Progression- vs Automata-based Anticipatory Monitoring of LTL over Finite Traces (Extended Version)

When safety-critical systems are developed from a known internal specification, their correctness can be established by model checking. In the frequent case where such a specification is unknown or inaccessible, runtime verification presents an attractive alternative, e.g., to ascertain that autonomous and agentic systems as well as business processes satisfy desirable properties and/or comply with safety requirements. In this paper we study anticipatory monitoring, an advanced form of runtime verification, where the monitoring state is determined by both the trace prefix seen so far, and all its possible finite-length, future continuations. We focus on monitoring linear-time properties that may involve arithmetic constraints. Automata-based approaches, the de-facto standard in this setting, are notorious for their computational complexity. We propose an alternative approach based on progression and LTLf satisfiability checking, for both propositional and arithmetic settings. We experimentally compare the automata- and progression-based approaches, and a third method that combines the two. Our experiments suggest that the progression-based approach often succeeds in producing a verdict when the automata constructions do not terminate, especially for the arithmetic setting. For the propositional setting, the combined technique provides a good tradeoff.

==> DFA_cactus_PM.dat <==
0.01 2280
0.02 2280
0.03 2280
0.04 2280
0.05 2280
0.06 2280
0.07 2280
0.08 2280
0.1 2280
0.2 2280
0.30000000000000004 2280
0.4 2280
0.5 2280
0.6000000000000001 2280
0.7000000000000001 2280
0.8 2280
0.9 2280
1.0 2337
1.1 2337
1.2000000000000002 2337
1.3 2337
1.4000000000000001 2337
1.5 2337
1.6 2337
1.7000000000000002 2337
1.8 2337
1.9000000000000001 2337
2.0 2412
2.1 2412
2.2 2412
2.3000000000000003 2412
2.4000000000000004 2412
2.5 2412
2.6 2412
2.7 2412
2.8000000000000003 2412
2.9000000000000004 2412
3.0 2519
3.1 2519
3.2 2519
3.3000000000000003 2519
3.4000000000000004 2519
3.5 2519
3.6 2519
3.7 2519
3.8000000000000003 2519
3.9000000000000004 2519
4.0 2520
4.1000000000000005 2520
4.2 2520
4.3 2520
4.4 2520
4.5 2520
4.6000000000000005 2520
4.7 2520
4.800000000000001 2520
4.9 2520
5.0 2520
5.1000000000000005 2520
5.2 2520
5.300000000000001 2520
5.4 2520
5.5 2520
5.6000000000000005 2520
5.7 2520
5.800000000000001 2520
5.9 2520
6.0 2520
6.1000000000000005 2520
6.2 2520
6.300000000000001 2520
6.4 2520
6.5 2520
6.6000000000000005 2520
6.7 2520
6.800000000000001 2520
6.9 2520
7.0 2520
7.1000000000000005 2520
7.2 2520
7.300000000000001 2520
7.4 2520
7.5 2520
7.6000000000000005 2520
7.7 2520
7.800000000000001 2520
7.9 2520
8.0 2520
8.1 2520
8.200000000000001 2520
8.3 2520
8.4 2520
8.5 2520
8.6 2520
8.700000000000001 2520
8.8 2520
8.9 2520
9.0 2520
9.1 2520
9.200000000000001 2520
9.3 2520
9.4 2520
9.5 2520
9.600000000000001 2520
9.700000000000001 2520
9.8 2520
9.9 2520
10.0 2520
10.100000000000001 2520
10.200000000000001 2520
10.3 2520
10.4 2520
10.5 2520
10.600000000000001 2520
10.700000000000001 2520
10.8 2520
10.9 2520
11.0 2611
11.100000000000001 2611
11.200000000000001 2611
11.3 2611
11.4 2611
11.5 2611
11.600000000000001 2611
11.700000000000001 2611
11.8 2611
11.9 2611
12.0 2621
12.100000000000001 2621
12.200000000000001 2621
12.3 2621
12.4 2621
12.5 2621
12.600000000000001 2621
12.700000000000001 2621
12.8 2621
12.9 2621
13.0 2621
13.100000000000001 2621
13.200000000000001 2621
13.3 2621
13.4 2621
13.5 2621
13.600000000000001 2621
13.700000000000001 2621
13.8 2621
13.9 2621
14.0 2621
14.100000000000001 2621
14.200000000000001 2621
14.3 2621
14.4 2621
14.5 2621
14.600000000000001 2621
14.700000000000001 2621
14.8 2621
14.9 2621
15.0 2621
15.100000000000001 2621
15.200000000000001 2621
15.3 2621
15.4 2621
15.5 2621
15.600000000000001 2621
15.700000000000001 2621
15.8 2621
15.9 2621
16.0 2621
16.1 2621
16.2 2621
16.3 2621
16.400000000000002 2621
16.5 2621
16.6 2621
16.7 2621
16.8 2621
16.900000000000002 2621
17.0 2621
17.1 2621
17.2 2621
17.3 2621
17.400000000000002 2621
17.5 2621
17.6 2621
17.7 2621
17.8 2621
17.900000000000002 2621
18.0 2621
18.1 2621
18.2 2621
18.3 2621
18.400000000000002 2621
18.5 2621
18.6 2621
18.7 2621
18.8 2621
18.900000000000002 2621
19.0 2621
19.1 2621
19.200000000000003 2621
19.3 2621
19.400000000000002 2621
19.5 2621
19.6 2621
19.700000000000003 2621
19.8 2621
19.900000000000002 2621
20.0 2621
20.1 2621
20.200000000000003 2621
20.3 2621
20.400000000000002 2621
20.5 2621
20.6 2621
20.700000000000003 2621
20.8 2621
20.900000000000002 2621
21.0 2621
21.1 2621
21.200000000000003 2621
21.3 2621
21.400000000000002 2621
21.5 2621
21.6 2621
21.700000000000003 2621
21.8 2621
21.900000000000002 2621
22.0 2621
22.1 2621
22.200000000000003 2621
22.3 2621
22.400000000000002 2621
22.5 2621
22.6 2621
22.700000000000003 2621
22.8 2621
22.900000000000002 2621
23.0 2621
23.1 2621
23.200000000000003 2621
23.3 2621
23.400000000000002 2621
23.5 2621
23.6 2621
23.700000000000003 2621
23.8 2621
23.900000000000002 2621
24.0 2621
24.1 2621
24.200000000000003 2621
24.3 2621
24.400000000000002 2621
24.5 2621
24.6 2621
24.700000000000003 2621
24.8 2621
24.900000000000002 2621
25.0 2621
25.1 2621
25.200000000000003 2621
25.3 2621
25.400000000000002 2621
25.5 2621
25.6 2621
25.700000000000003 2621
25.8 2621
25.900000000000002 2621
26.0 2621
26.1 2621
26.200000000000003 2621
26.3 2621
26.400000000000002 2621
26.5 2621
26.6 2621
26.700000000000003 2621
26.8 2621
26.900000000000002 2621
27.0 2621
27.1 2621
27.200000000000003 2621
27.3 2621
27.400000000000002 2621
27.5 2621
27.6 2621
27.700000000000003 2621
27.8 2621
27.900000000000002 2621
28.0 2621
28.1 2621
28.200000000000003 2621
28.3 2621
28.400000000000002 2621
28.5 2621
28.6 2621
28.700000000000003 2621
28.8 2621
28.900000000000002 2621
29.0 2621
29.1 2621
29.200000000000003 2621
29.3 2621
29.400000000000002 2621
29.5 2621
29.6 2621
29.700000000000003 2621
29.8 2621
29.900000000000002 2621
30.0 2621
30.1 2621
30.200000000000003 2621
30.3 2621
30.400000000000002 2621
30.5 2621
30.6 2621
30.700000000000003 2621
30.8 2621
30.900000000000002 2621
31.0 2621
31.1 2621
31.200000000000003 2621
31.3 2621
31.400000000000002 2621
31.5 2621
31.6 2621
31.700000000000003 2621
31.8 2621
31.900000000000002 2621
32.0 2621
32.1 2621
32.2 2621
32.300000000000004 2621
32.4 2621
32.5 2621
32.6 2621
32.7 2621
32.800000000000004 2621
32.9 2621
33.0 2621
33.1 2621
33.2 2621
33.300000000000004 2621
33.4 2621
33.5 2621
33.6 2621
33.7 2621
33.800000000000004 2621
33.9 2621
34.0 2621
34.1 2621
34.2 2621
34.300000000000004 2621
34.4 2621
34.5 2621
34.6 2621
34.7 2621
34.800000000000004 2621
34.9 2621
35.0 2621
35.1 2621
35.2 2621
35.300000000000004 2621
35.4 2621
35.5 2621
35.6 2621
35.7 2621
35.800000000000004 2621
35.9 2621
36.0 2621
36.1 2621
36.2 2621
36.300000000000004 2621
36.4 2621
36.5 2621
36.6 2621
36.7 2621
36.800000000000004 2621
36.9 2621
37.0 2621
37.1 2621
37.2 2621
37.300000000000004 2621
37.4 2621
37.5 2621
37.6 2621
37.7 2621
37.800000000000004 2621
37.9 2621
38.0 2621
38.1 2621
38.2 2621
38.300000000000004 2621
38.400000000000006 2621
38.5 2621
38.6 2621
38.7 2621
38.800000000000004 2621
38.900000000000006 2621
39.0 2621
39.1 2621
39.2 2621
39.300000000000004 2621
39.400000000000006 2621
39.5 2621
39.6 2621
39.7 2621
39.800000000000004 2621
39.900000000000006 2621
40.0 2621
40.1 2621
40.2 2621
40.300000000000004 2621
40.400000000000006 2621
40.5 2621
40.6 2621
40.7 2621
40.800000000000004 2621
40.900000000000006 2621
41.0 2621
41.1 2621
41.2 2621
41.300000000000004 2621
41.400000000000006 2621
41.5 2621
41.6 2621
41.7 2621
41.800000000000004 2621
41.900000000000006 2621
42.0 2621
42.1 2621
42.2 2621
42.300000000000004 2621
42.400000000000006 2621
42.5 2621
42.6 2621
42.7 2621
42.800000000000004 2621
42.900000000000006 2621
43.0 2621
43.1 2621
43.2 2621
43.300000000000004 2621
43.400000000000006 2621
43.5 2621
43.6 2621
43.7 2621
43.800000000000004 2621
43.900000000000006 2621
44.0 2621
44.1 2621
44.2 2621
44.300000000000004 2621
44.400000000000006 2621
44.5 2621
44.6 2621
44.7 2621
44.800000000000004 2621
44.900000000000006 2621
45.0 2621
45.1 2621
45.2 2621
45.300000000000004 2621
45.400000000000006 2621
45.5 2621
45.6 2621
45.7 2621
45.800000000000004 2621
45.900000000000006 2621
46.0 2621
46.1 2621
46.2 2621
46.300000000000004 2621
46.400000000000006 2621
46.5 2621
46.6 2621
46.7 2621
46.800000000000004 2621
46.900000000000006 2621
47.0 2621
47.1 2621
47.2 2621
47.300000000000004 2621
47.400000000000006 2621
47.5 2621
47.6 2621
47.7 2621
47.800000000000004 2621
47.900000000000006 2621
48.0 2621
48.1 2621
48.2 2621
48.300000000000004 2621
48.400000000000006 2621
48.5 2621
48.6 2621
48.7 2621
48.800000000000004 2621
48.900000000000006 2621
49.0 2621
49.1 2621
49.2 2621
49.300000000000004 2621
49.400000000000006 2621
49.5 2621
49.6 2621
49.7 2621
49.800000000000004 2621
49.900000000000006 2621
50.0 2621
50.1 2621
50.2 2621
50.300000000000004 2621
50.400000000000006 2621
50.5 2621
50.6 2621
50.7 2621
50.800000000000004 2621
50.900000000000006 2621
51.0 2621
51.1 2621
51.2 2621
51.300000000000004 2621
51.400000000000006 2621
51.5 2621
51.6 2621
51.7 2621
51.800000000000004 2621
51.900000000000006 2621
52.0 2621
52.1 2621
52.2 2621
52.300000000000004 2621
52.400000000000006 2621
52.5 2621
52.6 2621
52.7 2621
52.800000000000004 2621
52.900000000000006 2621
53.0 2621
53.1 2621
53.2 2621
53.300000000000004 2621
53.400000000000006 2621
53.5 2621
53.6 2621
53.7 2621
53.800000000000004 2621
53.900000000000006 2621
54.0 2621
54.1 2621
54.2 2621
54.300000000000004 2621
54.400000000000006 2621
54.5 2621
54.6 2621
54.7 2621
54.800000000000004 2621
54.900000000000006 2621
55.0 2621
55.1 2621
55.2 2621
55.300000000000004 2621
55.400000000000006 2621
55.5 2621
55.6 2621
55.7 2621
55.800000000000004 2621
55.900000000000006 2621
56.0 2621
56.1 2621
56.2 2621
56.300000000000004 2621
56.400000000000006 2621
56.5 2621
56.6 2621
56.7 2621
56.800000000000004 2621
56.900000000000006 2621
57.0 2621
57.1 2621
57.2 2621
57.300000000000004 2621
57.400000000000006 2621
57.5 2621
57.6 2621
57.7 2621
57.800000000000004 2621
57.900000000000006 2621
58.0 2621
58.1 2621
58.2 2621
58.300000000000004 2621
58.400000000000006 2621
58.5 2621
58.6 2621
58.7 2621
58.800000000000004 2621
58.900000000000006 2621
59.0 2621
59.1 2621
59.2 2621
59.300000000000004 2621
59.400000000000006 2621
59.5 2621
59.6 2621
59.7 2621
59.800000000000004 2621
59.900000000000006 2621
60.0 2621
60.1 2621
60.2 2621
60.300000000000004 2621
60.400000000000006 2621
60.5 2621
60.6 2621
60.7 2621
60.800000000000004 2621
60.900000000000006 2621
61.0 2621
61.1 2621
61.2 2621
61.300000000000004 2621
61.400000000000006 2621
61.5 2621
61.6 2621
61.7 2621
61.800000000000004 2621
61.900000000000006 2621
62.0 2621
62.1 2621
62.2 2621
62.300000000000004 2621
62.400000000000006 2621
62.5 2621
62.6 2621
62.7 2621
62.800000000000004 2621
62.900000000000006 2621
63.0 2621
63.1 2621
63.2 2621
63.300000000000004 2621
63.400000000000006 2621
63.5 2621
63.6 2621
63.7 2621
63.800000000000004 2621
63.900000000000006 2621
64.0 2621
64.10000000000001 2621
64.2 2621
64.3 2621
64.4 2621
64.5 2621
64.60000000000001 2621
64.7 2621
64.8 2621
64.9 2621
65.0 2621
65.10000000000001 2621
65.2 2621
65.3 2621
65.4 2621
65.5 2621
65.60000000000001 2621
65.7 2621
65.8 2621
65.9 2621
66.0 2621
66.10000000000001 2621
66.2 2621
66.3 2621
66.4 2621
66.5 2621
66.60000000000001 2621
66.7 2621
66.8 2621
66.9 2621
67.0 2621
67.10000000000001 2621
67.2 2621
67.3 2621
67.4 2621
67.5 2621
67.60000000000001 2621
67.7 2621
67.8 2621
67.9 2621
68.0 2621
68.10000000000001 2621
68.2 2621
68.3 2621
68.4 2621
68.5 2621
68.60000000000001 2621
68.7 2621
68.8 2621
68.9 2621
69.0 2621
69.10000000000001 2621
69.2 2621
69.3 2621
69.4 2621
69.5 2621
69.60000000000001 2621
69.7 2621
69.8 2621
69.9 2621
70.0 2621
70.10000000000001 2621
70.2 2621
70.3 2621
70.4 2621
70.5 2621
70.60000000000001 2621
70.7 2621
70.8 2621
70.9 2621
71.0 2621
71.10000000000001 2621
71.2 2621
71.3 2621
71.4 2621
71.5 2621
71.60000000000001 2621
71.7 2621
71.8 2621
71.9 2621
72.0 2621
72.10000000000001 2621
72.2 2621
72.3 2621
72.4 2621
72.5 2621
72.60000000000001 2621
72.7 2621
72.8 2621
72.9 2621
73.0 2621
73.10000000000001 2621
73.2 2621
73.3 2621
73.4 2621
73.5 2621
73.60000000000001 2621
73.7 2621
73.8 2621
73.9 2621
74.0 2621
74.10000000000001 2621
74.2 2621
74.3 2621
74.4 2621
74.5 2621
74.60000000000001 2621
74.7 2621
74.8 2621
74.9 2621
75.0 2621
75.10000000000001 2621
75.2 2621
75.3 2621
75.4 2621
75.5 2621
75.60000000000001 2621
75.7 2621
75.8 2621
75.9 2621
76.0 2621
76.10000000000001 2621
76.2 2621
76.3 2621
76.4 2621
76.5 2621
76.60000000000001 2621
76.7 2621
76.80000000000001 2621
76.9 2621
77.0 2621
77.10000000000001 2621
77.2 2621
77.30000000000001 2621
77.4 2621
77.5 2621
77.60000000000001 2621
77.7 2621
77.80000000000001 2621
77.9 2621
78.0 2621
78.10000000000001 2621
78.2 2621
78.30000000000001 2621
78.4 2621
78.5 2621
78.60000000000001 2621
78.7 2621
78.80000000000001 2621
78.9 2621
79.0 2621
79.10000000000001 2621
79.2 2621
79.30000000000001 2621
79.4 2621
79.5 2621
79.60000000000001 2621
79.7 2621
79.80000000000001 2621
79.9 2621
80.0 2621
80.10000000000001 2621
80.2 2621
80.30000000000001 2621
80.4 2621
80.5 2621
80.60000000000001 2621
80.7 2621
80.80000000000001 2621
80.9 2621
81.0 2621
81.10000000000001 2621
81.2 2621
81.30000000000001 2621
81.4 2621
81.5 2621
81.60000000000001 2621
81.7 2621
81.80000000000001 2621
81.9 2621
82.0 2621
82.10000000000001 2621
82.2 2621
82.30000000000001 2621
82.4 2621
82.5 2621
82.60000000000001 2621
82.7 2621
82.80000000000001 2621
82.9 2621
83.0 2621
83.10000000000001 2621
83.2 2621
83.30000000000001 2621
83.4 2621
83.5 2621
83.60000000000001 2621
83.7 2621
83.80000000000001 2621
83.9 2621
84.0 2621
84.10000000000001 2621
84.2 2621
84.30000000000001 2621
84.4 2621
84.5 2621
84.60000000000001 2621
84.7 2621
84.80000000000001 2621
84.9 2621
85.0 2621
85.10000000000001 2621
85.2 2621
85.30000000000001 2621
85.4 2621
85.5 2621
85.60000000000001 2621
85.7 2621
85.80000000000001 2621
85.9 2621
86.0 2621
86.10000000000001 2621
86.2 2621
86.30000000000001 2621
86.4 2621
86.5 2621
86.60000000000001 2621
86.7 2621
86.80000000000001 2621
86.9 2621
87.0 2621
87.10000000000001 2621
87.2 2621
87.30000000000001 2621
87.4 2621
87.5 2621
87.60000000000001 2621
87.7 2621
87.80000000000001 2621
87.9 2621
88.0 2621
88.10000000000001 2621
88.2 2621
88.30000000000001 2621
88.4 2621
88.5 2621
88.60000000000001 2621
88.7 2621
88.80000000000001 2621
88.9 2621
89.0 2621
89.10000000000001 2621
89.2 2621
89.30000000000001 2621
89.4 2621
89.5 2621
89.60000000000001 2621
89.7 2621
89.80000000000001 2621
89.9 2621
90.0 2621
90.10000000000001 2621
90.2 2621
90.30000000000001 2621
90.4 2621
90.5 2621
90.60000000000001 2621
90.7 2621
90.80000000000001 2621
90.9 2621
91.0 2621
91.10000000000001 2621
91.2 2621
91.30000000000001 2621
91.4 2621
91.5 2621
91.60000000000001 2621
91.7 2621
91.80000000000001 2621
91.9 2621
92.0 2621
92.10000000000001 2621
92.2 2621
92.30000000000001 2621
92.4 2621
92.5 2621
92.60000000000001 2621
92.7 2621
92.80000000000001 2621
92.9 2621
93.0 2621
93.10000000000001 2621
93.2 2621
93.30000000000001 2621
93.4 2621
93.5 2621
93.60000000000001 2621
93.7 2621
93.80000000000001 2621
93.9 2621
94.0 2621
94.10000000000001 2621
94.2 2621
94.30000000000001 2621
94.4 2621
94.5 2621
94.60000000000001 2621
94.7 2621
94.80000000000001 2621
94.9 2621
95.0 2621
95.10000000000001 2621
95.2 2621
95.30000000000001 2621
95.4 2621
95.5 2621
95.60000000000001 2621
95.7 2621
95.80000000000001 2621
95.9 2621
96.0 2621
96.10000000000001 2621
96.2 2621
96.30000000000001 2621
96.4 2621
96.5 2621
96.60000000000001 2621
96.7 2621
96.80000000000001 2621
96.9 2621
97.0 2621
97.10000000000001 2621
97.2 2621
97.30000000000001 2621
97.4 2621
97.5 2621
97.60000000000001 2621
97.7 2621
97.80000000000001 2621
97.9 2621
98.0 2621
98.10000000000001 2621
98.2 2621
98.30000000000001 2621
98.4 2621
98.5 2621
98.60000000000001 2621
98.7 2621
98.80000000000001 2621
98.9 2621
99.0 2621
99.10000000000001 2621
99.2 2621
99.30000000000001 2621
99.4 2621
99.5 2621
99.60000000000001 2621
99.7 2621
99.80000000000001 2621
99.9 2621
100.0 2621
100.10000000000001 2621
100.2 2621
100.30000000000001 2621
100.4 2621
100.5 2621
100.60000000000001 2621
100.7 2621
100.80000000000001 2621
100.9 2621
101.0 2621
101.10000000000001 2621
101.2 2621
101.30000000000001 2621
101.4 2621
101.5 2621
101.60000000000001 2621
101.7 2621
101.80000000000001 2621
101.9 2621
102.0 2621
102.10000000000001 2621
102.2 2621
102.30000000000001 2621
102.4 2621
102.5 2621
102.60000000000001 2621
102.7 2621
102.80000000000001 2621
102.9 2621
103.0 2621
103.10000000000001 2621
103.2 2621
103.30000000000001 2621
103.4 2621
103.5 2621
103.60000000000001 2621
103.7 2621
103.80000000000001 2621
103.9 2621
104.0 2621
104.10000000000001 2621
104.2 2621
104.30000000000001 2621
104.4 2621
104.5 2621
104.60000000000001 2621
104.7 2621
104.80000000000001 2621
104.9 2621
105.0 2621
105.10000000000001 2621
105.2 2621
105.30000000000001 2621
105.4 2621
105.5 2621
105.60000000000001 2621
105.7 2621
105.80000000000001 2621
105.9 2621
106.0 2621
106.10000000000001 2621
106.2 2621
106.30000000000001 2621
106.4 2621
106.5 2621
106.60000000000001 2621
106.7 2621
106.80000000000001 2621
106.9 2621
107.0 2621
107.10000000000001 2621
107.2 2621
107.30000000000001 2621
107.4 2621
107.5 2621
107.60000000000001 2621
107.7 2621
107.80000000000001 2621
107.9 2621
108.0 2621
108.10000000000001 2621
108.2 2621
108.30000000000001 2621
108.4 2621
108.5 2621
108.60000000000001 2621
108.7 2621
108.80000000000001 2621
108.9 2621
109.0 2621
109.10000000000001 2621
109.2 2621
109.30000000000001 2621
109.4 2621
109.5 2621
109.60000000000001 2621
109.7 2621
109.80000000000001 2621
109.9 2621
110.0 2621
110.10000000000001 2621
110.2 2621
110.30000000000001 2621
110.4 2621
110.5 2621
110.60000000000001 2621
110.7 2621
110.80000000000001 2621
110.9 2621
111.0 2621
111.10000000000001 2621
111.2 2621
111.30000000000001 2621
111.4 2621
111.5 2621
111.60000000000001 2621
111.7 2621
111.80000000000001 2621
111.9 2621
112.0 2621
112.10000000000001 2621
112.2 2621
112.30000000000001 2621
112.4 2621
112.5 2621
112.60000000000001 2621
112.7 2621
112.80000000000001 2621
112.9 2621
113.0 2621
113.10000000000001 2621
113.2 2621
113.30000000000001 2621
113.4 2621
113.5 2621
113.60000000000001 2621
113.7 2621
113.80000000000001 2621
113.9 2621
114.0 2621
114.10000000000001 2621
114.2 2621
114.30000000000001 2621
114.4 2621
114.5 2621
114.60000000000001 2621
114.7 2621
114.80000000000001 2621
114.9 2621
115.0 2621
115.10000000000001 2621
115.2 2621
115.30000000000001 2621
115.4 2621
115.5 2621
115.60000000000001 2621
115.7 2621
115.80000000000001 2621
115.9 2621
116.0 2621
116.10000000000001 2621
116.2 2621
116.30000000000001 2621
116.4 2621
116.5 2621
116.60000000000001 2621
116.7 2621
116.80000000000001 2621
116.9 2621
117.0 2621
117.10000000000001 2621
117.2 2621
117.30000000000001 2621
117.4 2621
117.5 2621
117.60000000000001 2621
117.7 2621
117.80000000000001 2621
117.9 2621
118.0 2621
118.10000000000001 2621
118.2 2621
118.30000000000001 2621
118.4 2621
118.5 2621
118.60000000000001 2621
118.7 2621
118.80000000000001 2621
118.9 2621
119.0 2621
119.10000000000001 2621
119.2 2621
119.30000000000001 2621
119.4 2621
119.5 2621
119.60000000000001 2621
119.7 2621
119.80000000000001 2621
119.9 2621
120.0 2621
120.10000000000001 2621
120.2 2621
120.30000000000001 2621
120.4 2621
120.5 2621
120.60000000000001 2621
120.7 2621
120.80000000000001 2621
120.9 2621
121.0 2621
121.10000000000001 2621
121.2 2621
121.30000000000001 2621
121.4 2621
121.5 2621
121.60000000000001 2621
121.7 2621
121.80000000000001 2621
121.9 2621
122.0 2621
122.10000000000001 2621
122.2 2621
122.30000000000001 2621
122.4 2621
122.5 2621
122.60000000000001 2621
122.7 2621
122.80000000000001 2621
122.9 2621
123.0 2621
123.10000000000001 2621
123.2 2621
123.30000000000001 2621
123.4 2621
123.5 2621
123.60000000000001 2621
123.7 2621
123.80000000000001 2621
123.9 2621
124.0 2621
124.10000000000001 2621
124.2 2621
124.30000000000001 2621
124.4 2621
124.5 2621
124.60000000000001 2621
124.7 2621
124.80000000000001 2621
124.9 2621
125.0 2621
125.10000000000001 2621
125.2 2621
125.30000000000001 2621
125.4 2621
125.5 2621
125.60000000000001 2621
125.7 2621
125.80000000000001 2621
125.9 2621
126.0 2621
126.10000000000001 2621
126.2 2621
126.30000000000001 2621
126.4 2621
126.5 2621
126.60000000000001 2621
126.7 2621
126.80000000000001 2621
126.9 2621
127.0 2621
127.10000000000001 2621
127.2 2621
127.30000000000001 2621
127.4 2621
127.5 2621
127.60000000000001 2621
127.7 2621
127.80000000000001 2621
127.9 2621
128.0 2621
128.1 2621
128.20000000000002 2621
128.3 2621
128.4 2621
128.5 2621
128.6 2621
128.70000000000002 2621
128.8 2621
128.9 2621
129.0 2621
129.1 2621
129.20000000000002 2621
129.3 2621
129.4 2621
129.5 2621
129.6 2621
129.70000000000002 2621
129.8 2621
129.9 2621
130.0 2621
130.1 2621
130.20000000000002 2621
130.3 2621
130.4 2621
130.5 2621
130.6 2621
130.70000000000002 2621
130.8 2621
130.9 2621
131.0 2621
131.1 2621
131.20000000000002 2621
131.3 2621
131.4 2621
131.5 2621
131.6 2621
131.70000000000002 2621
131.8 2621
131.9 2621
132.0 2621
132.1 2621
132.20000000000002 2621
132.3 2621
132.4 2621
132.5 2621
132.6 2621
132.70000000000002 2621
132.8 2621
132.9 2621
133.0 2621
133.1 2621
133.20000000000002 2621
133.3 2621
133.4 2621
133.5 2621
133.6 2621
133.70000000000002 2621
133.8 2621
133.9 2621
134.0 2621
134.1 2621
134.20000000000002 2621
134.3 2621
134.4 2621
134.5 2621
134.6 2621
134.70000000000002 2621
134.8 2621
134.9 2621
135.0 2621
135.1 2621
135.20000000000002 2621
135.3 2621
135.4 2621
135.5 2621
135.6 2621
135.70000000000002 2621
135.8 2621
135.9 2621
136.0 2621
136.1 2621
136.20000000000002 2621
136.3 2621
136.4 2621
136.5 2621
136.6 2621
136.70000000000002 2621
136.8 2621
136.9 2621
137.0 2621
137.1 2621
137.20000000000002 2621
137.3 2621
137.4 2621
137.5 2621
137.6 2621
137.70000000000002 2621
137.8 2621
137.9 2621
138.0 2621
138.1 2621
138.20000000000002 2621
138.3 2621
138.4 2621
138.5 2621
138.6 2621
138.70000000000002 2621
138.8 2621
138.9 2621
139.0 2621
139.1 2621
139.20000000000002 2621
139.3 2621
139.4 2621
139.5 2621
139.6 2621
139.70000000000002 2621
139.8 2621
139.9 2621
140.0 2621
140.1 2621
140.20000000000002 2621
140.3 2621
140.4 2621
140.5 2621
140.6 2621
140.70000000000002 2621
140.8 2621
140.9 2621
141.0 2621
141.1 2621
141.20000000000002 2621
141.3 2621
141.4 2621
141.5 2621
141.6 2621
141.70000000000002 2621
141.8 2621
141.9 2621
142.0 2621
142.1 2621
142.20000000000002 2621
142.3 2621
142.4 2621
142.5 2621
142.6 2621
142.70000000000002 2621
142.8 2621
142.9 2621
143.0 2621
143.1 2621
143.20000000000002 2621
143.3 2621
143.4 2621
143.5 2621
143.6 2621
143.70000000000002 2621
143.8 2621
143.9 2621
144.0 2621
144.1 2621
144.20000000000002 2621
144.3 2621
144.4 2621
144.5 2621
144.6 2621
144.70000000000002 2621
144.8 2621
144.9 2621
145.0 2621
145.1 2621
145.20000000000002 2621
145.3 2621
145.4 2621
145.5 2621
145.6 2621
145.70000000000002 2621
145.8 2621
145.9 2621
146.0 2621
146.1 2621
146.20000000000002 2621
146.3 2621
146.4 2621
146.5 2621
146.6 2621
146.70000000000002 2621
146.8 2621
146.9 2621
147.0 2621
147.1 2621
147.20000000000002 2621
147.3 2621
147.4 2621
147.5 2621
147.6 2621
147.70000000000002 2621
147.8 2621
147.9 2621
148.0 2621
148.1 2621
148.20000000000002 2621
148.3 2621
148.4 2621
148.5 2621
148.6 2621
148.70000000000002 2621
148.8 2621
148.9 2621
149.0 2621
149.1 2621
149.20000000000002 2621
149.3 2621
149.4 2621
149.5 2621
149.6 2621
149.70000000000002 2621
149.8 2621
149.9 2621
150.0 2621
150.1 2621
150.20000000000002 2621
150.3 2621
150.4 2621
150.5 2621
150.6 2621
150.70000000000002 2621
150.8 2621
150.9 2621
151.0 2621
151.1 2621
151.20000000000002 2621
151.3 2621
151.4 2621
151.5 2621
151.6 2621
151.70000000000002 2621
151.8 2621
151.9 2621
152.0 2621
152.1 2621
152.20000000000002 2621
152.3 2621
152.4 2621
152.5 2621
152.6 2621
152.70000000000002 2621
152.8 2621
152.9 2621
153.0 2621
153.1 2621
153.20000000000002 2621
153.3 2621
153.4 2621
153.5 2621
153.60000000000002 2621
153.70000000000002 2621
153.8 2621
153.9 2621
154.0 2621
154.10000000000002 2621
154.20000000000002 2621
154.3 2621
154.4 2621
154.5 2621
154.60000000000002 2621
154.70000000000002 2621
154.8 2621
154.9 2621
155.0 2621
155.10000000000002 2621
155.20000000000002 2621
155.3 2621
155.4 2621
155.5 2621
155.60000000000002 2621
155.70000000000002 2621
155.8 2621
155.9 2621
156.0 2621
156.10000000000002 2621
156.20000000000002 2621
156.3 2621
156.4 2621
156.5 2621
156.60000000000002 2621
156.70000000000002 2621
156.8 2621
156.9 2621
157.0 2621
157.10000000000002 2621
157.20000000000002 2621
157.3 2621
157.4 2621
157.5 2621
157.60000000000002 2621
157.70000000000002 2621
157.8 2621
157.9 2621
158.0 2621
158.10000000000002 2621
158.20000000000002 2621
158.3 2621
158.4 2621
158.5 2621
158.60000000000002 2621
158.70000000000002 2621
158.8 2621
158.9 2621
159.0 2621
159.10000000000002 2621
159.20000000000002 2621
159.3 2621
159.4 2621
159.5 2621
159.60000000000002 2621
159.70000000000002 2621
159.8 2621
159.9 2621
160.0 2621
160.10000000000002 2621
160.20000000000002 2621
160.3 2621
160.4 2621
160.5 2621
160.60000000000002 2621
160.70000000000002 2621
160.8 2621
160.9 2621
161.0 2621
161.10000000000002 2621
161.20000000000002 2621
161.3 2621
161.4 2621
161.5 2621
161.60000000000002 2621
161.70000000000002 2621
161.8 2621
161.9 2621
162.0 2621
162.10000000000002 2621
162.20000000000002 2621
162.3 2621
162.4 2621
162.5 2621
162.60000000000002 2621
162.70000000000002 2621
162.8 2621
162.9 2621
163.0 2621
163.10000000000002 2621
163.20000000000002 2621
163.3 2621
163.4 2621
163.5 2621
163.60000000000002 2621
163.70000000000002 2621
163.8 2621
163.9 2621
164.0 2621
164.10000000000002 2621
164.20000000000002 2621
164.3 2621
164.4 2621
164.5 2621
164.60000000000002 2621
164.70000000000002 2621
164.8 2621
164.9 2621
165.0 2621
165.10000000000002 2621
165.20000000000002 2621
165.3 2621
165.4 2621
165.5 2621
165.60000000000002 2621
165.70000000000002 2621
165.8 2621
165.9 2621
166.0 2621
166.10000000000002 2621
166.20000000000002 2621
166.3 2621
166.4 2621
166.5 2621
166.60000000000002 2621
166.70000000000002 2621
166.8 2621
166.9 2621
167.0 2621
167.10000000000002 2621
167.20000000000002 2621
167.3 2621
167.4 2621
167.5 2621
167.60000000000002 2621
167.70000000000002 2621
167.8 2621
167.9 2621
168.0 2621
168.10000000000002 2621
168.20000000000002 2621
168.3 2621
168.4 2621
168.5 2621
168.60000000000002 2621
168.70000000000002 2621
168.8 2621
168.9 2621
169.0 2621
169.10000000000002 2621
169.20000000000002 2621
169.3 2621
169.4 2621
169.5 2621
169.60000000000002 2621
169.70000000000002 2621
169.8 2621
169.9 2621
170.0 2621
170.10000000000002 2621
170.20000000000002 2621
170.3 2621
170.4 2621
170.5 2621
170.60000000000002 2621
170.70000000000002 2621
170.8 2621
170.9 2621
171.0 2621
171.10000000000002 2621
171.20000000000002 2621
171.3 2621
171.4 2621
171.5 2621
171.60000000000002 2621
171.70000000000002 2621
171.8 2621
171.9 2621
172.0 2621
172.10000000000002 2621
172.20000000000002 2621
172.3 2621
172.4 2621
172.5 2621
172.60000000000002 2621
172.70000000000002 2621
172.8 2621
172.9 2621
173.0 2621
173.10000000000002 2621
173.20000000000002 2621
173.3 2621
173.4 2621
173.5 2621
173.60000000000002 2621
173.70000000000002 2621
173.8 2621
173.9 2621
174.0 2621
174.10000000000002 2621
174.20000000000002 2621
174.3 2621
174.4 2621
174.5 2621
174.60000000000002 2621
174.70000000000002 2621
174.8 2621
174.9 2621
175.0 2621
175.10000000000002 2621
175.20000000000002 2621
175.3 2621
175.4 2621
175.5 2621
175.60000000000002 2621
175.70000000000002 2621
175.8 2621
175.9 2621
176.0 2621
176.10000000000002 2621
176.20000000000002 2621
176.3 2621
176.4 2621
176.5 2621
176.60000000000002 2621
176.70000000000002 2621
176.8 2621
176.9 2621
177.0 2621
177.10000000000002 2621
177.20000000000002 2621
177.3 2621
177.4 2621
177.5 2621
177.60000000000002 2621
177.70000000000002 2621
177.8 2621
177.9 2621
178.0 2621
178.10000000000002 2621
178.20000000000002 2621
178.3 2621
178.4 2621
178.5 2621
178.60000000000002 2621
178.70000000000002 2621
178.8 2621
178.9 2621
179.0 2621
179.10000000000002 2621
179.20000000000002 2621
179.3 2621
179.4 2621
179.5 2621
179.60000000000002 2621
179.70000000000002 2621
179.8 2621
179.9 2621


==> DFA_cactus_SC.dat <==
0.01 3153
0.02 3153
0.03 3153
0.04 3153
0.05 3153
0.06 3153
0.07 3153
0.08 3153
0.1 3153
0.2 3153
0.30000000000000004 3153
0.4 3153
0.5 3153
0.6000000000000001 3153
0.7000000000000001 3153
0.8 3153
0.9 3153
1.0 3259
1.1 3259
1.2000000000000002 3259
1.3 3259
1.4000000000000001 3259
1.5 3259
1.6 3259
1.7000000000000002 3259
1.8 3259
1.9000000000000001 3259
2.0 3309
2.1 3309
2.2 3309
2.3000000000000003 3309
2.4000000000000004 3309
2.5 3309
2.6 3309
2.7 3309
2.8000000000000003 3309
2.9000000000000004 3309
3.0 3353
3.1 3353
3.2 3353
3.3000000000000003 3353
3.4000000000000004 3353
3.5 3353
3.6 3353
3.7 3353
3.8000000000000003 3353
3.9000000000000004 3353
4.0 3373
4.1000000000000005 3373
4.2 3373
4.3 3373
4.4 3373
4.5 3373
4.6000000000000005 3373
4.7 3373
4.800000000000001 3373
4.9 3373
5.0 3398
5.1000000000000005 3398
5.2 3398
5.300000000000001 3398
5.4 3398
5.5 3398
5.6000000000000005 3398
5.7 3398
5.800000000000001 3398
5.9 3398
6.0 3401
6.1000000000000005 3401
6.2 3401
6.300000000000001 3401
6.4 3401
6.5 3401
6.6000000000000005 3401
6.7 3401
6.800000000000001 3401
6.9 3401
7.0 3408
7.1000000000000005 3408
7.2 3408
7.300000000000001 3408
7.4 3408
7.5 3408
7.6000000000000005 3408
7.7 3408
7.800000000000001 3408
7.9 3408
8.0 3422
8.1 3422
8.200000000000001 3422
8.3 3422
8.4 3422
8.5 3422
8.6 3422
8.700000000000001 3422
8.8 3422
8.9 3422
9.0 3427
9.1 3427
9.200000000000001 3427
9.3 3427
9.4 3427
9.5 3427
9.600000000000001 3427
9.700000000000001 3427
9.8 3427
9.9 3427
10.0 3431
10.100000000000001 3431
10.200000000000001 3431
10.3 3431
10.4 3431
10.5 3431
10.600000000000001 3431
10.700000000000001 3431
10.8 3431
10.9 3431
11.0 3431
11.100000000000001 3431
11.200000000000001 3431
11.3 3431
11.4 3431
11.5 3431
11.600000000000001 3431
11.700000000000001 3431
11.8 3431
11.9 3431
12.0 3432
12.100000000000001 3432
12.200000000000001 3432
12.3 3432
12.4 3432
12.5 3432
12.600000000000001 3432
12.700000000000001 3432
12.8 3432
12.9 3432
13.0 3434
13.100000000000001 3434
13.200000000000001 3434
13.3 3434
13.4 3434
13.5 3434
13.600000000000001 3434
13.700000000000001 3434
13.8 3434
13.9 3434
14.0 3434
14.100000000000001 3434
14.200000000000001 3434
14.3 3434
14.4 3434
14.5 3434
14.600000000000001 3434
14.700000000000001 3434
14.8 3434
14.9 3434
15.0 3436
15.100000000000001 3436
15.200000000000001 3436
15.3 3436
15.4 3436
15.5 3436
15.600000000000001 3436
15.700000000000001 3436
15.8 3436
15.9 3436
16.0 3442
16.1 3442
16.2 3442
16.3 3442
16.400000000000002 3442
16.5 3442
16.6 3442
16.7 3442
16.8 3442
16.900000000000002 3442
17.0 3446
17.1 3446
17.2 3446
17.3 3446
17.400000000000002 3446
17.5 3446
17.6 3446
17.7 3446
17.8 3446
17.900000000000002 3446
18.0 3448
18.1 3448
18.2 3448
18.3 3448
18.400000000000002 3448
18.5 3448
18.6 3448
18.7 3448
18.8 3448
18.900000000000002 3448
19.0 3451
19.1 3451
19.200000000000003 3451
19.3 3451
19.400000000000002 3451
19.5 3451
19.6 3451
19.700000000000003 3451
19.8 3451
19.900000000000002 3451
20.0 3452
20.1 3452
20.200000000000003 3452
20.3 3452
20.400000000000002 3452
20.5 3452
20.6 3452
20.700000000000003 3452
20.8 3452
20.900000000000002 3452
21.0 3452
21.1 3452
21.200000000000003 3452
21.3 3452
21.400000000000002 3452
21.5 3452
21.6 3452
21.700000000000003 3452
21.8 3452
21.900000000000002 3452
22.0 3457
22.1 3457
22.200000000000003 3457
22.3 3457
22.400000000000002 3457
22.5 3457
22.6 3457
22.700000000000003 3457
22.8 3457
22.900000000000002 3457
23.0 3458
23.1 3458
23.200000000000003 3458
23.3 3458
23.400000000000002 3458
23.5 3458
23.6 3458
23.700000000000003 3458
23.8 3458
23.900000000000002 3458
24.0 3458
24.1 3458
24.200000000000003 3458
24.3 3458
24.400000000000002 3458
24.5 3458
24.6 3458
24.700000000000003 3458
24.8 3458
24.900000000000002 3458
25.0 3460
25.1 3460
25.200000000000003 3460
25.3 3460
25.400000000000002 3460
25.5 3460
25.6 3460
25.700000000000003 3460
25.8 3460
25.900000000000002 3460
26.0 3464
26.1 3464
26.200000000000003 3464
26.3 3464
26.400000000000002 3464
26.5 3464
26.6 3464
26.700000000000003 3464
26.8 3464
26.900000000000002 3464
27.0 3466
27.1 3466
27.200000000000003 3466
27.3 3466
27.400000000000002 3466
27.5 3466
27.6 3466
27.700000000000003 3466
27.8 3466
27.900000000000002 3466
28.0 3467
28.1 3467
28.200000000000003 3467
28.3 3467
28.400000000000002 3467
28.5 3467
28.6 3467
28.700000000000003 3467
28.8 3467
28.900000000000002 3467
29.0 3467
29.1 3467
29.200000000000003 3467
29.3 3467
29.400000000000002 3467
29.5 3467
29.6 3467
29.700000000000003 3467
29.8 3467
29.900000000000002 3467
30.0 3469
30.1 3469
30.200000000000003 3469
30.3 3469
30.400000000000002 3469
30.5 3469
30.6 3469
30.700000000000003 3469
30.8 3469
30.900000000000002 3469
31.0 3469
31.1 3469
31.200000000000003 3469
31.3 3469
31.400000000000002 3469
31.5 3469
31.6 3469
31.700000000000003 3469
31.8 3469
31.900000000000002 3469
32.0 3469
32.1 3469
32.2 3469
32.300000000000004 3469
32.4 3469
32.5 3469
32.6 3469
32.7 3469
32.800000000000004 3469
32.9 3469
33.0 3471
33.1 3471
33.2 3471
33.300000000000004 3471
33.4 3471
33.5 3471
33.6 3471
33.7 3471
33.800000000000004 3471
33.9 3471
34.0 3474
34.1 3474
34.2 3474
34.300000000000004 3474
34.4 3474
34.5 3474
34.6 3474
34.7 3474
34.800000000000004 3474
34.9 3474
35.0 3476
35.1 3476
35.2 3476
35.300000000000004 3476
35.4 3476
35.5 3476
35.6 3476
35.7 3476
35.800000000000004 3476
35.9 3476
36.0 3476
36.1 3476
36.2 3476
36.300000000000004 3476
36.4 3476
36.5 3476
36.6 3476
36.7 3476
36.800000000000004 3476
36.9 3476
37.0 3476
37.1 3476
37.2 3476
37.300000000000004 3476
37.4 3476
37.5 3476
37.6 3476
37.7 3476
37.800000000000004 3476
37.9 3476
38.0 3476
38.1 3476
38.2 3476
38.300000000000004 3476
38.400000000000006 3476
38.5 3476
38.6 3476
38.7 3476
38.800000000000004 3476
38.900000000000006 3476
39.0 3476
39.1 3476
39.2 3476
39.300000000000004 3476
39.400000000000006 3476
39.5 3476
39.6 3476
39.7 3476
39.800000000000004 3476
39.900000000000006 3476
40.0 3477
40.1 3477
40.2 3477
40.300000000000004 3477
40.400000000000006 3477
40.5 3477
40.6 3477
40.7 3477
40.800000000000004 3477
40.900000000000006 3477
41.0 3478
41.1 3478
41.2 3478
41.300000000000004 3478
41.400000000000006 3478
41.5 3478
41.6 3478
41.7 3478
41.800000000000004 3478
41.900000000000006 3478
42.0 3478
42.1 3478
42.2 3478
42.300000000000004 3478
42.400000000000006 3478
42.5 3478
42.6 3478
42.7 3478
42.800000000000004 3478
42.900000000000006 3478
43.0 3478
43.1 3478
43.2 3478
43.300000000000004 3478
43.400000000000006 3478
43.5 3478
43.6 3478
43.7 3478
43.800000000000004 3478
43.900000000000006 3478
44.0 3478
44.1 3478
44.2 3478
44.300000000000004 3478
44.400000000000006 3478
44.5 3478
44.6 3478
44.7 3478
44.800000000000004 3478
44.900000000000006 3478
45.0 3478
45.1 3478
45.2 3478
45.300000000000004 3478
45.400000000000006 3478
45.5 3478
45.6 3478
45.7 3478
45.800000000000004 3478
45.900000000000006 3478
46.0 3478
46.1 3478
46.2 3478
46.300000000000004 3478
46.400000000000006 3478
46.5 3478
46.6 3478
46.7 3478
46.800000000000004 3478
46.900000000000006 3478
47.0 3479
47.1 3479
47.2 3479
47.300000000000004 3479
47.400000000000006 3479
47.5 3479
47.6 3479
47.7 3479
47.800000000000004 3479
47.900000000000006 3479
48.0 3480
48.1 3480
48.2 3480
48.300000000000004 3480
48.400000000000006 3480
48.5 3480
48.6 3480
48.7 3480
48.800000000000004 3480
48.900000000000006 3480
49.0 3480
49.1 3480
49.2 3480
49.300000000000004 3480
49.400000000000006 3480
49.5 3480
49.6 3480
49.7 3480
49.800000000000004 3480
49.900000000000006 3480
50.0 3480
50.1 3480
50.2 3480
50.300000000000004 3480
50.400000000000006 3480
50.5 3480
50.6 3480
50.7 3480
50.800000000000004 3480
50.900000000000006 3480
51.0 3480
51.1 3480
51.2 3480
51.300000000000004 3480
51.400000000000006 3480
51.5 3480
51.6 3480
51.7 3480
51.800000000000004 3480
51.900000000000006 3480
52.0 3480
52.1 3480
52.2 3480
52.300000000000004 3480
52.400000000000006 3480
52.5 3480
52.6 3480
52.7 3480
52.800000000000004 3480
52.900000000000006 3480
53.0 3480
53.1 3480
53.2 3480
53.300000000000004 3480
53.400000000000006 3480
53.5 3480
53.6 3480
53.7 3480
53.800000000000004 3480
53.900000000000006 3480
54.0 3480
54.1 3480
54.2 3480
54.300000000000004 3480
54.400000000000006 3480
54.5 3480
54.6 3480
54.7 3480
54.800000000000004 3480
54.900000000000006 3480
55.0 3482
55.1 3482
55.2 3482
55.300000000000004 3482
55.400000000000006 3482
55.5 3482
55.6 3482
55.7 3482
55.800000000000004 3482
55.900000000000006 3482
56.0 3482
56.1 3482
56.2 3482
56.300000000000004 3482
56.400000000000006 3482
56.5 3482
56.6 3482
56.7 3482
56.800000000000004 3482
56.900000000000006 3482
57.0 3483
57.1 3483
57.2 3483
57.300000000000004 3483
57.400000000000006 3483
57.5 3483
57.6 3483
57.7 3483
57.800000000000004 3483
57.900000000000006 3483
58.0 3484
58.1 3484
58.2 3484
58.300000000000004 3484
58.400000000000006 3484
58.5 3484
58.6 3484
58.7 3484
58.800000000000004 3484
58.900000000000006 3484
59.0 3485
59.1 3485
59.2 3485
59.300000000000004 3485
59.400000000000006 3485
59.5 3485
59.6 3485
59.7 3485
59.800000000000004 3485
59.900000000000006 3485
60.0 3486
60.1 3486
60.2 3486
60.300000000000004 3486
60.400000000000006 3486
60.5 3486
60.6 3486
60.7 3486
60.800000000000004 3486
60.900000000000006 3486
61.0 3486
61.1 3486
61.2 3486
61.300000000000004 3486
61.400000000000006 3486
61.5 3486
61.6 3486
61.7 3486
61.800000000000004 3486
61.900000000000006 3486
62.0 3486
62.1 3486
62.2 3486
62.300000000000004 3486
62.400000000000006 3486
62.5 3486
62.6 3486
62.7 3486
62.800000000000004 3486
62.900000000000006 3486
63.0 3486
63.1 3486
63.2 3486
63.300000000000004 3486
63.400000000000006 3486
63.5 3486
63.6 3486
63.7 3486
63.800000000000004 3486
63.900000000000006 3486
64.0 3487
64.10000000000001 3487
64.2 3487
64.3 3487
64.4 3487
64.5 3487
64.60000000000001 3487
64.7 3487
64.8 3487
64.9 3487
65.0 3487
65.10000000000001 3487
65.2 3487
65.3 3487
65.4 3487
65.5 3487
65.60000000000001 3487
65.7 3487
65.8 3487
65.9 3487
66.0 3487
66.10000000000001 3487
66.2 3487
66.3 3487
66.4 3487
66.5 3487
66.60000000000001 3487
66.7 3487
66.8 3487
66.9 3487
67.0 3487
67.10000000000001 3487
67.2 3487
67.3 3487
67.4 3487
67.5 3487
67.60000000000001 3487
67.7 3487
67.8 3487
67.9 3487
68.0 3488
68.10000000000001 3488
68.2 3488
68.3 3488
68.4 3488
68.5 3488
68.60000000000001 3488
68.7 3488
68.8 3488
68.9 3488
69.0 3489
69.10000000000001 3489
69.2 3489
69.3 3489
69.4 3489
69.5 3489
69.60000000000001 3489
69.7 3489
69.8 3489
69.9 3489
70.0 3492
70.10000000000001 3492
70.2 3492
70.3 3492
70.4 3492
70.5 3492
70.60000000000001 3492
70.7 3492
70.8 3492
70.9 3492
71.0 3492
71.10000000000001 3492
71.2 3492
71.3 3492
71.4 3492
71.5 3492
71.60000000000001 3492
71.7 3492
71.8 3492
71.9 3492
72.0 3492
72.10000000000001 3492
72.2 3492
72.3 3492
72.4 3492
72.5 3492
72.60000000000001 3492
72.7 3492
72.8 3492
72.9 3492
73.0 3492
73.10000000000001 3492
73.2 3492
73.3 3492
73.4 3492
73.5 3492
73.60000000000001 3492
73.7 3492
73.8 3492
73.9 3492
74.0 3492
74.10000000000001 3492
74.2 3492
74.3 3492
74.4 3492
74.5 3492
74.60000000000001 3492
74.7 3492
74.8 3492
74.9 3492
75.0 3492
75.10000000000001 3492
75.2 3492
75.3 3492
75.4 3492
75.5 3492
75.60000000000001 3492
75.7 3492
75.8 3492
75.9 3492
76.0 3492
76.10000000000001 3492
76.2 3492
76.3 3492
76.4 3492
76.5 3492
76.60000000000001 3492
76.7 3492
76.80000000000001 3492
76.9 3492
77.0 3492
77.10000000000001 3492
77.2 3492
77.30000000000001 3492
77.4 3492
77.5 3492
77.60000000000001 3492
77.7 3492
77.80000000000001 3492
77.9 3492
78.0 3492
78.10000000000001 3492
78.2 3492
78.30000000000001 3492
78.4 3492
78.5 3492
78.60000000000001 3492
78.7 3492
78.80000000000001 3492
78.9 3492
79.0 3492
79.10000000000001 3492
79.2 3492
79.30000000000001 3492
79.4 3492
79.5 3492
79.60000000000001 3492
79.7 3492
79.80000000000001 3492
79.9 3492
80.0 3492
80.10000000000001 3492
80.2 3492
80.30000000000001 3492
80.4 3492
80.5 3492
80.60000000000001 3492
80.7 3492
80.80000000000001 3492
80.9 3492
81.0 3492
81.10000000000001 3492
81.2 3492
81.30000000000001 3492
81.4 3492
81.5 3492
81.60000000000001 3492
81.7 3492
81.80000000000001 3492
81.9 3492
82.0 3492
82.10000000000001 3492
82.2 3492
82.30000000000001 3492
82.4 3492
82.5 3492
82.60000000000001 3492
82.7 3492
82.80000000000001 3492
82.9 3492
83.0 3492
83.10000000000001 3492
83.2 3492
83.30000000000001 3492
83.4 3492
83.5 3492
83.60000000000001 3492
83.7 3492
83.80000000000001 3492
83.9 3492
84.0 3492
84.10000000000001 3492
84.2 3492
84.30000000000001 3492
84.4 3492
84.5 3492
84.60000000000001 3492
84.7 3492
84.80000000000001 3492
84.9 3492
85.0 3492
85.10000000000001 3492
85.2 3492
85.30000000000001 3492
85.4 3492
85.5 3492
85.60000000000001 3492
85.7 3492
85.80000000000001 3492
85.9 3492
86.0 3492
86.10000000000001 3492
86.2 3492
86.30000000000001 3492
86.4 3492
86.5 3492
86.60000000000001 3492
86.7 3492
86.80000000000001 3492
86.9 3492
87.0 3492
87.10000000000001 3492
87.2 3492
87.30000000000001 3492
87.4 3492
87.5 3492
87.60000000000001 3492
87.7 3492
87.80000000000001 3492
87.9 3492
88.0 3492
88.10000000000001 3492
88.2 3492
88.30000000000001 3492
88.4 3492
88.5 3492
88.60000000000001 3492
88.7 3492
88.80000000000001 3492
88.9 3492
89.0 3492
89.10000000000001 3492
89.2 3492
89.30000000000001 3492
89.4 3492
89.5 3492
89.60000000000001 3492
89.7 3492
89.80000000000001 3492
89.9 3492
90.0 3494
90.10000000000001 3494
90.2 3494
90.30000000000001 3494
90.4 3494
90.5 3494
90.60000000000001 3494
90.7 3494
90.80000000000001 3494
90.9 3494
91.0 3494
91.10000000000001 3494
91.2 3494
91.30000000000001 3494
91.4 3494
91.5 3494
91.60000000000001 3494
91.7 3494
91.80000000000001 3494
91.9 3494
92.0 3494
92.10000000000001 3494
92.2 3494
92.30000000000001 3494
92.4 3494
92.5 3494
92.60000000000001 3494
92.7 3494
92.80000000000001 3494
92.9 3494
93.0 3494
93.10000000000001 3494
93.2 3494
93.30000000000001 3494
93.4 3494
93.5 3494
93.60000000000001 3494
93.7 3494
93.80000000000001 3494
93.9 3494
94.0 3494
94.10000000000001 3494
94.2 3494
94.30000000000001 3494
94.4 3494
94.5 3494
94.60000000000001 3494
94.7 3494
94.80000000000001 3494
94.9 3494
95.0 3494
95.10000000000001 3494
95.2 3494
95.30000000000001 3494
95.4 3494
95.5 3494
95.60000000000001 3494
95.7 3494
95.80000000000001 3494
95.9 3494
96.0 3494
96.10000000000001 3494
96.2 3494
96.30000000000001 3494
96.4 3494
96.5 3494
96.60000000000001 3494
96.7 3494
96.80000000000001 3494
96.9 3494
97.0 3494
97.10000000000001 3494
97.2 3494
97.30000000000001 3494
97.4 3494
97.5 3494
97.60000000000001 3494
97.7 3494
97.80000000000001 3494
97.9 3494
98.0 3494
98.10000000000001 3494
98.2 3494
98.30000000000001 3494
98.4 3494
98.5 3494
98.60000000000001 3494
98.7 3494
98.80000000000001 3494
98.9 3494
99.0 3494
99.10000000000001 3494
99.2 3494
99.30000000000001 3494
99.4 3494
99.5 3494
99.60000000000001 3494
99.7 3494
99.80000000000001 3494
99.9 3494
100.0 3494
100.10000000000001 3494
100.2 3494
100.30000000000001 3494
100.4 3494
100.5 3494
100.60000000000001 3494
100.7 3494
100.80000000000001 3494
100.9 3494
101.0 3494
101.10000000000001 3494
101.2 3494
101.30000000000001 3494
101.4 3494
101.5 3494
101.60000000000001 3494
101.7 3494
101.80000000000001 3494
101.9 3494
102.0 3494
102.10000000000001 3494
102.2 3494
102.30000000000001 3494
102.4 3494
102.5 3494
102.60000000000001 3494
102.7 3494
102.80000000000001 3494
102.9 3494
103.0 3494
103.10000000000001 3494
103.2 3494
103.30000000000001 3494
103.4 3494
103.5 3494
103.60000000000001 3494
103.7 3494
103.80000000000001 3494
103.9 3494
104.0 3494
104.10000000000001 3494
104.2 3494
104.30000000000001 3494
104.4 3494
104.5 3494
104.60000000000001 3494
104.7 3494
104.80000000000001 3494
104.9 3494
105.0 3494
105.10000000000001 3494
105.2 3494
105.30000000000001 3494
105.4 3494
105.5 3494
105.60000000000001 3494
105.7 3494
105.80000000000001 3494
105.9 3494
106.0 3494
106.10000000000001 3494
106.2 3494
106.30000000000001 3494
106.4 3494
106.5 3494
106.60000000000001 3494
106.7 3494
106.80000000000001 3494
106.9 3494
107.0 3494
107.10000000000001 3494
107.2 3494
107.30000000000001 3494
107.4 3494
107.5 3494
107.60000000000001 3494
107.7 3494
107.80000000000001 3494
107.9 3494
108.0 3495
108.10000000000001 3495
108.2 3495
108.30000000000001 3495
108.4 3495
108.5 3495
108.60000000000001 3495
108.7 3495
108.80000000000001 3495
108.9 3495
109.0 3495
109.10000000000001 3495
109.2 3495
109.30000000000001 3495
109.4 3495
109.5 3495
109.60000000000001 3495
109.7 3495
109.80000000000001 3495
109.9 3495
110.0 3495
110.10000000000001 3495
110.2 3495
110.30000000000001 3495
110.4 3495
110.5 3495
110.60000000000001 3495
110.7 3495
110.80000000000001 3495
110.9 3495
111.0 3495
111.10000000000001 3495
111.2 3495
111.30000000000001 3495
111.4 3495
111.5 3495
111.60000000000001 3495
111.7 3495
111.80000000000001 3495
111.9 3495
112.0 3495
112.10000000000001 3495
112.2 3495
112.30000000000001 3495
112.4 3495
112.5 3495
112.60000000000001 3495
112.7 3495
112.80000000000001 3495
112.9 3495
113.0 3495
113.10000000000001 3495
113.2 3495
113.30000000000001 3495
113.4 3495
113.5 3495
113.60000000000001 3495
113.7 3495
113.80000000000001 3495
113.9 3495
114.0 3495
114.10000000000001 3495
114.2 3495
114.30000000000001 3495
114.4 3495
114.5 3495
114.60000000000001 3495
114.7 3495
114.80000000000001 3495
114.9 3495
115.0 3495
115.10000000000001 3495
115.2 3495
115.30000000000001 3495
115.4 3495
115.5 3495
115.60000000000001 3495
115.7 3495
115.80000000000001 3495
115.9 3495
116.0 3495
116.10000000000001 3495
116.2 3495
116.30000000000001 3495
116.4 3495
116.5 3495
116.60000000000001 3495
116.7 3495
116.80000000000001 3495
116.9 3495
117.0 3495
117.10000000000001 3495
117.2 3495
117.30000000000001 3495
117.4 3495
117.5 3495
117.60000000000001 3495
117.7 3495
117.80000000000001 3495
117.9 3495
118.0 3495
118.10000000000001 3495
118.2 3495
118.30000000000001 3495
118.4 3495
118.5 3495
118.60000000000001 3495
118.7 3495
118.80000000000001 3495
118.9 3495
119.0 3495
119.10000000000001 3495
119.2 3495
119.30000000000001 3495
119.4 3495
119.5 3495
119.60000000000001 3495
119.7 3495
119.80000000000001 3495
119.9 3495
120.0 3495
120.10000000000001 3495
120.2 3495
120.30000000000001 3495
120.4 3495
120.5 3495
120.60000000000001 3495
120.7 3495
120.80000000000001 3495
120.9 3495
121.0 3495
121.10000000000001 3495
121.2 3495
121.30000000000001 3495
121.4 3495
121.5 3495
121.60000000000001 3495
121.7 3495
121.80000000000001 3495
121.9 3495
122.0 3495
122.10000000000001 3495
122.2 3495
122.30000000000001 3495
122.4 3495
122.5 3495
122.60000000000001 3495
122.7 3495
122.80000000000001 3495
122.9 3495
123.0 3495
123.10000000000001 3495
123.2 3495
123.30000000000001 3495
123.4 3495
123.5 3495
123.60000000000001 3495
123.7 3495
123.80000000000001 3495
123.9 3495
124.0 3495
124.10000000000001 3495
124.2 3495
124.30000000000001 3495
124.4 3495
124.5 3495
124.60000000000001 3495
124.7 3495
124.80000000000001 3495
124.9 3495
125.0 3495
125.10000000000001 3495
125.2 3495
125.30000000000001 3495
125.4 3495
125.5 3495
125.60000000000001 3495
125.7 3495
125.80000000000001 3495
125.9 3495
126.0 3495
126.10000000000001 3495
126.2 3495
126.30000000000001 3495
126.4 3495
126.5 3495
126.60000000000001 3495
126.7 3495
126.80000000000001 3495
126.9 3495
127.0 3495
127.10000000000001 3495
127.2 3495
127.30000000000001 3495
127.4 3495
127.5 3495
127.60000000000001 3495
127.7 3495
127.80000000000001 3495
127.9 3495
128.0 3495
128.1 3495
128.20000000000002 3495
128.3 3495
128.4 3495
128.5 3495
128.6 3495
128.70000000000002 3495
128.8 3495
128.9 3495
129.0 3495
129.1 3495
129.20000000000002 3495
129.3 3495
129.4 3495
129.5 3495
129.6 3495
129.70000000000002 3495
129.8 3495
129.9 3495
130.0 3495
130.1 3495
130.20000000000002 3495
130.3 3495
130.4 3495
130.5 3495
130.6 3495
130.70000000000002 3495
130.8 3495
130.9 3495
131.0 3495
131.1 3495
131.20000000000002 3495
131.3 3495
131.4 3495
131.5 3495
131.6 3495
131.70000000000002 3495
131.8 3495
131.9 3495
132.0 3495
132.1 3495
132.20000000000002 3495
132.3 3495
132.4 3495
132.5 3495
132.6 3495
132.70000000000002 3495
132.8 3495
132.9 3495
133.0 3495
133.1 3495
133.20000000000002 3495
133.3 3495
133.4 3495
133.5 3495
133.6 3495
133.70000000000002 3495
133.8 3495
133.9 3495
134.0 3495
134.1 3495
134.20000000000002 3495
134.3 3495
134.4 3495
134.5 3495
134.6 3495
134.70000000000002 3495
134.8 3495
134.9 3495
135.0 3495
135.1 3495
135.20000000000002 3495
135.3 3495
135.4 3495
135.5 3495
135.6 3495
135.70000000000002 3495
135.8 3495
135.9 3495
136.0 3495
136.1 3495
136.20000000000002 3495
136.3 3495
136.4 3495
136.5 3495
136.6 3495
136.70000000000002 3495
136.8 3495
136.9 3495
137.0 3495
137.1 3495
137.20000000000002 3495
137.3 3495
137.4 3495
137.5 3495
137.6 3495
137.70000000000002 3495
137.8 3495
137.9 3495
138.0 3495
138.1 3495
138.20000000000002 3495
138.3 3495
138.4 3495
138.5 3495
138.6 3495
138.70000000000002 3495
138.8 3495
138.9 3495
139.0 3495
139.1 3495
139.20000000000002 3495
139.3 3495
139.4 3495
139.5 3495
139.6 3495
139.70000000000002 3495
139.8 3495
139.9 3495
140.0 3495
140.1 3495
140.20000000000002 3495
140.3 3495
140.4 3495
140.5 3495
140.6 3495
140.70000000000002 3495
140.8 3495
140.9 3495
141.0 3495
141.1 3495
141.20000000000002 3495
141.3 3495
141.4 3495
141.5 3495
141.6 3495
141.70000000000002 3495
141.8 3495
141.9 3495
142.0 3495
142.1 3495
142.20000000000002 3495
142.3 3495
142.4 3495
142.5 3495
142.6 3495
142.70000000000002 3495
142.8 3495
142.9 3495
143.0 3495
143.1 3495
143.20000000000002 3495
143.3 3495
143.4 3495
143.5 3495
143.6 3495
143.70000000000002 3495
143.8 3495
143.9 3495
144.0 3496
144.1 3496
144.20000000000002 3496
144.3 3496
144.4 3496
144.5 3496
144.6 3496
144.70000000000002 3496
144.8 3496
144.9 3496
145.0 3497
145.1 3497
145.20000000000002 3497
145.3 3497
145.4 3497
145.5 3497
145.6 3497
145.70000000000002 3497
145.8 3497
145.9 3497
146.0 3497
146.1 3497
146.20000000000002 3497
146.3 3497
146.4 3497
146.5 3497
146.6 3497
146.70000000000002 3497
146.8 3497
146.9 3497
147.0 3497
147.1 3497
147.20000000000002 3497
147.3 3497
147.4 3497
147.5 3497
147.6 3497
147.70000000000002 3497
147.8 3497
147.9 3497
148.0 3497
148.1 3497
148.20000000000002 3497
148.3 3497
148.4 3497
148.5 3497
148.6 3497
148.70000000000002 3497
148.8 3497
148.9 3497
149.0 3497
149.1 3497
149.20000000000002 3497
149.3 3497
149.4 3497
149.5 3497
149.6 3497
149.70000000000002 3497
149.8 3497
149.9 3497
150.0 3497
150.1 3497
150.20000000000002 3497
150.3 3497
150.4 3497
150.5 3497
150.6 3497
150.70000000000002 3497
150.8 3497
150.9 3497
151.0 3497
151.1 3497
151.20000000000002 3497
151.3 3497
151.4 3497
151.5 3497
151.6 3497
151.70000000000002 3497
151.8 3497
151.9 3497
152.0 3497
152.1 3497
152.20000000000002 3497
152.3 3497
152.4 3497
152.5 3497
152.6 3497
152.70000000000002 3497
152.8 3497
152.9 3497
153.0 3498
153.1 3498
153.20000000000002 3498
153.3 3498
153.4 3498
153.5 3498
153.60000000000002 3498
153.70000000000002 3498
153.8 3498
153.9 3498
154.0 3499
154.10000000000002 3499
154.20000000000002 3499
154.3 3499
154.4 3499
154.5 3499
154.60000000000002 3499
154.70000000000002 3499
154.8 3499
154.9 3499
155.0 3499
155.10000000000002 3499
155.20000000000002 3499
155.3 3499
155.4 3499
155.5 3499
155.60000000000002 3499
155.70000000000002 3499
155.8 3499
155.9 3499
156.0 3499
156.10000000000002 3499
156.20000000000002 3499
156.3 3499
156.4 3499
156.5 3499
156.60000000000002 3499
156.70000000000002 3499
156.8 3499
156.9 3499
157.0 3499
157.10000000000002 3499
157.20000000000002 3499
157.3 3499
157.4 3499
157.5 3499
157.60000000000002 3499
157.70000000000002 3499
157.8 3499
157.9 3499
158.0 3499
158.10000000000002 3499
158.20000000000002 3499
158.3 3499
158.4 3499
158.5 3499
158.60000000000002 3499
158.70000000000002 3499
158.8 3499
158.9 3499
159.0 3499
159.10000000000002 3499
159.20000000000002 3499
159.3 3499
159.4 3499
159.5 3499
159.60000000000002 3499
159.70000000000002 3499
159.8 3499
159.9 3499
160.0 3499
160.10000000000002 3499
160.20000000000002 3499
160.3 3499
160.4 3499
160.5 3499
160.60000000000002 3499
160.70000000000002 3499
160.8 3499
160.9 3499
161.0 3499
161.10000000000002 3499
161.20000000000002 3499
161.3 3499
161.4 3499
161.5 3499
161.60000000000002 3499
161.70000000000002 3499
161.8 3499
161.9 3499
162.0 3499
162.10000000000002 3499
162.20000000000002 3499
162.3 3499
162.4 3499
162.5 3499
162.60000000000002 3499
162.70000000000002 3499
162.8 3499
162.9 3499
163.0 3499
163.10000000000002 3499
163.20000000000002 3499
163.3 3499
163.4 3499
163.5 3499
163.60000000000002 3499
163.70000000000002 3499
163.8 3499
163.9 3499
164.0 3499
164.10000000000002 3499
164.20000000000002 3499
164.3 3499
164.4 3499
164.5 3499
164.60000000000002 3499
164.70000000000002 3499
164.8 3499
164.9 3499
165.0 3499
165.10000000000002 3499
165.20000000000002 3499
165.3 3499
165.4 3499
165.5 3499
165.60000000000002 3499
165.70000000000002 3499
165.8 3499
165.9 3499
166.0 3499
166.10000000000002 3499
166.20000000000002 3499
166.3 3499
166.4 3499
166.5 3499
166.60000000000002 3499
166.70000000000002 3499
166.8 3499
166.9 3499
167.0 3499
167.10000000000002 3499
167.20000000000002 3499
167.3 3499
167.4 3499
167.5 3499
167.60000000000002 3499
167.70000000000002 3499
167.8 3499
167.9 3499
168.0 3499
168.10000000000002 3499
168.20000000000002 3499
168.3 3499
168.4 3499
168.5 3499
168.60000000000002 3499
168.70000000000002 3499
168.8 3499
168.9 3499
169.0 3499
169.10000000000002 3499
169.20000000000002 3499
169.3 3499
169.4 3499
169.5 3499
169.60000000000002 3499
169.70000000000002 3499
169.8 3499
169.9 3499
170.0 3499
170.10000000000002 3499
170.20000000000002 3499
170.3 3499
170.4 3499
170.5 3499
170.60000000000002 3499
170.70000000000002 3499
170.8 3499
170.9 3499
171.0 3499
171.10000000000002 3499
171.20000000000002 3499
171.3 3499
171.4 3499
171.5 3499
171.60000000000002 3499
171.70000000000002 3499
171.8 3499
171.9 3499
172.0 3499
172.10000000000002 3499
172.20000000000002 3499
172.3 3499
172.4 3499
172.5 3499
172.60000000000002 3499
172.70000000000002 3499
172.8 3499
172.9 3499
173.0 3499
173.10000000000002 3499
173.20000000000002 3499
173.3 3499
173.4 3499
173.5 3499
173.60000000000002 3499
173.70000000000002 3499
173.8 3499
173.9 3499
174.0 3499
174.10000000000002 3499
174.20000000000002 3499
174.3 3499
174.4 3499
174.5 3499
174.60000000000002 3499
174.70000000000002 3499
174.8 3499
174.9 3499
175.0 3499
175.10000000000002 3499
175.20000000000002 3499
175.3 3499
175.4 3499
175.5 3499
175.60000000000002 3499
175.70000000000002 3499
175.8 3499
175.9 3499
176.0 3499
176.10000000000002 3499
176.20000000000002 3499
176.3 3499
176.4 3499
176.5 3499
176.60000000000002 3499
176.70000000000002 3499
176.8 3499
176.9 3499
177.0 3499
177.10000000000002 3499
177.20000000000002 3499
177.3 3499
177.4 3499
177.5 3499
177.60000000000002 3499
177.70000000000002 3499
177.8 3499
177.9 3499
178.0 3499
178.10000000000002 3499
178.20000000000002 3499
178.3 3499
178.4 3499
178.5 3499
178.60000000000002 3499
178.70000000000002 3499
178.8 3499
178.9 3499
179.0 3499
179.10000000000002 3499
179.20000000000002 3499
179.3 3499
179.4 3499
179.5 3499
179.60000000000002 3499
179.70000000000002 3499
179.8 3499
179.9 3499


==> adv_atoms.dat <==
1 -24853
1 -23557
1 -11967
1 -35066
1 -43813
1 -14156
2 -20984
2 -28119
2 -20601
2 -24626
2 -48656
2 -7708
3 -43859
3 -16931
3 -22273
3 -32896
3 -46880
3 -7160
4 -48460
4 -20694
4 -21235
5 -51186
5 -43661
5 -19397
4 -26454
4 -48155
4 -12220
6 -40600
6 -66885
6 -56594
5 -30647
5 -29535
5 -21268
7 -38814
7 -35152
7 -21281
6 -27944
6 -50119
6 -23085
8 -46215
8 -14676
8 -13519
7 -30055
7 -54288
7 -16611
9 -31710
9 -71353
9 -40143
8 -25778
8 -29652
8 -12890
10 -32771
10 -25258
10 -6958
9 -28852
9 -29529
9 -14203
11 485
11 14301
11 34250
10 -28176
10 -43725
10 -15232
12 53878
12 19929
12 69502
6 -924868
6 -3309400
6 -3027668
3 -61827
3 -102453
3 -28677
3 -32482
3 -96647
3 -33357
3 -32569
3 -111483
3 -50088
3 -29127
3 -89635
3 -31665
3 -32143
3 -94718
3 -48750
11 -22808
11 -25805
11 -4502
13 220592
13 251076
13 197467
12 -25617
12 -49771
12 -9429
14 606156
14 697822
14 685845
9 -25362
9 -79068
9 -43028
9 -25981
9 -34181
9 -68015
8 -22980
8 -63043
8 -55438
8 -30013
8 -95789
8 -23778
13 -23376
13 -47693
13 3084
15 1926024
15 1940000
15 1934818
8 -2369187
8 -3795924
8 -3618712
8 -2424638
8 -3718888
8 -3692363
16 5002208
16 4912668
16 4881096
3 -36991
3 -123838
3 -50697
4 -23318
4 -111464
4 -35078
4 -51648
4 -111364
4 -19251
4 -48887
4 -118923
4 -39672
4 -37314
4 -107912
4 -55567
4 -20639
4 -104028
4 -41811
14 -17079
14 -20146
14 7359
17 15545948
17 15192595
15 1410
15 -2374
15 9276
16 57236
16 11182
16 63410
12 -25373
12 -60243
12 -32597
10 -14693
10 -104376
10 -26670
11 -262275
11 -2880920
11 -1991206
12 -180065
12 -3096638
12 -2122461
11 -242993
11 -2746056
11 -1839693
10 -181869
10 -2788920
10 -2003833
11 -227030
11 -2700332
11 -1953812
9 -3046526
9 -3771942
9 -3714233
10 -2456335
10 -3900607
10 -3711807
17 132929
17 112786
17 156990
5 -27698
5 -119147
5 -58863
5 -19360
5 -124807
5 -52240
5 -29973
5 -123288
5 -28159
5 -38213
5 -148251
5 -27233
5 -21432
5 -122965
5 -35999
4 -20254
4 -130662
4 -48837
5 -27506
5 -126479
5 -27163
11 -207332
11 -398522
11 -713427
18 402099
18 350901
18 396219
10 -92206
10 -43460
10 -39092
19 858124
19 897376
14 -21852
14 -31762
14 -28007
13 -179984668
13 -179988654
13 -179990350
20 2126542
20 2202708
14 -25996
14 -151417
14 -36083
12 -3033396
12 -4021302
12 -3881997
12 -3892698
12 -3942381
12 -3973220
6 -28083
6 -124442
6 -40784
6 -29578
6 -127167
6 -25528
5 -17394
5 -116173
5 -18127
12 -158675
12 -1317681
12 -1858180
11 -49220
11 -1169966
11 -1733478
11 -127695
11 -1244422
11 -2019119
10 -86943
10 -154795
10 -46477
11 -124562
11 -1263510
11 -1749185
8 -20486
8 -164451
8 -35196
15 140420
15 -3330639
15 -2702285
13 -8116
13 -3520329
13 -2412745
14 -35609
14 -3389100
14 -2751625
14 -191840
14 -3365490
14 -2854854
7 -34281
7 -41197
7 -39574
8 -14671
8 -12675
8 -40754
14 -355113
14 -477112
14 -1464798
13 -242154
13 -580533
13 -867586
8 -19832
8 -36751
8 -37873
12 -4309722
12 -4116727
12 -4066346
7 -24539
7 -118641
7 -32918
7 -16761
7 -122301
7 -28463
7 -27658
7 -151236
7 -29971
6 -20337
6 -127959
6 -27559
6 -35915
6 -128628
6 -27265
7 -32863
7 -119296
7 -29150
6 -29224
6 -126159
6 -16019
7 -18344
7 -118618
7 -26946
15 -10539
15 -119146
15 -23306
16 -21459
16 -109656
16 -31605
12 -61178
12 -143515
12 -55205
10 -46116
10 -157832
10 -33759
6 -140497
6 -74873
6 -81265
6 -57190
6 -300554
6 -35227
6 -46175
6 -44627
6 -27802
6 -45096
6 -29200
6 -27118
6 -32144
6 -56242
6 -39828
6 -59870
6 -71833
6 -39934
5 -179993232
5 -29740
5 -179994787
19 24551
19 -2824421
19 -1985549
15 -4063665
15 -4153681
15 -4227898
17 -2976906
17 -2619136
8 -18832
8 -69446
8 -24296
18 44188
18 -2934326
18 -2533493
8 -23871
8 -69411
8 -35884
8 -30647
8 -77521
8 -15340
8 -19040
8 -78521
8 -24738
20 429091
20 -27245
18 -7278
18 -50719
19 -9548
19 -6493
19 -41114
20 -24304
20 -23715
20 -16340
12 -60797
12 -216962
12 -140638
12 -33253
12 -242622
12 -121583
11 -81360
11 -231982
11 -173812
11 -34762
11 -204328
11 -153959
14 -16909
14 -145250
14 -47434
10 -11730
10 -30071
10 -33001
9 -24652
9 -34065
9 -30502
9 -15258
9 -17887
9 -26635
17 -633653
17 -2641401
17 -2138109
16 -4204703
16 -4406529
16 -4347588
9 -15625
9 -8825
9 -24256
13 -35312
13 -36526
13 -42335
18 2737427
18 18046
20 -4243
20 650665
20 -179981993
20 34356553
20 22489
18 -1911040
18 -1473283
20 -11617
20 -10223
16 113913
16 -109936
16 -33804
10 -38021
10 -6752623
10 -12309
14 -39836
14 -37354
14 -40621
6 -36309
6 -210216
6 -120868
4 -38293
4 -35142
4 -30777
14 -6448171
14 -15945717
14 -29936
6 -85710
6 -302250
6 -216715
18 -4506159
18 -5006080
18 -4597605
19 -3924020
19 -5166315
19 -4140186
9 -11588
9 37227
9 -26163
10 -15773
10 296190
10 -11994
10 -11106
10 232781
10 -30083
10 -19402
10 286329
10 -25554
10 -14493
10 286117
10 -24441
8 -23542
8 -22991
8 -33623
7 -188278
7 -153776
7 -44539
8 -170564
8 -42605
8 -78717
8 -24376
8 -24490
8 -20878
8 -127989
8 -71305
8 -67001
8 -133251
8 -54886
8 -50034
7 -48792
7 -24377
7 -14230
18 -37028
18 -30305
18 -31385
23 -884553
23 -3267447
23 -2747802
12 -323457
12 -492941
12 -675272
17 628185
17 -2066992
17 -2700378
23 -707421
23 -3558822
23 -2780524
20 -945557
20 -4307783
20 -2809884
22 -834363
22 -1773582
22 -2880268
21 -879050
21 -1219083
21 -2888284
10 -13785
10 -20687
10 -13770
24 19819658
24 41243
26 1014320
26 -7635
14 -5848
14 -23195147
14 -5039
23 59197
23 42769
14 -27716
14 -30977
14 -4761
24 4608516
24 3378
7 -225206
7 -248247
7 -40000
7 -224026
7 -246202
7 -41842
7 -232486
7 -212649
7 -40893
7 -223534
7 -211284
7 -20725
18 418405
18 -84681
18 -36209
14 -194224
14 -30326
18 -69713
18 -34714
18 -38909
23 1747356
23 -243
24 5569764
24 8461882
20 563201
20 -21133
15 -40796
15 -154411
15 -117029
16 1188
16 -33181
16 595
15 -30707
15 -254071
15 -118266
14 -35453
14 -38322
14 -5847
14 -35466
14 -270430
14 -123730
13 -33527
13 -221610
13 -123870
12 -179990701
12 -179990996
15 -8379
15 -63230
15 -56503
18 199055
18 -11650
12 4741
12 -94377
12 -4853
24 691483
24 244036
23 39468
23 -10719
13 -4654
13 -2102
13 -38487
26 -1065368
26 -3632310
26 -3209200
12 -47547
12 -25243572
12 -50552
14 -19035
14 -1196
14 -29454
18 -27824
18 -26282
20 3197608
20 5710598
20 3912430
20 1990117
20 2482347
20 782752
16 -179989591
16 -179989526
10 -58219
10 -189642
10 -56839
10 29251
10 11870
10 -18751
10 -57759
10 -131449
10 -89400
10 -15547
10 -22047
10 -34239
9 -28564
9 -21603
9 -42522
10 -208049
10 -44798
10 -46843
9 -179986781
9 -16235
9 -179987584
9 -17019
9 -16278
9 -26382
9 -23694
9 -26035745
9 -21377
16 -14958
16 -241284
16 -141551
26 30574059
26 30772520
20 -33931
20 -233130
20 -129062
10 -26901
10 -26096429
10 -38427
11 -11227
11 -67012
11 -15209
13 6997
13 -53595
13 -18314
21 -52970
21 -22523
21 -2454
15 12799
15 8157
15 -6147
16 -45707
16 -21145450
16 -3003
16 22900
16 26547
16 -7223
10 -49416
10 -5984855
10 -35637
15 7172
15 11715
15 -5912
18 -326921
18 -12468237
18 -24925
15 23774
15 18499
15 30272
14 -64311
14 -35247
14 -7400
14 9793
14 1120
14 7885
15 44056
15 27493
15 -759
27 -2304696
27 -1975787
16 -47900
16 -179977682
16 7748
23 1112314
23 15105
10 -35016
10 -29336
10 -45811
19 -49550
19 -191440
19 -159627
10 6723
10 -568932
10 -8357
17 -163032
17 -317705
17 -101636
20 -10997
20 -11500
18 -117381
18 10464
18 5978
16 -69955
16 -40971
16 -49827
15 -2398502
15 -3835250
15 -3807120
14 -2461825
14 -3826958
14 -3733502
11 -256891
11 -54146
11 -80927
12 31751
12 35838
12 17870
12 32524
12 32003
12 -69390
12 -62422
12 -39704
10 -29494
10 -20666
10 -20366
11 -8730
11 -8920
11 -10844
11 -192578
11 -32387
10 -179987897
10 -179986357
10 -179988135
10 -179988119
10 -179989003
10 -179983889
18 -21216
18 9007
18 3571
18 -34585
18 -33269
18 -48078
24 21964708
24 33450088
13 -30925
13 -22588
13 -48654
16 -121162
16 402805
16 -20518
32 -78209
32 314481
17 75494
17 68541
17 31607
10 -52020
10 -13312507
10 -30599
31 60965783
15 36885
15 31408
15 25927
28 -875793
28 -3491964
28 -2937938
28 -829858
28 -407798
9 -21508
9 -25176480
9 -28601
10 -25707
10 -43677
10 865
24 2094680
24 30370
10 -113700
10 -42171
10 -101237
14 -44555
14 -22777181
14 -16246
10 -59354
10 -261606
10 -154995
8 -47738
8 -253816
8 -159863
20 -19818
20 -21091
20 -22280
16 -20124
16 -25611249
16 -23115
11 -12496
11 -30574
11 13832
11 -27507
11 -37343
11 -16022
16 -72323
16 -24721876
16 -15930
11 -26546
11 -10999
11 -10702
20 -20511
20 -269129
20 -104012
23 -72180
23 -228821
23 -116866
19 -16106
19 -321945
19 -171136
19 417637
19 422429
19 414330
14 44809
14 12671
14 44550
15 179957
15 141033
15 183151
20 163
20 1039103
20 -2714
14 110703
14 -1527319
14 97391
20 23957
20 25634
14 332086
14 342708
13 21658
13 -24099
13 -105524
13 -32384
14 323578
14 628937
12 21002
12 -20745
13 474246
13 92326
12 -179981236
12 -15397
11 358
11 -2370
18 3342930
18 4559212
10 -4844648
10 -21733
10 -57696
10 -73420
10 -23930
12 -53890
12 -302076
12 -171587
13 -24800
13 -40275
13 -29800
14 -18202
14 -61016682
14 -5960
17 -18157
17 -39174034
17 -13882
11 -65215
11 -47569
11 -42787
18 133870
18 -51502
7 -14698
7 -27498
7 -31607
24 165746
24 6770252
24 196371
17 -135174
17 -24423531
17 -25760
18 203703
18 222871
18 208173
11 -317680
11 -179982799
11 -179977725
13 -122664
13 -33770
13 -26401
14 -179983901
14 -179984141
12 -179985614
12 -179985452
7 -26590
7 -19142
7 -50382
17 -17507
17 -12366963
17 -26620
20 747941
20 746307
20 781322
15 55775
15 8981
20 101915377
20 259162
10 -2470356
10 -324868
10 -242501
11 -3133566
11 -260926
11 -432306
12 -3133021
12 -196689
12 -390408
16 -23817
16 -7737
16 94
12 -3155356
12 -212053
12 -401163
22 -13201
22 -205025
22 -96919
10 -2569422
10 -213217
10 -223151
25 -8736
25 -228323
25 -93247
19 -250308
19 -241712
19 -127315
17 -3517257
17 -4188048
17 -4990108
11 -17264
11 -35139045
11 -21723
17 14864
17 -33224363
17 -12921
15 3903866
15 825158
18 -3624654
18 -4290982
18 -4076259
16 -65189
16 -45088
16 -87332
15 -3673570
15 -4167043
15 -4081917
14 -11758
14 -11381
14 1819327
14 298309
12 -68508
12 -14101
12 -10141
11 -20984
11 -37219719
11 -10952
11 -18021
11 -50620
11 -6015
17 -58470
17 -24872
17 -35219
17 -29070
17 -190974
17 -13078
12 -35256
12 -134711
12 -85037
21 9164
21 15558
14 293199
14 322910
14 486208
11 -29921
11 -204881
11 -260710
17 -22423
17 -230421
17 -119675
14 -179978252
14 -179974424
11 -54316
11 -4529
11 -14773
17 824108
17 -179267348
17 655849
22 -179973168
22 2528
11 -44057
11 -40340
11 -48382
19 153894
19 1079956
19 203594
19 6482865
19 5531659
15 336223
15 -179631152
15 338322
17 -179988677
17 -179988164
18 2778829
18 2733167
18 2862004
17 -14111
17 -1673604
17 -11522
24 -5747258
24 57378
11 -24810
11 -26361530
11 -25107
18 -13550
18 -29044
18 -37084
14 113639
14 98578
14 134271
15 70827
15 78354
15 58614
13 56854
13 49077
13 30916
27 -10318
27 -272007
27 -97556
25 -10540
25 -197009
25 -93618
10 -105943
10 -261868
10 -173817
29 -18295
29 -266641
29 -100744
27 -9561
27 -219880
27 -141915
13 -374508
13 -450930
13 -391223
17 5681411
17 1616681
14 -91109
14 -43446
14 -12727
24 991794
24 1091937
17 429354
17 492932
14 -24030
14 -5771
14 -2896
23 -215023
23 -119691
13 -45733
13 -254544
13 -150660
12 -37818
12 -30991
12 -16768
14 -3544531
14 -213505
14 -81509
11 -49614
11 -98784
11 -104531
12 -34279
12 -37328
12 -82733
21 -24177
21 -9657917
21 -17592
14 -63216
14 -287677
14 -156241
18 -39392
18 -38882
18 -46535
20 -179981713
20 -179979367
12 -2227
12 -40057051
12 -4707
10 -179982597
10 -179985929
10 -179982730
17 -20426046
17 37890
16 -37810
16 -16584
16 -48587
10 -53059
10 -102768
10 -87947
15 -79104
15 -142221
15 -22129
20 413185
20 375412
11 -6036
11 -23856
11 -41300
9 -22929
9 -65606
9 -24132
11 31062
11 -27098
11 -11821
20 326537
20 -3564
18 -23348
18 5152
18 -33898
17 -155905
17 -36769
17 -10500
12 -38661
12 -35121915
12 -1835
21 -3752855
21 -4768488
21 -4219546
21 -3900067
21 -4338619
21 -4249925
17 5244301
17 1122844
17 6804564
17 1462220
15 477245
15 471039
15 1517480
15 1010385
13 195710
13 156579
13 177483
23 -179969133
23 -179969646
23 -179964286
17 -179926874
17 -179937459
15 3620867
15 4039802
15 4125460
35 43659
35 -13386
35 -2775
32 33989
32 -171679
32 -61334
30 17585
30 -287333
30 -82431
29 19553
29 -157253
29 -64259
15 -8064
15 -13060
15 -3111
13 -61213
13 -243323
13 -118021
19 -279335
19 -38619774
19 26275
18 -179980869
18 -179980274
12 -300345
12 -380885
12 -304642
17 -239332
17 -320372
17 -130587
14 -3252681
14 -2083983
15 -3569228
15 -45490
15 51757
20 1521667
20 1256596
20 1306936
16 -3623059
16 70
16 70475
14 55035
14 -165724
14 -20945
16 -3475999
16 -53019
16 61937
20 19020
20 8648
20 14952
13 -20826
13 -122220
13 -13293
10 -179979835
10 -179979743
10 -179976909
15 -6354365
15 -351422
15 -17314
14 -72004
14 -248546
14 -117302
18 201866
18 195415
18 187756
20 75526
20 187260
20 161260
11 -179983005
11 -179975415
11 -179982773
18 65110
18 36570
18 68131
16 -35430
16 -15548
16 -65326
17 -179963341
17 -179967633
19 -12771
19 -5272
19 -35213
11 -55565
11 -77557
11 -47491
11 -21081
11 -36617
11 -53191
15 19255
15 -18797827
15 22999
11 -179981132
11 -179973933
11 -179978143
19 -179968138
19 -179966157
10 -30873
10 -70853
10 -53977
17 13412776
17 19069106
15 -34533
15 4853
15 5474
14 -68110
14 -37127273
14 -20423
21 97848
21 -3471
17 31685
17 -133425
17 9062
31 19122
31 -305210
31 -39431
32 32389
32 -124377
32 -61829
34 102914
34 -22518
34 -16235
21 -2771835
21 -3505316
21 -2908017
18 -36849697
18 -2994
13 -31884
13 -291279
13 -105976
30 37956
30 -230295
30 -76706
18 -179974353
18 -179974496
24 -12662751
24 -8850
14 -65244
14 -204332
14 -113622
21 -80668
21 -9660896
21 -6870
13 407314
13 363000
13 382831
14 320719
14 318772
14 297943
19 9718
19 5855
19 33245
12 -179971087
12 -179971413
12 -179971459
10 -45200
10 -7981
10 -8687
10 -32731
10 -45461137
10 -13945
11 -179974795
11 -179974544
11 -179975386
12 -179982477
12 -179984107
16 -26363
16 -30377364
16 5849
20 -15864
20 -15537
20 11910
20 1627668
20 17185
15 -179975952
15 -179976251
12 -43538
12 -202627
12 -118617
22 -24818
22 -4246
16 18737
16 -47053601
16 18639
16 -3583304
16 106635
16 245390
15 -43238
15 -32214
15 -23291
18 2999
18 -31195534
18 5277
27 -4202278
27 -4920651
27 -4535425
26 -4248935
26 -4437481
26 -4469736
20 -179951596
20 -9036
20 -23479
20 -179975009
20 -179976294
17 -72637
17 -191235
17 -129345
12 -31974
12 -39114
12 -47598
20 -179971960
20 -179973292
18 26589
18 -188429
18 24513
18 -179967586
18 -179970305
18 -179964585
16 11667
16 -72148287
16 -9898
14 147467
14 188023
14 181818
12 11547
12 17160
12 -179927595
22 87582
22 74989
14 3472888
14 3669007
14 3454727
15 2966194
15 2925634
15 2615525
23 70348
23 146194
24 -34829016
24 54483
21 -16349
21 -40315008
21 107098
15 -58104
15 -219901
15 -129765
19 -1108540
19 -1281566
19 -1187879
19 -179963413
19 -179962368
17 -179899279
17 -179904007
17 -179907480
10 -31922
10 -24892
10 -23537
15 4515641
15 4554876
15 4427410
15 1769880
15 1773484
15 1789144
14 -8141
14 -10093483
14 9784
15 -12499
15 -35968067
15 -12652
12 -179984781
12 -179984830
15 1923440
15 1934429
15 1951632
15 844173
15 876334
15 872125
17 -23007
17 -63980205
17 -13887
15 2356613
15 2373629
15 2306212
22 -39838202
22 559681
12 -9642
12 -46320276
12 -19230
18 868557
18 557199
18 779680
18 -2852366
18 1144545
18 1180886
19 -179972675
19 -179973834
19 -179972286
12 -3796
12 -9108074
12 -25407
20 2928382
20 2992303
17 -2878006
17 950413
17 1043790
19 -18227
19 -71555200
19 14552
10 -179979540
10 -179980741
10 -179979877
16 88524
16 69495
16 68969
16 -214082
16 -21940
16 -22635
21 1578658
21 1289806
21 1402209
12 -179980107
12 -179982424
12 -179982667
14 -81678
14 -84270
14 -92145
16 -76329
16 -237097
16 -150680
20 -1723607
20 -3184585
20 -2587811
8 -22436
8 -10072
8 -2618
19 -5863
19 -9947551
19 -15840
10 -12442
10 -45000
10 -48691
24 933221
24 1877491
17 -29055
17 -252927
17 -47760
20 -26272
20 -26032
20 -54970
20 -179976661
20 -179972308
24 -13233
24 30772
14 -179982498
14 -179982643
24 -31622222
24 -9124
19 596
19 -24587405
19 1287
18 -69728
18 -61760967
18 2266
18 -179971187
18 -179971311
18 -179969352
20 -46775
20 -30132
20 -44902
24 8866
24 -198316
24 -76595
17 -179949531
17 -179969733
17 -179969619
19 -179971005
19 -179969952
28 -4498897
28 -5598389
28 -4726875
27 -4504304
27 -4823187
27 -4681023
12 -179979218
12 -179981807
12 -179979975
16 -379
16 -45609548
16 6470
13 -179967298
13 -179972222
13 -179970913
19 -179965578
19 -179974107
14 -179986175
14 -179985948
25 -51161
25 -162978
25 -191037
20 14272
20 23532
20 7324
21 -179958664
21 -30911
21 -19551
10 -37462
10 -32982
21 -3399946
21 58697
17 -21517
17 -373582
17 -179976732
18 -59379
18 -36729
18 -48463
15 -179953210
15 -179949789
15 -179949952
17 -68636
17 -222359
17 -138743
20 -11815
20 19702
22 -179795920
22 -179794182
22 -179787741
20 -53834255
20 -5469
23 -44284637
23 1019137
17 -23587
17 -301826
17 -205966
12 -32071
12 -36367
17 -179965452
17 -179965201
17 -179964308
20 -179969569
20 -179976956
16 -44816
16 -565074
16 -28629
19 33572
19 20228
19 22661
21 1812247
21 1861675
21 1777668
15 -179980154
15 -179976060
24 -92538
24 -11640
19 10539
19 -36086967
19 -6524
16 -167504
16 -9668
16 -31837
16 -179979937
16 -179979319
24 2654
24 -33214
24 -29145
18 34900
18 -61827721
18 8611
24 -179924350
24 -179925006
24 -223744
20 -98766
20 -97160
20 4605
22 -34090672
22 1173249
20 -24794276
20 142622
15 -16622
15 -211618
15 -111124
13 -1207
13 -3307
13 828
22 -179960126
22 -179960806
13 -73148
13 -36038235
13 -36201
23 -22958
23 -11756
23 -31590
15 -179976450
15 -179976807
15 -179976100
18 -30814
18 -193960
18 -88560
18 -10367431
18 -24397
16 2460793
16 2406260
16 2436674
11 -179977421
11 -179968794
11 -179974587
21 3950353
21 3942978
17 -74883
17 -4022
17 -14370
17 -36807
17 -13490
17 -36342
14 -35894
14 -10069
14 -25820
10 -33754
10 -17767
10 -36811
12 4777
12 3340
12 5133
20 -179958298
20 -179962785
18 -471572
18 -194283
18 -137434
33 -11837173
33 -4994922
33 -5026673
18 -66004719
18 13250
15 -9069
15 -42796313
15 2246
34 -11207375
34 -5127346
34 -4894001
31 -4818138
31 -5114293
31 -5115705
22 -179972455
22 -179974672
33 -11054649
33 -5166353
33 -4845287
30 -4789636
30 -4919235
30 -5066061
20 19507
20 -86983588
20 28144
17 421300
17 17095
16 26993
16 -70617
16 -14684
19 39123
19 -55975808
19 33319
14 -179980207
14 -179975837
24 10976
24 -24442676
24 15891
12 -32530
12 -58701
12 -61098
20 -179977533
20 -179977426
16 -179968394
16 -179964480
16 -179949760
20 -179968326
20 -179965796
21 -62747224
21 4985
21 -23461
21 -252317
21 -24589
22 -76508831
22 737462
19 -179967831
19 -179967948
15 -94179
15 -130956
15 -27178
21 340882
21 429386
24 230941
24 242398
24 230956
20 -15157
20 -19624
20 -22473
20 -19157
20 -279502
20 -179966164
20 -6823331
20 18513
20 7531
20 -90298172
20 4252
19 141376
19 -56378445
19 157365
23 7138
23 -41346007
23 34765
23 -136985
23 132881
24 2619273
24 2606429
24 2589072
19 -8654
19 -73650004
19 -3771
24 45029
24 8533
24 -179953310
19 -26456
19 -23418
19 -12124
16 -10031
16 -60433080
16 18154
22 106813
22 112973
19 80729
19 3376176
19 78931
15 -33189
15 -315014
15 -111426
23 -44206046
23 79435
24 -179967777
24 -25236
24 -179963402
24 -11521
24 27785
24 -179952473
24 26731
15 -179976082
15 -179975750
16 -179983974
16 -179983625
21 -179743811
21 -179738401
21 -179744447
20 -179955998
20 16256
16 -179966629
16 -179954618
16 -179966286
16 -179966391
16 -179953456
18 -15197
18 -259314
18 -120823
18 -48290
18 -41305002
18 -26875
19 -179964618
19 -179969402
19 -179965695
22 23730
22 2442
22 11292
15 -179960923
15 -179964049
15 -179962881
20 -233477
20 -92078
14 17779
14 27907
14 32944
14 -23268
14 34514
14 47480
11 -44388
11 -59052511
11 -5453
21 -179973773
21 -179968778
11 -41056
11 -437539
11 -252259
16 4800
16 -9475170
16 -48128
18 -7775
18 -58115499
18 -16860
21 -12312
21 4869
16 -57160534
16 9912
18 -70102
18 15841
18 -7446
14 -179981749
14 -179982800
22 4417
22 32670
22 -1288
21 -179937680
21 -179945968
21 -179946203
21 -84286545
21 2751
15 -47607
15 -27111984
15 -17019
12 -1278
12 -56469925
12 -909
23 -15215
23 -11570
23 -9726
21 -179938759
21 -179955475
21 -179951937
21 1741227
21 1698383
19 -179934879
19 -179935185
19 -179935855
16 -41886
16 -25693812
16 -31577
21 34375
21 -38398260
21 15423
22 -179960111
22 -179959977
22 -179959962
21 35610
21 14691
21 10007
21 -10218038
21 -17543
37 -11084508
37 -5057737
37 -5026226
34 -11159865
34 -5607434
34 -4917236
37 -13028744
37 -4875256
37 -5032619
39 -11409037
39 -4941868
39 -5157529
37 -11258172
37 -4833914
37 -5444444
17 -13345
17 14136
17 2937
20 95208
20 -137868
20 -33779
16 -37943
16 -11758
16 13421
17 -1344
17 -92318394
17 -1664
31 -5183315
31 -5373156
31 -5155732
28 -4654717
28 -5268198
28 -5189391
24 1163382
24 1235122
18 7315
18 -24330242
18 -14215
22 -44096777
22 1106123
20 -42856270
20 16569
16 -179969363
16 -179964007
16 -179968547
20 -179971248
20 -179970629
23 -696425
23 -2120233
23 -1862465
13 -62293
13 -305918
13 -125418
22 229557
22 -82127433
22 278770
11 -179979020
11 -179973921
11 -179979926
18 -55742147
18 -16782
18 -179966770
18 -179967726
23 -39075
23 -248337
23 -98781
21 36314
21 30389
21 -10558
23 22687
23 8520
14 -179967333
14 -179963541
14 -179967372
12 -27060
12 -772171
12 -16132
17 -179973470
17 -179969359
24 274339
24 250167
23 -179969035
23 -179972783
23 -179972341
19 -95462
19 -206394
19 -154534
14 -6093
14 -58017766
14 -12016
20 -179956687
20 -179960259
20 -179954624
15 -8083
15 -98688
15 -18902
23 -179966789
23 -179963204
24 -179076417
24 -179072223
24 -179062869
21 460496
21 226037
21 306380
23 -48164217
23 902539
22 -179949115
22 -179952375
22 -179939499
11 -179970930
11 -179975841
11 -179970749
19 -179957165
19 -179959312
19 -179958669
21 -179970370
21 -179971041
18 -179960194
18 -179961490
20 227658
20 50136
20 97280
15 -59099
15 -246986
15 -118389
16 16133
16 18283
16 22569
23 -179956928
23 -179970077
22 -179942279
22 -179942231
22 -179932411
23 -4888
23 -41439865
23 -31397
19 8721
19 -3385
19 -27116
23 19624014
24 -12436
24 -272363
24 -112578
19 -55554017
19 10703
20 -29042
20 -220761
20 -135172
24 -6560
24 -311811
24 -1020
21 12092
21 6865
21 2381
23 -179953076
23 22850
23 -59587
23 -107196
23 -6302
17 -7170
17 -5890
17 8426
13 -179964394
13 -179970277
13 -179968822
22 -53328
22 -53039
22 -16363
20 -179959900
20 -179955387
20 -179959973
23 -13847
23 -31003269
23 -8651
19 -179971579
19 -179971553
22 -179961699
22 -179961381
21 -16915
21 12024
21 -15358
17 -179962697
17 -179960833
17 -179965270
20 -76513
20 -49520052
20 17302
20 -179951188
20 -179949894
20 -179935943
22 -179958409
22 -179957338
22 -4821
22 -43168474
22 4965
36 -12061386
36 -5149250
36 -5409224
24 -179927169
24 -179927397
24 -179927782
15 -38475
15 -35094926
15 -6170
39 -11010027
39 -4974796
39 -4720457
32 -27354914
32 -5476479
32 -5299929
39 -11884388
39 -5038943
39 -4879472
24 -22832
24 -299137
24 -128094
15 -179958733
15 -179934033
15 -179958549
22 -21186
22 -215236
22 -175153
12 -151380
12 -163223
22 27729
22 -88672815
22 5229
11 -179974171
11 -179975891
11 -179971247
19 -166201
19 110
21 633
21 -64300580
21 6944
15 -179972286
15 -179972094
23 -179963431
23 -179961088
13 -179977369
13 -179978619
15 5110
15 -49753
15 -70415
22 -100768
22 27084
22 -3037
22 -179958416
22 -179958391
21 -752
21 -258179
21 -102249
18 30159
18 -49888147
18 -179957880
23 -179947644
23 -179944358
23 -179952142
20 -179952352
20 -179956774
20 -179962368
20 -179958114
20 -179962277
20 43067
20 39838
20 26249
24 -179975370
24 -179975525
21 -179968927
21 -179964517
22 147966
22 92839
22 120564
21 -179949076
21 -179948064
21 -179931604
21 2266
21 -1284
21 16416
24 -179952399
24 8565
24 -179946709
20 26587
20 -233202
20 -66691
22 -72194658
22 10208
24 -157497
24 -38520
20 -179963854
20 -179964531
20 -313383
11 -179965468
11 -179970617
11 -179969141
11 15949
11 -12046
11 -14694
17 -24601
17 -34607
17 -46937
22 -179877418
22 -179877616
22 -179870311
16 -1750
16 -55272639
16 14657
18 -179955736
18 -179959996
18 -179956524
20 -36797426
20 12981
16 -39254
16 -39646
16 -24666
23 -1056
23 -245828
23 -118068
16 -35826
16 -296732
16 -102044
23 -15271
23 -54423588
23 -8110
23 -19618
23 -256959
23 -190169
24 -179767002
24 -179784639
24 -179778196
22 -38875
22 -263597
22 -147122
22 -179958799
22 -179941177
23 19473
23 -1600
23 29247
23 -179960312
23 -179959881
16 -58007
16 -207404
16 -141416
21 -4147128
21 5508380
16 -179960098
16 -179956966
16 -179959650
20 -16618
20 -5519
20 14
15 -179952347
15 -179954790
15 -179952950
22 -179950195
22 -179947243
22 -179949857
22 64277
22 -123927
22 -75806
18 -75484
18 -40739721
18 22400
12 9056
12 -44473
12 -7937
18 -179962551
18 -179960670
23 -19729
23 -412008
23 -121015
16 -18853
16 2460
16 -18944
12 -16343
12 -66362945
12 -20744
22 -14941
22 22278
22 -2372
18 -179967378
18 -179973256
22 -20190
22 -215799
22 -109247
22 1823361
22 72748
23 -179959071
23 -179959276
20 -179952321
20 -179963085
20 -179962622
18 -179956570
18 -179933176
18 -179956747
21 -179959247
21 -179959115
23 170624
23 10444
23 92770
21 -179959211
21 -179963601
20 -42102
20 -288613
20 -119567
23 -59739138
23 2021042
22 16687
22 26582
18 -179972782
18 -179975877
21 -15727
21 -24538
21 -25993
21 246024
21 233584
21 237250
18 980
18 -15077
18 -39033
23 -179929453
23 -179914619
23 -179929949
23 -179878579
23 -179884129
23 -179885078
20 -4791
20 -20578
20 -32943
19 -179945570
19 -179944259
19 -179941567
20 -6871
20 -60379
20 -33958
21 28833
21 -9302391
21 -16412
24 43257
24 -1380632
24 42921
20 1255129
20 1240690
24 -49943901
24 48846
16 -69112171
16 -674
23 2958
23 13475
23 33392
21 -179952295
21 -179956684
17 -9700
17 -314349
17 -105595
19 102932
19 77365
19 63948
22 -179971697
22 -179971923
22 -30950
22 -268871
22 6274
22 9481
22 -770
22 -7934
17 -179949929
17 -179950214
17 -179947263
16 -179959040
16 -179958008
16 -179957798
19 -179955402
19 -179957258
19 -179955974
19 -179945245
19 -179947618
19 -179944868
22 3753
22 -41191988
22 16052
20 -2632
20 -60438
20 -45203
23 -83834317
23 8552
24 -229678
24 -69246
19 -179952072
19 -179955820
19 -179955958
16 -179957644
16 -179961107
16 -179956302
23 -18097
23 6700
23 -18446
23 -179950900
23 -179950523
22 -179950152
22 -179954479
22 -179952214
24 -179917723
24 -179919534
24 -179915527
19 -179943566
19 -179942681
19 -179943174
17 -1755
17 20334
17 20089
20 -4505
20 -53050517
20 13680
23 -15619342
23 290516
13 -37545
13 -70316284
13 5155
24 -179959846
24 -179949618
21 -179950201
21 -179951271
19 -25028218
19 4724
18 -87160517
18 24692
18 2117443
18 2186660
18 2144431
18 1436060
18 1380267
18 1398377
13 -70943
13 -218831
13 -162774
22 -27595547
22 18049
22 44315
22 -29493872
22 18675
17 -28514
17 -31489438
17 -8061
17 276241
17 273147
17 280566
16 -179954519
16 -179953032
16 -179955893
23 -179911211
23 -179922527
23 -179921979
21 195
21 -278322
21 -110949
22 4354
22 -35238218
22 17665
22 -17708
22 -202762
22 -164199
17 -179940791
17 -179954945
17 -179953465
22 -179963270
22 -179963247
16 -179947624
16 -179955314
16 -179955691
21 -179934681
21 -179933530
21 -179931613
18 -179953457
18 -179953103
18 -179952960
22 -21712
22 -277041
22 -173189
23 16319
23 -17743
23 1699
24 5909
24 -238021
24 -83264
17 -179958640
17 -179961284
17 -179961093
23 -179829883
23 -179847963
23 -179732628
21 -6075
21 -46827
21 -41421
24 -25553
24 2981
24 -1846
19 -179928753
19 -179925902
19 -179925235
13 -179969004
13 -179967837
13 -179970516
24 180982
24 282938
20 -179948574
20 -179947204
20 -179948242
18 -24202
18 -203177
18 -111303
16 -2915
16 -24768
16 -64771
23 269306
23 284636
23 -176935982
23 -176761342
23 -176938852
24 -179914001
24 -179910369
24 -179913576
24 12473
24 -238579
24 -99195
19 -88614970
19 25831
21 -272263
21 -112745
14 -24264
14 -1178675
14 -2332
21 -2796
21 -23358
21 27159
24 -16683
24 10041
24 -2506
17 -45839
17 -9004940
17 7296
17 1897
17 -223152
17 -87863
16 -179956289
16 -179956742
16 -179956101
21 -49111
21 -266577
21 -122871
13 -179963434
13 -179963752
13 -179962863
23 -629976
23 -1351945
23 -758413
16 -179948560
16 -179951425
16 -179936183
24 40302
24 100628
24 116616
23 -179949247
23 -179949490
22 45418
22 -3380570
22 41083
16 -179957562
16 -179955324
16 -179938962
22 22971
22 13701
22 26108
24 22413
24 -253150
24 2111
21 -179936755
21 -179927398
21 -179927721
18 -179962679
18 -179963762
24 44486
24 166116
24 -179947577
24 -179948725
23 -16273759
23 25273
24 -2220
24 -509007
24 -3532
24 -179925889
24 -179925858
24 -179923964
23 -179945922
23 -179933769
23 -179944268
18 -29785
18 -14277
18 -80554
14 20295
14 -10140780
14 -5225
17 -179942348
17 -179941881
17 -179938966
24 -79129807
24 2786973
24 23968
24 -12783434
24 28496
22 -179949567
22 -179949435
22 -179937098
17 -2545
17 -53273782
17 13701
17 -18848
17 -40410
17 -25638
22 469816
22 466608
22 438786
17 -475448
17 -1175267
17 -743241
23 1339400
23 1484341
17 -8483
17 23839
17 -1751
23 -179929504
23 -179927192
23 -179919816
12 13639
12 -28911
12 21790
18 -179936070
18 -179928054
18 -179936498
23 -179907975
23 -179920489
23 -179923385
24 13136
24 -1039
24 3276
24 -179919733
24 -179918410
24 -179919815
19 -179952681
19 -179938826
19 -179942882
14 -1257336
14 -1483131
23 13224
23 -88799410
23 36798
20 -179925357
20 -179925489
20 -179917884
13 -179948586
13 -179947862
13 -179943865
23 -146843
23 -179850190
23 -179841856
22 15673
22 28692
22 26430
22 -179933829
22 -179933785
21 -126
21 -18894
21 35727
21 -179920921
21 -179917987
21 -179917166
23 -179935701
23 -179928531
23 -179932946
15 -323743
15 -1342928
15 -598082
22 52066
22 -212510
22 -67042
23 -61562
23 -295926
23 -78713
19 -9756
19 -230375
19 -89680
23 -179925786
23 -179925267
23 -179926484
21 -179939930
21 -179940173
20 -179930966
20 -179933077
20 -179927119
23 25535
23 -37758560
23 49636
21 -61778
21 -72044550
21 47906
13 -179945928
13 -179942673
13 -179943600
21 -179899570
21 -179902765
21 -179902196
18 -179967785
18 -179967600
21 61553
21 -64524758
21 51710
22 -179928891
22 -179923855
22 -179937376
22 -179938100
23 28794
23 -197862
23 -61854
22 -179929848
22 -179930631
22 -179932341
19 -179951462
19 -179953054
24 51233
24 -141869
24 -59663
19 -179916586
19 -179916067
19 -179917499
22 -179928711
22 -179921670
22 -179928584
23 -179855619
23 -179856771
23 -179856448
18 -179950397
18 -179950446
22 -179937085
22 -179926959
22 -179925025
24 -179913530
24 -179918468
24 -179920776
22 31314
22 58822
22 20595
18 -179936396
18 -179937807
18 -179938926
23 22280
23 -52296862
23 11122
19 -179939421
19 -179939699
20 -44320075
20 25458
24 -8443
24 -209666
24 -99533
14 17912
14 -77202468
14 -1859
24 314629
24 323477
24 -179952977
24 -179952809
24 -179915124
24 -179915560
24 -179914130
22 -58206187
22 156990
23 22816
23 -9918055
23 31305
19 -179912759
19 -179904667
19 -179932963
24 87649
24 -75235647
24 49753
23 -179905708
23 -179917783
23 -179910762
23 23396
23 20917
23 1695
24 -19430
24 -224382
24 -109109
19 -179926827
19 -179926599
19 -179921141
20 -179891279
20 -179896910
20 -179898643
15 37752
15 -77142871
15 26908
25 3161593
25 2897126
25 2920609
18 -22554
18 -7447
18 -32039
20 -179935013
20 -179934311
20 -179932386
24 -179918069
24 -179935425
24 -179925170
17 -179945637
17 -179945225
22 70490108
22 70745004
22 70388596
21 20437
21 -42821
21 -9633
18 -179951443
18 -179939486
18 -179951845
21 -15901
21 -172237
21 -109353
20 -179953530
20 -179928293
22 47555
22 -11372927
22 -34013
20 -76100660
20 17242
14 7132
14 794
14 28621
17 -179944683
17 -179938294
17 -179939103
23 -43942969
23 399211
15 6600
15 -80292218
15 23976
23 45532
23 -19983085
23 45219
24 42945
24 64401
24 -22016
22 -74313051
22 694937
15 -17142
15 -271134
15 -133895
23 -179926542
23 26673
18 -179947939
18 -179946679
18 -179935608
23 -179922140
23 -179913158
23 -179925274
18 -179938143
18 -179926832
18 -179935628
22 -66076289
22 15522
23 -23721
23 -33113
23 -10284
20 -179949460
20 -179960431
22 22954912
22 23023143
22 22943100
23 13443
23 -70810730
23 2380
18 -11419
18 4126
18 -6869
19 -179949876
19 -179953659
15 -179956535
15 -179956028
15 -179955733
24 -2261374
24 -3369453
24 -3912008
22 21191
22 21987
22 12235
21 6926
21 -66454676
21 31818
21 -179930437
21 -179952795
22 -179956610
22 -179958096
20 -107034210
20 54347
16 -19996
16 -1398231
16 -19843
22 14103
22 -175674
22 -79374
15 -179945581
15 -179944653
15 -179948909
21 -31923
21 -194173
21 -120422
21 995
21 -11433270
21 11804
23 -179938513
23 -179937352
16 -179945991
16 -179944130
16 -179946259
19 39077
19 35327
19 22150
22 -41375
22 -261941
22 -85384
22 34464
22 -43530286
22 36499
28 26160170
28 26208582
20 -179938778
20 -179941459
20 -179939713
19 10388
19 -17425
19 13687
24 -179942468
24 -179936490
24 -179942835
22 56285
22 -11219052
22 39707
24 273381
24 295033
20 -15378
20 -923338
20 2797
19 34273
19 -344954
19 -49938
23 -179942922
23 -179942909
23 -179938003
23 -179940106
23 -179938533
19 -264702
19 -66104
19 15509
20 -179937851
20 -179939987
20 -179938336
23 -75907112
23 160083
22 34530
22 -175240
22 -65566
23 -179943235
23 -179943287
20 -179937104
20 -179937468
20 -179927127
16 -13472402
16 -13589534
24 -178383816
24 -178394121
24 -178437597
20 -179943539
20 -179926685
23 -112658304
23 554155
15 -179947683
15 -179944582
15 -179923891
21 20718
21 -206560
21 -136904
22 -105592826
22 286190
22 90558
22 296175
22 -76677802
22 34326
23 -179932949
23 -179933306
23 -179933384
21 16225
21 -83546990
21 32424
21 -179920807
21 -179920999
21 -179920972
22 -179940933
22 -179942712
21 -179952071
21 -179953587
15 -179942879
15 -179943619
15 -179944255
22 -179950693
22 -179948502
22 -208575
22 -93633
24 -109336551
24 1035502
22 242517
22 343181
24 -309059
24 -454307
24 -462127
23 25673
23 -25624
23 31668
17 -179939399
17 -179935394
17 -179939162
21 7029
21 -260487
21 -117353
24 268232
24 266720
16 -88359450
16 17746
22 -74926340
22 38099
21 -179922262
21 -179904924
21 -179920589
20 -11720
20 -252997
20 -128935
23 8138
23 -40592965
23 37931
22 89579
22 -2756
21 -179936104
21 -179935545
21 -179934183
23 8196
23 -516790
23 18523
18 -21805
18 5590
24 -2736
24 18271
24 -63293
23 -179882063
23 -179880198
23 -179876032
23 -179320631
23 -179318641
23 -179307257
21 -179944604
21 -179943568
20 -179932919
20 -179935055
20 -179934902
17 38783
17 -88488707
17 29394
17 -3489
17 -293676
17 -173057
22 -116651989
22 45282
21 -88370671
21 50133
23 -179799913
23 -179779501
23 -179793672
20 -179934619
20 -179929112
20 -179932672
21 -87653994
21 31304
23 -179934889
23 -179932585
23 3504
23 -243360
23 -110255
20 123265
20 75519
19 -2858
19 -276844
19 -65756
24 -179940518
24 -179942230
17 -179941197
17 -179941659
17 -179939805
21 -89967974
21 49432
21 14772
21 -217813
21 -44685
22 -179924657
22 -179924508
22 -179890781
23 -9113276
23 136553
23 -179900461
23 -179898904
23 -179895142
18 -9403
18 -1512319
18 -7725
17 -179926862
17 -179931526
17 -179931371
16 23237
16 46884
16 48634
19 -1328264
19 -3041
16 19915
16 43623
16 54103
17 50151
17 48549
17 50653
22 -87122852
22 35391
22 -567783
22 51490
21 -472569
21 -705078
21 -740094
21 -183162
21 -111213
23 -22709710
23 41289
24 -312818
24 -136303
24 -179924722
24 -179924460
24 -179921978
21 62201
21 -340946
21 62734
24 -39484272
24 1096057
23 3357351
23 3449995
23 2298802
23 2556865
18 -91387767
18 -90066405
22 -117390155
22 107367
17 -179932170
17 -179907916
17 -179929077
24 -179901491
24 -179899711
24 -179901119
18 -179926873
18 -179926707
18 -179924453
17 -179924401
17 -179904195
17 -179925171
24 46818
24 -84029710
24 56587
22 18343
22 -248350
22 -57917
23 -179452918
23 -179545821
23 -179541587
24 -179906571
24 -179906657
24 -179907297
22 -179939408
22 -179923499
18 -98606456
18 36150
24 -149781
24 -69093
21 -135743
21 29914
21 78347
20 1351582
20 22336
24 55075
24 -54274669
24 58942
22 -99376460
22 39877
23 -87590464
23 67707
23 -179929459
23 -179926323
22 -179904351
22 -179903440
22 -179904196
22 -26969
22 -192316
22 -84009
19 -100039419
19 33944
19 -15064
19 -157486
19 -94186
24 60231
24 66309
24 56603
24 -179933674
24 -179933002
22 -179920541
22 -179918961
21 -11336
21 -184262
21 -97222
24 -97484301
24 169176
24 -179643652
24 -179590992
24 -179645378
22 3924787
22 3974526
19 -179923325
19 -179923133
19 -179920402
24 -179911442
24 -179908686
24 -179907902
22 46071
22 -12162034
22 554
23 685381
23 660219
19 -179911967
19 -179915584
19 -179918628
19 -179917094
19 -179914145
19 -179917539
22 -179905814
22 -179860108
22 -179909405
21 -179904379
21 -179907126
21 -179906584
19 -179910431
19 -179910156
19 -179910497
23 -179903735
23 -179901724
23 -179903739
24 92920
24 -126058580
24 78022
20 57025
20 45652
20 78868
24 -179869228
24 -179868148
24 -179865919
23 45000
23 31937
23 31568
23 -179870715
23 -179874782
23 -179872672
23 23284
23 51746
23 6444
20 78303
20 105735
20 115514
20 85903
20 86944
20 133482
21 107956
21 84437
21 140447
23 137976
23 87270
23 112925
24 181458
24 197813
24 207086
24 186334
24 147216
24 178573
26 149166
26 173310
26 179905
26 219229
26 215952
26 217699
26 190647
26 202828
26 232355
28 549284
28 584257
28 580047
28 275304
28 229616
28 270011
29 213461
29 235341
29 235796
31 420881
31 415596
31 451506
31 392415
31 394523
31 389007
32 343976
32 319421
32 373814
32 3384924
32 3390410
32 3286742
32 399337
32 402335
32 429012
32 424652
32 388142
32 431086
35 469634
35 469474
35 492107
36 27791332
36 27473431
36 28014796
36 1578763
36 1560987
36 1555062
36 699114
36 658975
36 695785
36 661389
36 662120
36 693910
38 925444
38 925861
38 950218
38 807580
38 794158
38 870426
38 692890
38 689087
38 690839
40 865084
40 879163
40 879339
41 9475529
41 9425080
41 9343022
41 1027352
41 1027276
41 1026099
41 919897
41 931461
41 953966
44 3409259
44 3444427
44 3376278
44 1283164
44 1308257
44 1286164
45 1724443
45 1754999
45 1777379
44 1316439
44 1424756
44 1293490
44 1497831
44 1477070
44 1484941
46 68892585
46 69103899
46 1491090
46 1469932
46 1509981
47 7834915
47 7774652
47 7770670
50 16940727
50 16315966
50 16462799
48 2214461
48 2211194
48 2209589
50 1876395
50 1847311
50 1900346
52 5398431
52 5423218
52 5391952
52 2675673
52 2727903
52 2706899
51 2425329
51 2367915
51 2410672
50 2851746
50 2898960
50 2826781
52 3274640
52 3336761
52 3319549
56 145623622
56 143988860
56 4000030
56 4058631
56 4066078
53 3710240
53 3673365
53 3658452
56 3704491
56 3708437
56 3690280
59 33632270
59 34011369
59 33978764
59 5476739
59 5419474
59 5426832
56 4426169
56 4442133
56 4422168
60 10069212
60 10243596
60 10205585
56 5717361
56 5642625
56 5699715
62 5058257
62 5092781
62 5089346
61 4991228
61 4983132
61 5025864
60 5786511
60 5784172
60 5786705
59 8315935
59 8216070
59 8318458
66 8044902
66 8225233
68 57676309
68 58097551
68 18137707
68 18502413
66 7645726
66 7650208
62 17379077
62 17381024
62 17357269
64 8508881
64 8489183
64 8513937
68 8479579
68 8491983
73 16113647
73 16105287
76 30304490
76 30466735
74 16481727
74 16504880
77 90343943
77 90621585
76 26655937
76 26646365
86 153610432
86 154279279
81 22054466
81 22046401
86 25882399
86 25594259
86 40841980
86 41047708
94 60583875
94 59694493
92 47864694
92 48005339
91 55467481
91 55616052
18 179975255
18 179978893
19 179973966
19 179975959
20 179972817
20 179954927
23 175687651
23 175855518
28 175320849
28 175457704
28 175153911
28 175596672
26 175438907
26 175540325
30 174978966
30 175347662
28 175232510
28 175284303
25 176211176
25 176043291
31 176113742
29 175902675
29 176528825
31 176139098
31 176647252
29 172575125
29 175995496
30 174726946
30 174915810
32 174879281
32 175240665
30 174559593
30 174699124
30 174559335
30 174852722
29 175954437
29 175848351
24 176013436
24 175827077
24 175987706
24 175837544
29 175781331
29 175669143
24 179668249
24 179988425
20 179978107
22 179932748
22 179980991
27 177034454
27 179976416
22 179987667
22 179718231
22 179797059
16 179974972
16 179944647
16 179908145
18 179931701
18 179920357
18 179946427
18 179919726
20 179999946
20 179930366
20 179910499
29 179975875
30 179985686
28 179677820
28 179813340
28 179712948
28 179827924
18 179999944
18 179947516
18 179930237
18 179954077
18 179908840
19 179999946
19 179939035
19 179932632
17 179906342
17 179912003
19 179931900
19 179934194
21 179912965
21 179930486
21 179919546
21 179946025
18 179938299
18 179921085
29 179701672
29 179832943
27 179652573
27 179855214
25 179744809
25 179817693
30 179765395
30 179740009
18 179999944
18 179915801
18 179879396
34 179975886
28 179986355
33 179683457
33 179812249
24 179939546
24 179953853
23 179935726
23 179936630
26 179923678
26 179935551
24 179962585
24 179935571
21 179926415
21 179930971
22 179917956
22 179919521
21 179934816
21 179937422
20 179890406
20 179947689
20 179899685
20 179941053
23 179969519
19 179844881
19 179905972
18 179934427
18 179872700
29 179950347
29 179907909
28 179884691
28 179935892
24 179926834
24 179873365
25 179948784
25 179934365
27 179938558
27 179923783
28 179962544
28 179938717
20 179946271
20 179954627
21 179916121
21 179883364
23 179931118
23 179914340
22 179897380
22 179910236
21 179933647
21 179909358
30 179909740
30 179943063
29 179945816
29 179948087
31 179944766
31 179934491
26 179927477
26 179959047
29 179934699
29 179936242
27 179936946
27 179904201
23 179922206
23 179926590
23 179889149
23 179926603
21 179916826
21 179905982
25 179918194
25 179849438
21 179943686
21 179908644
24 179946400
24 179902867
28 179944895
28 179934388
23 179921315
23 179909114
30 179918653
30 179904816
24 179950136
24 179950121
24 179951838
24 179917109
24 179610280
24 179813927
27 179924930
27 179906803
26 179911378
26 179949231
32 179930518
32 179920969
29 179941589
29 179911077
30 179909824
30 179941409
27 179953130
27 179913481
26 179951779
26 179912104
28 179908424
28 179835894
32 179887793
32 179905486
28 179889782
28 179814031
25 179900403
25 179828693
26 179946327
26 179822313
28 179895239
28 179889660
23 179944538
23 179911050
22 179948354
22 179964657
22 179975612
29 179933449
29 179928048
29 179831114
29 179924369
33 179917064
33 179929253
26 179945641
26 179949067
30 179809456
30 179920155
23 179999827
23 179965843
23 179970571
26 179999823
26 179932009
26 179974573
31 179958433
31 179962254
27 179967292
27 179967424
34 179965698
34 179939837
28 179999792
28 179973178
28 179974925
28 179999788
28 179972803
28 179974314
30 179999799
30 179962907
30 179974403
37 179960095
37 179968070
32 179967429
32 179963673
40 179967519
40 179967683
34 179999753
34 179962681
34 179973494
43 179968500
43 179960637
33 179999760
33 179955371
33 179973585
34 179999742
34 179973714
34 179970963
37 179969156
37 179966402
46 179959413
46 179968233
38 179999740
38 179969052
38 179972562
49 179967440
49 179958186
38 179999701
38 179973049
38 179971529
42 179966979
42 179968868
52 179959733
52 179957736
55 179957124
55 179957322
40 179999675
40 179971555
40 179969970
58 179958941
58 179954676
47 179968853
47 179967233
43 179999658
43 179969998
43 179969279
61 179956388
61 179955559
52 179967766
52 179966018
46 179999636
46 179968819
46 179968200
48 179999604
48 179970132
48 179968273
57 179966967
57 179966673
52 179999586
52 179968217
52 179965327
62 179968792
62 179967073
67 179966011
67 179966853
58 179999528
58 179965031
58 179963088
72 179965883
72 179950726
77 179965841
77 179966550
82 179968239
82 179966010
87 179965222
87 179964921
92 179966999
92 179964864
97 179967370
97 179964484
102 179967879
102 179964471
40 179944864
40 179968765
44 179976650
44 179974291
48 179969088
48 179972967
51 179972031
51 179960673
52 179969575
52 179971519
56 179962676
56 179956545
56 179963832
56 179968482
61 179962455
61 179961052
62 179962356
62 179956233
60 179964630
60 179963650
66 179959428
66 179947827
64 179957912
64 179959609
66 179952890
66 179956463
68 179959080
68 179949339
68 179955018
68 179953763
73 179801913
73 179896783
71 179953952
71 179940057
65 179954061
65 179948905
74 179900777
74 179948738
68 179953616
68 179950532
71 179950631
71 179907722
76 179947072
76 179900206
72 179955058
72 179953843
76 179946792
76 179946204
80 179952575
80 179933379
72 179945795
72 179939359
80 179940360
80 179932166
76 179948615
76 179941457
80 179903267
80 179939851
76 179952223
76 179945879
84 179944006
84 179927074
80 179940778
80 179932970
81 179953116
81 179887475
84 179935664
84 179935486
86 179933497
86 179931020
80 179955227
80 179946559
87 179943322
87 179877738
86 179925017
86 179912033
87 179938668
87 179931191
86 179936484
86 179869525
80 179883966
80 179927741
92 179945766
92 179915667
84 179936569
84 179942637
92 179942976
92 179924827
95 179921471
95 179918433
92 179858299
92 179919835
94 179945435
94 179915355
95 179915372
95 179912369
96 179943020
96 179910087
84 179941685
84 179929580
91 179869894
91 179929005
100 179940940
100 179842777
98 179915313
98 179915223
88 179939165
88 179915356
100 179937452
100 179910940
101 179898066
101 179843397
96 179945569
96 179926121
104 179904569
104 179900816
104 179936855
104 179903108
98 179928028
98 179905757
101 179856684
101 179908205
106 179902928
106 179897777
106 179904899
106 179836711
96 179916836
96 179906336
104 179845104
104 179906850
108 179936596
108 179885457
101 179943512
101 179859164
108 179929737
108 179829473
108 179899585
108 179897854
104 179904356
104 179901977
113 179888483
113 179886244
108 179901034
108 179898646
101 179906485
101 179903243
113 179929385
113 179890389
106 179933433
106 179910397
116 179883706
116 179879695
110 179937029
110 179899051
116 179929557
116 179884053
117 179929504
117 179879806
116 179872026
116 179877169
115 179933582
115 179882865
116 179925666
116 179883562
110 179896515
110 179892253
106 179917685
106 179885486
115 179825742
115 179884667
122 179869850
122 179790732
116 179933998
116 179889266
122 179876238
122 179872412
126 179861840
126 179853618
124 179926168
124 179860791
122 179928598
122 179870605
126 179917993
126 179863397
111 179889122
111 179885063
128 179890597
128 179882911
116 179920843
116 179881569
128 179881118
128 179879261
124 179803253
124 179868774
122 179807144
122 179877871
122 179874861
122 179869898
131 179922351
131 179889015
129 179924786
129 179863278
131 179878653
131 179812546
132 179923067
132 179877406
122 179873137
122 179867777
136 179918567
136 179878564
128 179867439
128 179863075
136 179914604
136 179861763
139 179879744
139 179863091
132 179867927
132 179866239
129 179815656
129 179868126
139 179871271
139 179860920
140 179914502
140 179803850
140 179917655
140 179861318
136 179920785
136 179853694
140 179917596
140 179833967
128 179868038
128 179860068
140 179860808
140 179836342
146 179864348
146 179856058
136 179894263
136 179852972
140 179906160
140 179848089
146 179906589
146 179848083
150 179908965
150 179852776
143 179915896
143 179831147
149 179911676
149 179827070
150 179849702
150 179844456
134 179840882
134 179836577
152 179907227
152 179845973
152 179905400
152 179831138
148 179911559
148 179826629
149 179901718
149 179838599
143 179841564
143 179822490
156 179905801
156 179822496
148 179899458
148 179836216
150 179812145
150 179808721
156 179897893
156 179828068
158 179904552
158 179799156
161 179814039
161 179818416
156 179904579
156 179798949
161 179895676
161 179818763
164 179897256
164 179815842
164 179895145
164 179810314
165 179822108
165 179808094
158 179824456
158 179817466
150 179894138
150 179820302
156 179892903
156 179809083
166 179897746
166 179793163
164 179901135
164 179753611
167 179774866
167 179770305
166 179808323
166 179804917
172 179892825
172 179787453
157 179810157
157 179804523
172 179886950
172 179791953
176 179890426
176 179783130
167 179800664
167 179791337
164 179885278
164 179794985
176 179790568
176 179783509
178 179884413
178 179782263
176 179753302
176 179728711
178 179786504
178 179781731
172 179892770
172 179724884
176 179739529
176 179735744
176 179782370
176 179771673
183 179885388
183 179740584
176 179687157
176 179771614
183 179876548
183 179741324
172 179779925
172 179771824
188 179880630
188 179732720
186 179575706
186 179707472
188 179874968
188 179750860
185 179701941
185 179697928
191 179732620
191 179735832
191 179749522
191 179744502
192 179744236
192 179738330
186 179870655
186 179751810
194 179694225
194 179687223
180 179746493
180 179749606
185 179744762
185 179745263
194 179865843
194 179731754
196 179648863
196 179660889
200 179871191
200 179675339
194 179665947
194 179637074
200 179720093
200 179716062
204 179867313
204 179678200
196 179723103
196 179718684
204 179713405
204 179705691
206 179864944
206 179680297
206 179697193
206 179689542
205 179642983
205 179635027
194 179858677
194 179715085
206 179868499
206 179616004
205 179702681
205 179691700
212 179862529
212 179616301
212 179682733
212 179681614
217 179616009
217 179613636
206 179693219
206 179683424
216 179583786
216 179579620
203 179848343
203 179678658
217 179850322
217 179650471
220 179619547
220 179613287
220 179849216
220 179637824
221 179850187
221 179596688
216 179565580
216 179569001
216 179844320
216 179658486
224 179561262
224 179532733
216 179648017
216 179650101
224 179639553
224 179631785
230 179549151
230 179539432
227 179850312
227 179521332
230 179616549
230 179604478
234 179546862
234 179535083
234 179835705
234 179553497
236 179838326
236 179543244
227 179625640
227 179618207
236 179565625
236 179557574
236 179494847
236 179487527
226 179828648
226 179612429
238 179842448
238 179452182
236 179595190
236 179586311
243 179475609
243 179466552
243 179561103
243 179541861
248 179465956
248 179458296
238 179819943
238 179575181
248 179832259
248 179411499
248 179821910
248 179516017
251 179458478
251 179455717
251 179820824
251 179484858
252 179788814
252 179458822
248 179525680
248 179532692
256 179823398
256 179378701
256 179487705
256 179494249
262 179569767
262 179563080
249 179535765
249 179520001
260 179821042
260 179580513
262 179517333
262 179508630
266 179810909
266 179544198
266 179519283
266 179512997
268 179540861
268 179530185
268 179527726
268 179518816
260 179799994
260 179484723
269 179809768
269 179557832
269 179469704
269 179472842
276 179804378
276 179508787
276 179479033
276 179469329
281 179503400
281 179480230
272 179449266
272 179444178
284 179485834
284 179476974
282 179511149
282 179502222
281 179469342
281 179461758
285 179472918
285 179471337
284 179472918
284 179465876
282 179779386
282 179423596
290 179757540
290 179460491
296 179432124
296 179427109
290 179774345
290 179402000
300 179778309
300 179402203
296 179398812
296 179386854
302 179774089
302 179385523
300 179394814
300 179385329
302 179389305
302 179376892
304 179401792
304 179391111
295 179763170
295 179363116
311 179769336
311 179329163
304 179749401
304 179330009
316 179326712
316 179319220
311 179307183
311 179320741
319 179758903
319 179292776
316 179752544
316 179296666
320 179737328
320 179285705
319 179296029
319 179286435
326 179271673
326 179258542
318 179271802
318 179259247
332 179237419
332 179225128
326 179241662
326 179228389
336 179207636
336 179189228
332 179731417
332 179202736
338 179736444
338 179179444
336 179732555
336 179186666
338 179732419
338 179185063
348 179731077
348 179125300
341 179153809
341 179079867
353 179094246
353 179093786
348 179112128
348 179107605
356 179084708
356 179066920
353 179710828
353 179080205
357 179070451
357 179052563
356 179082499
356 179063572
370 178984651
370 178973780
364 179692267
364 178991442
374 178958819
374 178948715
370 179688316
370 178959645
376 178939775
376 178927176
374 179679671
374 178947346
376 179689661
376 178923447
392 178826208
392 178807731
387 179664820
387 178845511
395 178793037
395 178783635
392 178814716
392 178805359
396 178787939
396 178765037
395 178795133
395 178775555
414 178638058
414 178636735
410 178659499
410 178669428
416 179585856
416 178610428
414 178643395
414 178627391
416 178604358
416 178609871
436 178447064
436 178435082
433 178450737
437 178417830
436 178440610
436 178445498
458 178216061
456 178244259
456 178255672
458 178220992
480 178005003
479 178034451
479 178025091
502 179517795
502 177754868


==> adv_depth.dat <==
1 -24853
1 -23557
1 -11967
2 -35066
2 -43813
2 -14156
2 -20984
2 -28119
2 -20601
3 -24626
3 -48656
3 -7708
3 -43859
3 -16931
3 -22273
3 -32896
3 -46880
3 -7160
4 -48460
4 -20694
4 -21235
5 -51186
5 -43661
5 -19397
3 -26454
3 -48155
3 -12220
6 -40600
6 -66885
6 -56594
3 -30647
3 -29535
3 -21268
7 -38814
7 -35152
7 -21281
3 -27944
3 -50119
3 -23085
8 -46215
8 -14676
8 -13519
3 -30055
3 -54288
3 -16611
9 -31710
9 -71353
9 -40143
3 -25778
3 -29652
3 -12890
10 -32771
10 -25258
10 -6958
3 -28852
3 -29529
3 -14203
11 485
11 14301
11 34250
3 -28176
3 -43725
3 -15232
12 53878
12 19929
12 69502
7 -924868
7 -3309400
7 -3027668
6 -61827
6 -102453
6 -28677
6 -32482
6 -96647
6 -33357
6 -32569
6 -111483
6 -50088
6 -29127
6 -89635
6 -31665
6 -32143
6 -94718
6 -48750
3 -22808
3 -25805
3 -4502
13 220592
13 251076
13 197467
3 -25617
3 -49771
3 -9429
14 606156
14 697822
14 685845
7 -25362
7 -79068
7 -43028
7 -25981
7 -34181
7 -68015
7 -22980
7 -63043
7 -55438
7 -30013
7 -95789
7 -23778
3 -23376
3 -47693
3 3084
15 1926024
15 1940000
15 1934818
7 -2369187
7 -3795924
7 -3618712
7 -2424638
7 -3718888
7 -3692363
16 5002208
16 4912668
16 4881096
6 -36991
6 -123838
6 -50697
6 -23318
6 -111464
6 -35078
6 -51648
6 -111364
6 -19251
6 -48887
6 -118923
6 -39672
6 -37314
6 -107912
6 -55567
6 -20639
6 -104028
6 -41811
3 -17079
3 -20146
3 7359
17 15545948
17 15192595
3 1410
3 -2374
3 9276
3 57236
3 11182
3 63410
7 -25373
7 -60243
7 -32597
7 -14693
7 -104376
7 -26670
7 -262275
7 -2880920
7 -1991206
7 -180065
7 -3096638
7 -2122461
7 -242993
7 -2746056
7 -1839693
7 -181869
7 -2788920
7 -2003833
7 -227030
7 -2700332
7 -1953812
7 -3046526
7 -3771942
7 -3714233
7 -2456335
7 -3900607
7 -3711807
3 132929
3 112786
3 156990
6 -27698
6 -119147
6 -58863
6 -19360
6 -124807
6 -52240
6 -29973
6 -123288
6 -28159
6 -38213
6 -148251
6 -27233
6 -21432
6 -122965
6 -35999
6 -20254
6 -130662
6 -48837
6 -27506
6 -126479
6 -27163
8 -207332
8 -398522
8 -713427
3 402099
3 350901
3 396219
8 -92206
8 -43460
8 -39092
3 858124
3 897376
7 -21852
7 -31762
7 -28007
7 -179984668
7 -179988654
7 -179990350
3 2126542
3 2202708
7 -25996
7 -151417
7 -36083
7 -3033396
7 -4021302
7 -3881997
7 -3892698
7 -3942381
7 -3973220
6 -28083
6 -124442
6 -40784
6 -29578
6 -127167
6 -25528
6 -17394
6 -116173
6 -18127
7 -158675
7 -1317681
7 -1858180
7 -49220
7 -1169966
7 -1733478
7 -127695
7 -1244422
7 -2019119
7 -86943
7 -154795
7 -46477
7 -124562
7 -1263510
7 -1749185
8 -20486
8 -164451
8 -35196
7 140420
7 -3330639
7 -2702285
7 -8116
7 -3520329
7 -2412745
7 -35609
7 -3389100
7 -2751625
7 -191840
7 -3365490
7 -2854854
7 -34281
7 -41197
7 -39574
7 -14671
7 -12675
7 -40754
8 -355113
8 -477112
8 -1464798
8 -242154
8 -580533
8 -867586
7 -19832
7 -36751
7 -37873
7 -4309722
7 -4116727
7 -4066346
6 -24539
6 -118641
6 -32918
6 -16761
6 -122301
6 -28463
6 -27658
6 -151236
6 -29971
6 -20337
6 -127959
6 -27559
6 -35915
6 -128628
6 -27265
6 -32863
6 -119296
6 -29150
6 -29224
6 -126159
6 -16019
6 -18344
6 -118618
6 -26946
7 -10539
7 -119146
7 -23306
7 -21459
7 -109656
7 -31605
7 -61178
7 -143515
7 -55205
8 -46116
8 -157832
8 -33759
7 -140497
7 -74873
7 -81265
7 -57190
7 -300554
7 -35227
8 -46175
8 -44627
8 -27802
8 -45096
8 -29200
8 -27118
8 -32144
8 -56242
8 -39828
7 -59870
7 -71833
7 -39934
8 -179993232
8 -29740
8 -179994787
7 24551
7 -2824421
7 -1985549
7 -4063665
7 -4153681
7 -4227898
7 -2976906
7 -2619136
6 -18832
6 -69446
6 -24296
7 44188
7 -2934326
7 -2533493
6 -23871
6 -69411
6 -35884
6 -30647
6 -77521
6 -15340
6 -19040
6 -78521
6 -24738
7 429091
7 -27245
7 -7278
7 -50719
7 -9548
7 -6493
7 -41114
7 -24304
7 -23715
7 -16340
7 -60797
7 -216962
7 -140638
7 -33253
7 -242622
7 -121583
7 -81360
7 -231982
7 -173812
7 -34762
7 -204328
7 -153959
7 -16909
7 -145250
7 -47434
7 -11730
7 -30071
7 -33001
7 -24652
7 -34065
7 -30502
7 -15258
7 -17887
7 -26635
8 -633653
8 -2641401
8 -2138109
7 -4204703
7 -4406529
7 -4347588
6 -15625
6 -8825
6 -24256
8 -35312
8 -36526
8 -42335
7 2737427
7 18046
7 -4243
7 650665
7 -179981993
7 34356553
7 22489
7 -1911040
7 -1473283
7 -11617
7 -10223
7 113913
7 -109936
7 -33804
7 -38021
7 -6752623
7 -12309
8 -39836
8 -37354
8 -40621
9 -36309
9 -210216
9 -120868
18 -38293
18 -35142
18 -30777
8 -6448171
8 -15945717
8 -29936
9 -85710
9 -302250
9 -216715
7 -4506159
7 -5006080
7 -4597605
7 -3924020
7 -5166315
7 -4140186
6 -11588
6 37227
6 -26163
6 -15773
6 296190
6 -11994
6 -11106
6 232781
6 -30083
6 -19402
6 286329
6 -25554
6 -14493
6 286117
6 -24441
8 -23542
8 -22991
8 -33623
7 -188278
7 -153776
7 -44539
7 -170564
7 -42605
7 -78717
8 -24376
8 -24490
8 -20878
7 -127989
7 -71305
7 -67001
7 -133251
7 -54886
7 -50034
8 -48792
8 -24377
8 -14230
8 -37028
8 -30305
8 -31385
8 -884553
8 -3267447
8 -2747802
11 -323457
11 -492941
11 -675272
7 628185
7 -2066992
7 -2700378
8 -707421
8 -3558822
8 -2780524
8 -945557
8 -4307783
8 -2809884
8 -834363
8 -1773582
8 -2880268
8 -879050
8 -1219083
8 -2888284
7 -13785
7 -20687
7 -13770
7 19819658
7 41243
7 1014320
7 -7635
7 -5848
7 -23195147
7 -5039
7 59197
7 42769
10 -27716
10 -30977
10 -4761
7 4608516
7 3378
8 -225206
8 -248247
8 -40000
8 -224026
8 -246202
8 -41842
8 -232486
8 -212649
8 -40893
8 -223534
8 -211284
8 -20725
7 418405
7 -84681
7 -36209
8 -194224
8 -30326
9 -69713
9 -34714
9 -38909
8 1747356
8 -243
7 5569764
7 8461882
8 563201
8 -21133
7 -40796
7 -154411
7 -117029
8 1188
8 -33181
8 595
7 -30707
7 -254071
7 -118266
6 -35453
6 -38322
6 -5847
7 -35466
7 -270430
7 -123730
7 -33527
7 -221610
7 -123870
8 -179990701
8 -179990996
10 -8379
10 -63230
10 -56503
8 199055
8 -11650
8 4741
8 -94377
8 -4853
7 691483
7 244036
7 39468
7 -10719
7 -4654
7 -2102
7 -38487
8 -1065368
8 -3632310
8 -3209200
8 -47547
8 -25243572
8 -50552
7 -19035
7 -1196
7 -29454
8 -27824
8 -26282
7 3197608
7 5710598
7 3912430
7 1990117
7 2482347
7 782752
8 -179989591
8 -179989526
7 -58219
7 -189642
7 -56839
8 29251
8 11870
8 -18751
7 -57759
7 -131449
7 -89400
8 -15547
8 -22047
8 -34239
8 -28564
8 -21603
8 -42522
7 -208049
7 -44798
7 -46843
8 -179986781
8 -16235
8 -179987584
8 -17019
8 -16278
8 -26382
9 -23694
9 -26035745
9 -21377
7 -14958
7 -241284
7 -141551
7 30574059
7 30772520
9 -33931
9 -233130
9 -129062
9 -26901
9 -26096429
9 -38427
6 -11227
6 -67012
6 -15209
8 6997
8 -53595
8 -18314
9 -52970
9 -22523
9 -2454
7 12799
7 8157
7 -6147
9 -45707
9 -21145450
9 -3003
7 22900
7 26547
7 -7223
10 -49416
10 -5984855
10 -35637
7 7172
7 11715
7 -5912
10 -326921
10 -12468237
10 -24925
7 23774
7 18499
7 30272
11 -64311
11 -35247
11 -7400
7 9793
7 1120
7 7885
7 44056
7 27493
7 -759
8 -2304696
8 -1975787
9 -47900
9 -179977682
9 7748
9 1112314
9 15105
10 -35016
10 -29336
10 -45811
7 -49550
7 -191440
7 -159627
10 6723
10 -568932
10 -8357
10 -163032
10 -317705
10 -101636
8 -10997
8 -11500
10 -117381
10 10464
10 5978
9 -69955
9 -40971
9 -49827
8 -2398502
8 -3835250
8 -3807120
8 -2461825
8 -3826958
8 -3733502
7 -256891
7 -54146
7 -80927
8 31751
8 35838
8 17870
8 32524
8 32003
7 -69390
7 -62422
7 -39704
8 -29494
8 -20666
8 -20366
8 -8730
8 -8920
8 -10844
7 -192578
7 -32387
7 -179987897
7 -179986357
7 -179988135
7 -179988119
7 -179989003
7 -179983889
9 -21216
9 9007
9 3571
9 -34585
9 -33269
9 -48078
8 21964708
8 33450088
10 -30925
10 -22588
10 -48654
11 -121162
11 402805
11 -20518
8 -78209
8 314481
7 75494
7 68541
7 31607
12 -52020
12 -13312507
12 -30599
8 60965783
7 36885
7 31408
7 25927
8 -875793
8 -3491964
8 -2937938
8 -829858
8 -407798
9 -21508
9 -25176480
9 -28601
11 -25707
11 -43677
11 865
7 2094680
7 30370
10 -113700
10 -42171
10 -101237
8 -44555
8 -22777181
8 -16246
9 -59354
9 -261606
9 -154995
9 -47738
9 -253816
9 -159863
9 -19818
9 -21091
9 -22280
9 -20124
9 -25611249
9 -23115
10 -12496
10 -30574
10 13832
10 -27507
10 -37343
10 -16022
9 -72323
9 -24721876
9 -15930
10 -26546
10 -10999
10 -10702
7 -20511
7 -269129
7 -104012
7 -72180
7 -228821
7 -116866
7 -16106
7 -321945
7 -171136
7 417637
7 422429
7 414330
6 44809
6 12671
6 44550
6 179957
6 141033
6 183151
10 163
10 1039103
10 -2714
6 110703
6 -1527319
6 97391
7 23957
7 25634
8 332086
8 342708
7 21658
7 -24099
7 -105524
7 -32384
8 323578
8 628937
7 21002
7 -20745
8 474246
8 92326
8 -179981236
8 -15397
8 358
8 -2370
11 3342930
11 4559212
8 -4844648
8 -21733
10 -57696
10 -73420
10 -23930
10 -53890
10 -302076
10 -171587
9 -24800
9 -40275
9 -29800
9 -18202
9 -61016682
9 -5960
9 -18157
9 -39174034
9 -13882
10 -65215
10 -47569
10 -42787
9 133870
9 -51502
18 -14698
18 -27498
18 -31607
9 165746
9 6770252
9 196371
9 -135174
9 -24423531
9 -25760
10 203703
10 222871
10 208173
10 -317680
10 -179982799
10 -179977725
12 -122664
12 -33770
12 -26401
11 -179983901
11 -179984141
10 -179985614
10 -179985452
18 -26590
18 -19142
18 -50382
9 -17507
9 -12366963
9 -26620
10 747941
10 746307
10 781322
8 55775
8 8981
9 101915377
9 259162
9 -2470356
9 -324868
9 -242501
9 -3133566
9 -260926
9 -432306
9 -3133021
9 -196689
9 -390408
11 -23817
11 -7737
11 94
9 -3155356
9 -212053
9 -401163
7 -13201
7 -205025
7 -96919
9 -2569422
9 -213217
9 -223151
7 -8736
7 -228323
7 -93247
9 -250308
9 -241712
9 -127315
8 -3517257
8 -4188048
8 -4990108
9 -17264
9 -35139045
9 -21723
8 14864
8 -33224363
8 -12921
8 3903866
8 825158
8 -3624654
8 -4290982
8 -4076259
9 -65189
9 -45088
9 -87332
8 -3673570
8 -4167043
8 -4081917
7 -11758
7 -11381
7 1819327
7 298309
11 -68508
11 -14101
11 -10141
8 -20984
8 -37219719
8 -10952
11 -18021
11 -50620
11 -6015
10 -58470
10 -24872
10 -35219
10 -29070
10 -190974
10 -13078
11 -35256
11 -134711
11 -85037
9 9164
9 15558
11 293199
11 322910
11 486208
11 -29921
11 -204881
11 -260710
9 -22423
9 -230421
9 -119675
10 -179978252
10 -179974424
11 -54316
11 -4529
11 -14773
6 824108
6 -179267348
6 655849
9 -179973168
9 2528
11 -44057
11 -40340
11 -48382
11 153894
11 1079956
11 203594
6 6482865
6 5531659
6 336223
6 -179631152
6 338322
10 -179988677
10 -179988164
6 2778829
6 2733167
6 2862004
11 -14111
11 -1673604
11 -11522
11 -5747258
11 57378
9 -24810
9 -26361530
9 -25107
10 -13550
10 -29044
10 -37084
10 113639
10 98578
10 134271
10 70827
10 78354
10 58614
10 56854
10 49077
10 30916
7 -10318
7 -272007
7 -97556
7 -10540
7 -197009
7 -93618
10 -105943
10 -261868
10 -173817
7 -18295
7 -266641
7 -100744
7 -9561
7 -219880
7 -141915
11 -374508
11 -450930
11 -391223
7 5681411
7 1616681
10 -91109
10 -43446
10 -12727
9 991794
9 1091937
7 429354
7 492932
10 -24030
10 -5771
10 -2896
9 -215023
9 -119691
10 -45733
10 -254544
10 -150660
10 -37818
10 -30991
10 -16768
9 -3544531
9 -213505
9 -81509
12 -49614
12 -98784
12 -104531
11 -34279
11 -37328
11 -82733
11 -24177
11 -9657917
11 -17592
8 -63216
8 -287677
8 -156241
10 -39392
10 -38882
10 -46535
9 -179981713
9 -179979367
9 -2227
9 -40057051
9 -4707
10 -179982597
10 -179985929
10 -179982730
9 -20426046
9 37890
11 -37810
11 -16584
11 -48587
10 -53059
10 -102768
10 -87947
12 -79104
12 -142221
12 -22129
9 413185
9 375412
11 -6036
11 -23856
11 -41300
11 -22929
11 -65606
11 -24132
11 31062
11 -27098
11 -11821
10 326537
10 -3564
11 -23348
11 5152
11 -33898
11 -155905
11 -36769
11 -10500
10 -38661
10 -35121915
10 -1835
8 -3752855
8 -4768488
8 -4219546
8 -3900067
8 -4338619
8 -4249925
8 5244301
8 1122844
8 6804564
8 1462220
8 477245
8 471039
8 1517480
8 1010385
10 195710
10 156579
10 177483
10 -179969133
10 -179969646
10 -179964286
7 -179926874
7 -179937459
10 3620867
10 4039802
10 4125460
7 43659
7 -13386
7 -2775
7 33989
7 -171679
7 -61334
7 17585
7 -287333
7 -82431
7 19553
7 -157253
7 -64259
11 -8064
11 -13060
11 -3111
12 -61213
12 -243323
12 -118021
11 -279335
11 -38619774
11 26275
10 -179980869
10 -179980274
10 -300345
10 -380885
10 -304642
12 -239332
12 -320372
12 -130587
8 -3252681
8 -2083983
9 -3569228
9 -45490
9 51757
8 1521667
8 1256596
8 1306936
9 -3623059
9 70
9 70475
9 55035
9 -165724
9 -20945
9 -3475999
9 -53019
9 61937
11 19020
11 8648
11 14952
11 -20826
11 -122220
11 -13293
12 -179979835
12 -179979743
12 -179976909
11 -6354365
11 -351422
11 -17314
11 -72004
11 -248546
11 -117302
10 201866
10 195415
10 187756
10 75526
10 187260
10 161260
10 -179983005
10 -179975415
10 -179982773
10 65110
10 36570
10 68131
12 -35430
12 -15548
12 -65326
10 -179963341
10 -179967633
10 -12771
10 -5272
10 -35213
12 -55565
12 -77557
12 -47491
12 -21081
12 -36617
12 -53191
12 19255
12 -18797827
12 22999
10 -179981132
10 -179973933
10 -179978143
10 -179968138
10 -179966157
11 -30873
11 -70853
11 -53977
10 13412776
10 19069106
12 -34533
12 4853
12 5474
11 -68110
11 -37127273
11 -20423
11 97848
11 -3471
11 31685
11 -133425
11 9062
7 19122
7 -305210
7 -39431
7 32389
7 -124377
7 -61829
7 102914
7 -22518
7 -16235
9 -2771835
9 -3505316
9 -2908017
9 -36849697
9 -2994
12 -31884
12 -291279
12 -105976
7 37956
7 -230295
7 -76706
10 -179974353
10 -179974496
12 -12662751
12 -8850
10 -65244
10 -204332
10 -113622
12 -80668
12 -9660896
12 -6870
11 407314
11 363000
11 382831
11 320719
11 318772
11 297943
9 9718
9 5855
9 33245
10 -179971087
10 -179971413
10 -179971459
18 -45200
18 -7981
18 -8687
9 -32731
9 -45461137
9 -13945
11 -179974795
11 -179974544
11 -179975386
9 -179982477
9 -179984107
11 -26363
11 -30377364
11 5849
12 -15864
12 -15537
12 11910
9 1627668
9 17185
10 -179975952
10 -179976251
10 -43538
10 -202627
10 -118617
9 -24818
9 -4246
12 18737
12 -47053601
12 18639
9 -3583304
9 106635
9 245390
12 -43238
12 -32214
12 -23291
10 2999
10 -31195534
10 5277
8 -4202278
8 -4920651
8 -4535425
8 -4248935
8 -4437481
8 -4469736
11 -179951596
11 -9036
11 -23479
9 -179975009
9 -179976294
11 -72637
11 -191235
11 -129345
10 -31974
10 -39114
10 -47598
10 -179971960
10 -179973292
10 26589
10 -188429
10 24513
10 -179967586
10 -179970305
10 -179964585
9 11667
9 -72148287
9 -9898
11 147467
11 188023
11 181818
11 11547
11 17160
11 -179927595
10 87582
10 74989
10 3472888
10 3669007
10 3454727
10 2966194
10 2925634
10 2615525
11 70348
11 146194
10 -34829016
10 54483
10 -16349
10 -40315008
10 107098
10 -58104
10 -219901
10 -129765
12 -1108540
12 -1281566
12 -1187879
12 -179963413
12 -179962368
11 -179899279
11 -179904007
11 -179907480
8 -31922
8 -24892
8 -23537
11 4515641
11 4554876
11 4427410
11 1769880
11 1773484
11 1789144
11 -8141
11 -10093483
11 9784
11 -12499
11 -35968067
11 -12652
9 -179984781
9 -179984830
11 1923440
11 1934429
11 1951632
11 844173
11 876334
11 872125
10 -23007
10 -63980205
10 -13887
11 2356613
11 2373629
11 2306212
10 -39838202
10 559681
9 -9642
9 -46320276
9 -19230
9 868557
9 557199
9 779680
9 -2852366
9 1144545
9 1180886
12 -179972675
12 -179973834
12 -179972286
11 -3796
11 -9108074
11 -25407
9 2928382
9 2992303
9 -2878006
9 950413
9 1043790
10 -18227
10 -71555200
10 14552
10 -179979540
10 -179980741
10 -179979877
10 88524
10 69495
10 68969
12 -214082
12 -21940
12 -22635
10 1578658
10 1289806
10 1402209
10 -179980107
10 -179982424
10 -179982667
12 -81678
12 -84270
12 -92145
12 -76329
12 -237097
12 -150680
12 -1723607
12 -3184585
12 -2587811
13 -22436
13 -10072
13 -2618
11 -5863
11 -9947551
11 -15840
11 -12442
11 -45000
11 -48691
10 933221
10 1877491
10 -29055
10 -252927
10 -47760
10 -26272
10 -26032
10 -54970
10 -179976661
10 -179972308
10 -13233
10 30772
10 -179982498
10 -179982643
11 -31622222
11 -9124
12 596
12 -24587405
12 1287
10 -69728
10 -61760967
10 2266
10 -179971187
10 -179971311
10 -179969352
10 -46775
10 -30132
10 -44902
8 8866
8 -198316
8 -76595
10 -179949531
10 -179969733
10 -179969619
11 -179971005
11 -179969952
8 -4498897
8 -5598389
8 -4726875
8 -4504304
8 -4823187
8 -4681023
12 -179979218
12 -179981807
12 -179979975
11 -379
11 -45609548
11 6470
11 -179967298
11 -179972222
11 -179970913
11 -179965578
11 -179974107
10 -179986175
10 -179985948
8 -51161
8 -162978
8 -191037
10 14272
10 23532
10 7324
12 -179958664
12 -30911
12 -19551
8 -37462
8 -32982
9 -3399946
9 58697
10 -21517
10 -373582
10 -179976732
12 -59379
12 -36729
12 -48463
10 -179953210
10 -179949789
10 -179949952
10 -68636
10 -222359
10 -138743
9 -11815
9 19702
10 -179795920
10 -179794182
10 -179787741
9 -53834255
9 -5469
11 -44284637
11 1019137
11 -23587
11 -301826
11 -205966
8 -32071
8 -36367
10 -179965452
10 -179965201
10 -179964308
11 -179969569
11 -179976956
10 -44816
10 -565074
10 -28629
11 33572
11 20228
11 22661
10 1812247
10 1861675
10 1777668
12 -179980154
12 -179976060
11 -92538
11 -11640
11 10539
11 -36086967
11 -6524
11 -167504
11 -9668
11 -31837
10 -179979937
10 -179979319
10 2654
10 -33214
10 -29145
9 34900
9 -61827721
9 8611
12 -179924350
12 -179925006
12 -223744
12 -98766
12 -97160
12 4605
11 -34090672
11 1173249
10 -24794276
10 142622
11 -16622
11 -211618
11 -111124
18 -1207
18 -3307
18 828
9 -179960126
9 -179960806
12 -73148
12 -36038235
12 -36201
10 -22958
10 -11756
10 -31590
10 -179976450
10 -179976807
10 -179976100
10 -30814
10 -193960
10 -88560
11 -10367431
11 -24397
11 2460793
11 2406260
11 2436674
10 -179977421
10 -179968794
10 -179974587
11 3950353
11 3942978
12 -74883
12 -4022
12 -14370
10 -36807
10 -13490
10 -36342
11 -35894
11 -10069
11 -25820
8 -33754
8 -17767
8 -36811
18 4777
18 3340
18 5133
12 -179958298
12 -179962785
11 -471572
11 -194283
11 -137434
8 -11837173
8 -4994922
8 -5026673
10 -66004719
10 13250
12 -9069
12 -42796313
12 2246
8 -11207375
8 -5127346
8 -4894001
8 -4818138
8 -5114293
8 -5115705
10 -179972455
10 -179974672
8 -11054649
8 -5166353
8 -4845287
8 -4789636
8 -4919235
8 -5066061
10 19507
10 -86983588
10 28144
9 421300
9 17095
11 26993
11 -70617
11 -14684
10 39123
10 -55975808
10 33319
10 -179980207
10 -179975837
12 10976
12 -24442676
12 15891
11 -32530
11 -58701
11 -61098
9 -179977533
9 -179977426
12 -179968394
12 -179964480
12 -179949760
12 -179968326
12 -179965796
12 -62747224
12 4985
12 -23461
12 -252317
12 -24589
10 -76508831
10 737462
11 -179967831
11 -179967948
12 -94179
12 -130956
12 -27178
10 340882
10 429386
12 230941
12 242398
12 230956
12 -15157
12 -19624
12 -22473
12 -19157
12 -279502
12 -179966164
12 -6823331
12 18513
10 7531
10 -90298172
10 4252
9 141376
9 -56378445
9 157365
12 7138
12 -41346007
12 34765
12 -136985
12 132881
11 2619273
11 2606429
11 2589072
9 -8654
9 -73650004
9 -3771
11 45029
11 8533
11 -179953310
10 -26456
10 -23418
10 -12124
11 -10031
11 -60433080
11 18154
9 106813
9 112973
10 80729
10 3376176
10 78931
10 -33189
10 -315014
10 -111426
10 -44206046
10 79435
10 -179967777
10 -25236
10 -179963402
11 -11521
11 27785
11 -179952473
11 26731
9 -179976082
9 -179975750
10 -179983974
10 -179983625
11 -179743811
11 -179738401
11 -179744447
11 -179955998
11 16256
11 -179966629
11 -179954618
12 -179966286
12 -179966391
12 -179953456
12 -15197
12 -259314
12 -120823
11 -48290
11 -41305002
11 -26875
10 -179964618
10 -179969402
10 -179965695
12 23730
12 2442
12 11292
10 -179960923
10 -179964049
10 -179962881
9 -233477
9 -92078
12 17779
12 27907
12 32944
12 -23268
12 34514
12 47480
8 -44388
8 -59052511
8 -5453
12 -179973773
12 -179968778
8 -41056
8 -437539
8 -252259
11 4800
11 -9475170
11 -48128
12 -7775
12 -58115499
12 -16860
10 -12312
10 4869
9 -57160534
9 9912
12 -70102
12 15841
12 -7446
10 -179981749
10 -179982800
12 4417
12 32670
12 -1288
12 -179937680
12 -179945968
12 -179946203
9 -84286545
9 2751
10 -47607
10 -27111984
10 -17019
8 -1278
8 -56469925
8 -909
12 -15215
12 -11570
12 -9726
10 -179938759
10 -179955475
10 -179951937
11 1741227
11 1698383
10 -179934879
10 -179935185
10 -179935855
12 -41886
12 -25693812
12 -31577
10 34375
10 -38398260
10 15423
10 -179960111
10 -179959977
10 -179959962
11 35610
11 14691
11 10007
11 -10218038
11 -17543
8 -11084508
8 -5057737
8 -5026226
8 -11159865
8 -5607434
8 -4917236
8 -13028744
8 -4875256
8 -5032619
8 -11409037
8 -4941868
8 -5157529
8 -11258172
8 -4833914
8 -5444444
12 -13345
12 14136
12 2937
11 95208
11 -137868
11 -33779
12 -37943
12 -11758
12 13421
10 -1344
10 -92318394
10 -1664
8 -5183315
8 -5373156
8 -5155732
8 -4654717
8 -5268198
8 -5189391
11 1163382
11 1235122
11 7315
11 -24330242
11 -14215
11 -44096777
11 1106123
9 -42856270
9 16569
10 -179969363
10 -179964007
10 -179968547
11 -179971248
11 -179970629
12 -696425
12 -2120233
12 -1862465
8 -62293
8 -305918
8 -125418
11 229557
11 -82127433
11 278770
10 -179979020
10 -179973921
10 -179979926
10 -55742147
10 -16782
10 -179966770
10 -179967726
10 -39075
10 -248337
10 -98781
11 36314
11 30389
11 -10558
12 22687
12 8520
12 -179967333
12 -179963541
12 -179967372
8 -27060
8 -772171
8 -16132
12 -179973470
12 -179969359
10 274339
10 250167
10 -179969035
10 -179972783
10 -179972341
12 -95462
12 -206394
12 -154534
10 -6093
10 -58017766
10 -12016
10 -179956687
10 -179960259
10 -179954624
11 -8083
11 -98688
11 -18902
11 -179966789
11 -179963204
11 -179076417
11 -179072223
11 -179062869
10 460496
10 226037
10 306380
10 -48164217
10 902539
12 -179949115
12 -179952375
12 -179939499
10 -179970930
10 -179975841
10 -179970749
12 -179957165
12 -179959312
12 -179958669
11 -179970370
11 -179971041
12 -179960194
12 -179961490
11 227658
11 50136
11 97280
10 -59099
10 -246986
10 -118389
18 16133
18 18283
18 22569
10 -179956928
10 -179970077
12 -179942279
12 -179942231
12 -179932411
11 -4888
11 -41439865
11 -31397
9 8721
9 -3385
9 -27116
11 19624014
12 -12436
12 -272363
12 -112578
9 -55554017
9 10703
12 -29042
12 -220761
12 -135172
12 -6560
12 -311811
12 -1020
11 12092
11 6865
11 2381
9 -179953076
9 22850
12 -59587
12 -107196
12 -6302
10 -7170
10 -5890
10 8426
10 -179964394
10 -179970277
10 -179968822
10 -53328
10 -53039
10 -16363
12 -179959900
12 -179955387
12 -179959973
12 -13847
12 -31003269
12 -8651
10 -179971579
10 -179971553
12 -179961699
12 -179961381
11 -16915
11 12024
11 -15358
10 -179962697
10 -179960833
10 -179965270
12 -76513
12 -49520052
12 17302
12 -179951188
12 -179949894
12 -179935943
12 -179958409
12 -179957338
12 -4821
12 -43168474
12 4965
8 -12061386
8 -5149250
8 -5409224
10 -179927169
10 -179927397
10 -179927782
12 -38475
12 -35094926
12 -6170
8 -11010027
8 -4974796
8 -4720457
8 -27354914
8 -5476479
8 -5299929
8 -11884388
8 -5038943
8 -4879472
10 -22832
10 -299137
10 -128094
10 -179958733
10 -179934033
10 -179958549
12 -21186
12 -215236
12 -175153
8 -151380
8 -163223
12 27729
12 -88672815
12 5229
10 -179974171
10 -179975891
10 -179971247
8 -166201
8 110
9 633
9 -64300580
9 6944
10 -179972286
10 -179972094
10 -179963431
10 -179961088
8 -179977369
8 -179978619
11 5110
11 -49753
11 -70415
12 -100768
12 27084
12 -3037
11 -179958416
11 -179958391
12 -752
12 -258179
12 -102249
11 30159
11 -49888147
11 -179957880
12 -179947644
12 -179944358
12 -179952142
12 -179952352
12 -179956774
10 -179962368
10 -179958114
10 -179962277
12 43067
12 39838
12 26249
10 -179975370
10 -179975525
10 -179968927
10 -179964517
12 147966
12 92839
12 120564
12 -179949076
12 -179948064
12 -179931604
12 2266
12 -1284
12 16416
12 -179952399
12 8565
12 -179946709
11 26587
11 -233202
11 -66691
12 -72194658
12 10208
10 -157497
10 -38520
10 -179963854
10 -179964531
10 -313383
10 -179965468
10 -179970617
10 -179969141
13 15949
13 -12046
13 -14694
10 -24601
10 -34607
10 -46937
10 -179877418
10 -179877616
10 -179870311
12 -1750
12 -55272639
12 14657
12 -179955736
12 -179959996
12 -179956524
9 -36797426
9 12981
10 -39254
10 -39646
10 -24666
12 -1056
12 -245828
12 -118068
10 -35826
10 -296732
10 -102044
12 -15271
12 -54423588
12 -8110
12 -19618
12 -256959
12 -190169
10 -179767002
10 -179784639
10 -179778196
10 -38875
10 -263597
10 -147122
10 -179958799
10 -179941177
10 19473
10 -1600
10 29247
10 -179960312
10 -179959881
10 -58007
10 -207404
10 -141416
9 -4147128
9 5508380
12 -179960098
12 -179956966
12 -179959650
11 -16618
11 -5519
11 14
11 -179952347
11 -179954790
11 -179952950
12 -179950195
12 -179947243
12 -179949857
12 64277
12 -123927
12 -75806
12 -75484
12 -40739721
12 22400
11 9056
11 -44473
11 -7937
10 -179962551
10 -179960670
9 -19729
9 -412008
9 -121015
10 -18853
10 2460
10 -18944
8 -16343
8 -66362945
8 -20744
12 -14941
12 22278
12 -2372
10 -179967378
10 -179973256
12 -20190
12 -215799
12 -109247
10 1823361
10 72748
12 -179959071
12 -179959276
12 -179952321
12 -179963085
12 -179962622
12 -179956570
12 -179933176
12 -179956747
11 -179959247
11 -179959115
10 170624
10 10444
10 92770
11 -179959211
11 -179963601
12 -42102
12 -288613
12 -119567
10 -59739138
10 2021042
10 16687
10 26582
10 -179972782
10 -179975877
12 -15727
12 -24538
12 -25993
12 246024
12 233584
12 237250
12 980
12 -15077
12 -39033
10 -179929453
10 -179914619
10 -179929949
10 -179878579
10 -179884129
10 -179885078
12 -4791
12 -20578
12 -32943
12 -179945570
12 -179944259
12 -179941567
12 -6871
12 -60379
12 -33958
11 28833
11 -9302391
11 -16412
11 43257
11 -1380632
11 42921
11 1255129
11 1240690
11 -49943901
11 48846
8 -69112171
8 -674
11 2958
11 13475
11 33392
10 -179952295
10 -179956684
12 -9700
12 -314349
12 -105595
18 102932
18 77365
18 63948
10 -179971697
10 -179971923
11 -30950
11 -268871
11 6274
12 9481
12 -770
12 -7934
10 -179949929
10 -179950214
10 -179947263
10 -179959040
10 -179958008
10 -179957798
12 -179955402
12 -179957258
12 -179955974
10 -179945245
10 -179947618
10 -179944868
11 3753
11 -41191988
11 16052
12 -2632
12 -60438
12 -45203
12 -83834317
12 8552
9 -229678
9 -69246
10 -179952072
10 -179955820
10 -179955958
10 -179957644
10 -179961107
10 -179956302
10 -18097
10 6700
10 -18446
12 -179950900
12 -179950523
12 -179950152
12 -179954479
12 -179952214
12 -179917723
12 -179919534
12 -179915527
10 -179943566
10 -179942681
10 -179943174
12 -1755
12 20334
12 20089
12 -4505
12 -53050517
12 13680
11 -15619342
11 290516
8 -37545
8 -70316284
8 5155
11 -179959846
11 -179949618
12 -179950201
12 -179951271
10 -25028218
10 4724
10 -87160517
10 24692
12 2117443
12 2186660
12 2144431
12 1436060
12 1380267
12 1398377
8 -70943
8 -218831
8 -162774
10 -27595547
10 18049
11 44315
11 -29493872
11 18675
12 -28514
12 -31489438
12 -8061
18 276241
18 273147
18 280566
12 -179954519
12 -179953032
12 -179955893
11 -179911211
11 -179922527
11 -179921979
10 195
10 -278322
10 -110949
12 4354
12 -35238218
12 17665
12 -17708
12 -202762
12 -164199
12 -179940791
12 -179954945
12 -179953465
10 -179963270
10 -179963247
12 -179947624
12 -179955314
12 -179955691
12 -179934681
12 -179933530
12 -179931613
12 -179953457
12 -179953103
12 -179952960
12 -21712
12 -277041
12 -173189
11 16319
11 -17743
11 1699
12 5909
12 -238021
12 -83264
10 -179958640
10 -179961284
10 -179961093
10 -179829883
10 -179847963
10 -179732628
10 -6075
10 -46827
10 -41421
12 -25553
12 2981
12 -1846
10 -179928753
10 -179925902
10 -179925235
10 -179969004
10 -179967837
10 -179970516
10 180982
10 282938
10 -179948574
10 -179947204
10 -179948242
10 -24202
10 -203177
10 -111303
10 -2915
10 -24768
10 -64771
12 269306
12 284636
10 -176935982
10 -176761342
10 -176938852
12 -179914001
12 -179910369
12 -179913576
12 12473
12 -238579
12 -99195
10 -88614970
10 25831
8 -272263
8 -112745
8 -24264
8 -1178675
8 -2332
12 -2796
12 -23358
12 27159
12 -16683
12 10041
12 -2506
10 -45839
10 -9004940
10 7296
8 1897
8 -223152
8 -87863
12 -179956289
12 -179956742
12 -179956101
12 -49111
12 -266577
12 -122871
10 -179963434
10 -179963752
10 -179962863
12 -629976
12 -1351945
12 -758413
10 -179948560
10 -179951425
10 -179936183
12 40302
12 100628
12 116616
12 -179949247
12 -179949490
11 45418
11 -3380570
11 41083
12 -179957562
12 -179955324
12 -179938962
12 22971
12 13701
12 26108
12 22413
12 -253150
12 2111
10 -179936755
10 -179927398
10 -179927721
12 -179962679
12 -179963762
11 44486
11 166116
11 -179947577
11 -179948725
11 -16273759
11 25273
12 -2220
12 -509007
12 -3532
10 -179925889
10 -179925858
10 -179923964
12 -179945922
12 -179933769
12 -179944268
11 -29785
11 -14277
11 -80554
11 20295
11 -10140780
11 -5225
10 -179942348
10 -179941881
10 -179938966
11 -79129807
11 2786973
12 23968
12 -12783434
12 28496
12 -179949567
12 -179949435
12 -179937098
12 -2545
12 -53273782
12 13701
10 -18848
10 -40410
10 -25638
18 469816
18 466608
18 438786
11 -475448
11 -1175267
11 -743241
10 1339400
10 1484341
12 -8483
12 23839
12 -1751
10 -179929504
10 -179927192
10 -179919816
13 13639
13 -28911
13 21790
10 -179936070
10 -179928054
10 -179936498
12 -179907975
12 -179920489
12 -179923385
12 13136
12 -1039
12 3276
12 -179919733
12 -179918410
12 -179919815
10 -179952681
10 -179938826
10 -179942882
8 -1257336
8 -1483131
12 13224
12 -88799410
12 36798
12 -179925357
12 -179925489
12 -179917884
10 -179948586
10 -179947862
10 -179943865
10 -146843
10 -179850190
10 -179841856
11 15673
11 28692
11 26430
11 -179933829
11 -179933785
9 -126
9 -18894
9 35727
10 -179920921
10 -179917987
10 -179917166
10 -179935701
10 -179928531
10 -179932946
12 -323743
12 -1342928
12 -598082
12 52066
12 -212510
12 -67042
12 -61562
12 -295926
12 -78713
10 -9756
10 -230375
10 -89680
12 -179925786
12 -179925267
12 -179926484
10 -179939930
10 -179940173
12 -179930966
12 -179933077
12 -179927119
11 25535
11 -37758560
11 49636
11 -61778
11 -72044550
11 47906
10 -179945928
10 -179942673
10 -179943600
10 -179899570
10 -179902765
10 -179902196
10 -179967785
10 -179967600
12 61553
12 -64524758
12 51710
9 -179928891
9 -179923855
12 -179937376
12 -179938100
12 28794
12 -197862
12 -61854
10 -179929848
10 -179930631
10 -179932341
8 -179951462
8 -179953054
12 51233
12 -141869
12 -59663
10 -179916586
10 -179916067
10 -179917499
12 -179928711
12 -179921670
12 -179928584
10 -179855619
10 -179856771
10 -179856448
10 -179950397
10 -179950446
12 -179937085
12 -179926959
12 -179925025
12 -179913530
12 -179918468
12 -179920776
11 31314
11 58822
11 20595
10 -179936396
10 -179937807
10 -179938926
12 22280
12 -52296862
12 11122
10 -179939421
10 -179939699
10 -44320075
10 25458
10 -8443
10 -209666
10 -99533
8 17912
8 -77202468
8 -1859
10 314629
10 323477
9 -179952977
9 -179952809
12 -179915124
12 -179915560
12 -179914130
11 -58206187
11 156990
11 22816
11 -9918055
11 31305
10 -179912759
10 -179904667
10 -179932963
12 87649
12 -75235647
12 49753
12 -179905708
12 -179917783
12 -179910762
12 23396
12 20917
12 1695
12 -19430
12 -224382
12 -109109
12 -179926827
12 -179926599
12 -179921141
10 -179891279
10 -179896910
10 -179898643
9 37752
9 -77142871
9 26908
18 3161593
18 2897126
18 2920609
10 -22554
10 -7447
10 -32039
10 -179935013
10 -179934311
10 -179932386
12 -179918069
12 -179935425
12 -179925170
12 -179945637
12 -179945225
12 70490108
12 70745004
12 70388596
11 20437
11 -42821
11 -9633
12 -179951443
12 -179939486
12 -179951845
10 -15901
10 -172237
10 -109353
10 -179953530
10 -179928293
11 47555
11 -11372927
11 -34013
9 -76100660
9 17242
13 7132
13 794
13 28621
11 -179944683
11 -179938294
11 -179939103
10 -43942969
10 399211
8 6600
8 -80292218
8 23976
11 45532
11 -19983085
11 45219
12 42945
12 64401
12 -22016
10 -74313051
10 694937
8 -17142
8 -271134
8 -133895
11 -179926542
11 26673
10 -179947939
10 -179946679
10 -179935608
10 -179922140
10 -179913158
10 -179925274
11 -179938143
11 -179926832
11 -179935628
11 -66076289
11 15522
12 -23721
12 -33113
12 -10284
10 -179949460
10 -179960431
18 22954912
18 23023143
18 22943100
12 13443
12 -70810730
12 2380
10 -11419
10 4126
10 -6869
12 -179949876
12 -179953659
10 -179956535
10 -179956028
10 -179955733
12 -2261374
12 -3369453
12 -3912008
11 21191
11 21987
11 12235
11 6926
11 -66454676
11 31818
9 -179930437
9 -179952795
10 -179956610
10 -179958096
10 -107034210
10 54347
8 -19996
8 -1398231
8 -19843
12 14103
12 -175674
12 -79374
10 -179945581
10 -179944653
10 -179948909
10 -31923
10 -194173
10 -120422
12 995
12 -11433270
12 11804
12 -179938513
12 -179937352
10 -179945991
10 -179944130
10 -179946259
10 39077
10 35327
10 22150
10 -41375
10 -261941
10 -85384
12 34464
12 -43530286
12 36499
18 26160170
18 26208582
12 -179938778
12 -179941459
12 -179939713
10 10388
10 -17425
10 13687
10 -179942468
10 -179936490
10 -179942835
11 56285
11 -11219052
11 39707
11 273381
11 295033
10 -15378
10 -923338
10 2797
12 34273
12 -344954
12 -49938
11 -179942922
11 -179942909
10 -179938003
10 -179940106
10 -179938533
12 -264702
12 -66104
12 15509
12 -179937851
12 -179939987
12 -179938336
10 -75907112
10 160083
10 34530
10 -175240
10 -65566
10 -179943235
10 -179943287
12 -179937104
12 -179937468
12 -179927127
8 -13472402
8 -13589534
10 -178383816
10 -178394121
10 -178437597
10 -179943539
10 -179926685
10 -112658304
10 554155
10 -179947683
10 -179944582
10 -179923891
12 20718
12 -206560
12 -136904
10 -105592826
10 286190
10 90558
10 296175
11 -76677802
11 34326
12 -179932949
12 -179933306
12 -179933384
12 16225
12 -83546990
12 32424
10 -179920807
10 -179920999
10 -179920972
10 -179940933
10 -179942712
9 -179952071
9 -179953587
10 -179942879
10 -179943619
10 -179944255
10 -179950693
10 -179948502
9 -208575
9 -93633
10 -109336551
10 1035502
10 242517
10 343181
12 -309059
12 -454307
12 -462127
11 25673
11 -25624
11 31668
10 -179939399
10 -179935394
10 -179939162
12 7029
12 -260487
12 -117353
10 268232
10 266720
8 -88359450
8 17746
10 -74926340
10 38099
10 -179922262
10 -179904924
10 -179920589
12 -11720
12 -252997
12 -128935
11 8138
11 -40592965
11 37931
11 89579
11 -2756
10 -179936104
10 -179935545
10 -179934183
12 8196
12 -516790
12 18523
9 -21805
9 5590
12 -2736
12 18271
12 -63293
10 -179882063
10 -179880198
10 -179876032
10 -179320631
10 -179318641
10 -179307257
10 -179944604
10 -179943568
10 -179932919
10 -179935055
10 -179934902
8 38783
8 -88488707
8 29394
8 -3489
8 -293676
8 -173057
10 -116651989
10 45282
9 -88370671
9 50133
10 -179799913
10 -179779501
10 -179793672
12 -179934619
12 -179929112
12 -179932672
9 -87653994
9 31304
10 -179934889
10 -179932585
10 3504
10 -243360
10 -110255
10 123265
10 75519
9 -2858
9 -276844
9 -65756
10 -179940518
10 -179942230
10 -179941197
10 -179941659
10 -179939805
9 -89967974
9 49432
10 14772
10 -217813
10 -44685
12 -179924657
12 -179924508
12 -179890781
10 -9113276
10 136553
11 -179900461
11 -179898904
11 -179895142
8 -9403
8 -1512319
8 -7725
10 -179926862
10 -179931526
10 -179931371
13 23237
13 46884
13 48634
8 -1328264
8 -3041
13 19915
13 43623
13 54103
13 50151
13 48549
13 50653
10 -87122852
10 35391
10 -567783
10 51490
12 -472569
12 -705078
12 -740094
11 -183162
11 -111213
8 -22709710
8 41289
10 -312818
10 -136303
12 -179924722
12 -179924460
12 -179921978
11 62201
11 -340946
11 62734
10 -39484272
10 1096057
10 3357351
10 3449995
11 2298802
11 2556865
8 -91387767
8 -90066405
10 -117390155
10 107367
10 -179932170
10 -179907916
10 -179929077
10 -179901491
10 -179899711
10 -179901119
10 -179926873
10 -179926707
10 -179924453
10 -179924401
10 -179904195
10 -179925171
12 46818
12 -84029710
12 56587
10 18343
10 -248350
10 -57917
10 -179452918
10 -179545821
10 -179541587
12 -179906571
12 -179906657
12 -179907297
9 -179939408
9 -179923499
8 -98606456
8 36150
10 -149781
10 -69093
12 -135743
12 29914
12 78347
9 1351582
9 22336
12 55075
12 -54274669
12 58942
9 -99376460
9 39877
12 -87590464
12 67707
10 -179929459
10 -179926323
12 -179904351
12 -179903440
12 -179904196
12 -26969
12 -192316
12 -84009
8 -100039419
8 33944
8 -15064
8 -157486
8 -94186
12 60231
12 66309
12 56603
10 -179933674
10 -179933002
10 -179920541
10 -179918961
8 -11336
8 -184262
8 -97222
10 -97484301
10 169176
10 -179643652
10 -179590992
10 -179645378
9 3924787
9 3974526
10 -179923325
10 -179923133
10 -179920402
12 -179911442
12 -179908686
12 -179907902
11 46071
11 -12162034
11 554
10 685381
10 660219
10 -179911967
10 -179915584
10 -179918628
10 -179917094
10 -179914145
10 -179917539
10 -179905814
10 -179860108
10 -179909405
10 -179904379
10 -179907126
10 -179906584
10 -179910431
10 -179910156
10 -179910497
10 -179903735
10 -179901724
10 -179903739
12 92920
12 -126058580
12 78022
13 57025
13 45652
13 78868
10 -179869228
10 -179868148
10 -179865919
12 45000
12 31937
12 31568
11 -179870715
11 -179874782
11 -179872672
12 23284
12 51746
12 6444
13 78303
13 105735
13 115514
13 85903
13 86944
13 133482
13 107956
13 84437
13 140447
13 137976
13 87270
13 112925
13 181458
13 197813
13 207086
13 186334
13 147216
13 178573
13 149166
13 173310
13 179905
13 219229
13 215952
13 217699
13 190647
13 202828
13 232355
13 549284
13 584257
13 580047
13 275304
13 229616
13 270011
13 213461
13 235341
13 235796
13 420881
13 415596
13 451506
13 392415
13 394523
13 389007
13 343976
13 319421
13 373814
13 3384924
13 3390410
13 3286742
13 399337
13 402335
13 429012
13 424652
13 388142
13 431086
13 469634
13 469474
13 492107
13 27791332
13 27473431
13 28014796
13 1578763
13 1560987
13 1555062
13 699114
13 658975
13 695785
13 661389
13 662120
13 693910
13 925444
13 925861
13 950218
13 807580
13 794158
13 870426
13 692890
13 689087
13 690839
13 865084
13 879163
13 879339
13 9475529
13 9425080
13 9343022
13 1027352
13 1027276
13 1026099
13 919897
13 931461
13 953966
13 3409259
13 3444427
13 3376278
13 1283164
13 1308257
13 1286164
13 1724443
13 1754999
13 1777379
13 1316439
13 1424756
13 1293490
13 1497831
13 1477070
13 1484941
13 68892585
13 69103899
13 1491090
13 1469932
13 1509981
13 7834915
13 7774652
13 7770670
13 16940727
13 16315966
13 16462799
13 2214461
13 2211194
13 2209589
13 1876395
13 1847311
13 1900346
13 5398431
13 5423218
13 5391952
13 2675673
13 2727903
13 2706899
13 2425329
13 2367915
13 2410672
13 2851746
13 2898960
13 2826781
13 3274640
13 3336761
13 3319549
13 145623622
13 143988860
13 4000030
13 4058631
13 4066078
13 3710240
13 3673365
13 3658452
13 3704491
13 3708437
13 3690280
13 33632270
13 34011369
13 33978764
13 5476739
13 5419474
13 5426832
13 4426169
13 4442133
13 4422168
13 10069212
13 10243596
13 10205585
13 5717361
13 5642625
13 5699715
13 5058257
13 5092781
13 5089346
13 4991228
13 4983132
13 5025864
13 5786511
13 5784172
13 5786705
13 8315935
13 8216070
13 8318458
13 8044902
13 8225233
13 57676309
13 58097551
13 18137707
13 18502413
13 7645726
13 7650208
13 17379077
13 17381024
13 17357269
13 8508881
13 8489183
13 8513937
13 8479579
13 8491983
13 16113647
13 16105287
13 30304490
13 30466735
13 16481727
13 16504880
13 90343943
13 90621585
13 26655937
13 26646365
13 153610432
13 154279279
13 22054466
13 22046401
13 25882399
13 25594259
13 40841980
13 41047708
13 60583875
13 59694493
13 47864694
13 48005339
13 55467481
13 55616052
18 179975255
18 179978893
19 179973966
19 179975959
20 179972817
20 179954927
7 175687651
7 175855518
7 175320849
7 175457704
7 175153911
7 175596672
7 175438907
7 175540325
7 174978966
7 175347662
7 175232510
7 175284303
7 176211176
7 176043291
8 176113742
8 175902675
8 176528825
8 176139098
8 176647252
8 172575125
8 175995496
7 174726946
7 174915810
7 174879281
7 175240665
7 174559593
7 174699124
7 174559335
7 174852722
7 175954437
7 175848351
7 176013436
7 175827077
7 175987706
7 175837544
7 175781331
7 175669143
10 179668249
10 179988425
6 179978107
6 179932748
6 179980991
6 177034454
6 179976416
6 179987667
8 179718231
8 179797059
10 179974972
10 179944647
10 179908145
10 179931701
10 179920357
10 179946427
10 179919726
10 179999946
10 179930366
10 179910499
6 179975875
6 179985686
8 179677820
8 179813340
8 179712948
8 179827924
11 179999944
11 179947516
11 179930237
11 179954077
11 179908840
11 179999946
11 179939035
11 179932632
11 179906342
11 179912003
10 179931900
10 179934194
10 179912965
10 179930486
10 179919546
10 179946025
11 179938299
11 179921085
8 179701672
8 179832943
8 179652573
8 179855214
8 179744809
8 179817693
8 179765395
8 179740009
11 179999944
11 179915801
11 179879396
6 179975886
6 179986355
8 179683457
8 179812249
10 179939546
10 179953853
10 179935726
10 179936630
10 179923678
10 179935551
10 179962585
10 179935571
11 179926415
11 179930971
11 179917956
11 179919521
11 179934816
11 179937422
11 179890406
11 179947689
11 179899685
11 179941053
11 179969519
11 179844881
11 179905972
11 179934427
11 179872700
10 179950347
10 179907909
10 179884691
10 179935892
10 179926834
10 179873365
10 179948784
10 179934365
11 179938558
11 179923783
10 179962544
10 179938717
11 179946271
11 179954627
11 179916121
11 179883364
11 179931118
11 179914340
11 179897380
11 179910236
11 179933647
11 179909358
10 179909740
10 179943063
10 179945816
10 179948087
10 179944766
10 179934491
10 179927477
10 179959047
10 179934699
10 179936242
10 179936946
10 179904201
11 179922206
11 179926590
11 179889149
11 179926603
11 179916826
11 179905982
11 179918194
11 179849438
11 179943686
11 179908644
11 179946400
11 179902867
10 179944895
10 179934388
11 179921315
11 179909114
10 179918653
10 179904816
11 179950136
11 179950121
10 179951838
10 179917109
11 179610280
11 179813927
11 179924930
11 179906803
11 179911378
11 179949231
10 179930518
10 179920969
10 179941589
10 179911077
10 179909824
10 179941409
11 179953130
11 179913481
11 179951779
11 179912104
11 179908424
11 179835894
11 179887793
11 179905486
11 179889782
11 179814031
11 179900403
11 179828693
11 179946327
11 179822313
11 179895239
11 179889660
11 179944538
11 179911050
12 179948354
12 179964657
12 179975612
11 179933449
11 179928048
11 179831114
11 179924369
11 179917064
11 179929253
11 179945641
11 179949067
11 179809456
11 179920155
12 179999827
12 179965843
12 179970571
12 179999823
12 179932009
12 179974573
18 179958433
18 179962254
18 179967292
18 179967424
18 179965698
18 179939837
12 179999792
12 179973178
12 179974925
12 179999788
12 179972803
12 179974314
12 179999799
12 179962907
12 179974403
18 179960095
18 179968070
18 179967429
18 179963673
18 179967519
18 179967683
12 179999753
12 179962681
12 179973494
18 179968500
18 179960637
12 179999760
12 179955371
12 179973585
12 179999742
12 179973714
12 179970963
18 179969156
18 179966402
18 179959413
18 179968233
12 179999740
12 179969052
12 179972562
18 179967440
18 179958186
12 179999701
12 179973049
12 179971529
18 179966979
18 179968868
18 179959733
18 179957736
18 179957124
18 179957322
12 179999675
12 179971555
12 179969970
18 179958941
18 179954676
18 179968853
18 179967233
12 179999658
12 179969998
12 179969279
18 179956388
18 179955559
18 179967766
18 179966018
12 179999636
12 179968819
12 179968200
12 179999604
12 179970132
12 179968273
18 179966967
18 179966673
12 179999586
12 179968217
12 179965327
18 179968792
18 179967073
18 179966011
18 179966853
12 179999528
12 179965031
12 179963088
18 179965883
18 179950726
18 179965841
18 179966550
18 179968239
18 179966010
18 179965222
18 179964921
18 179966999
18 179964864
18 179967370
18 179964484
18 179967879
18 179964471
13 179944864
13 179968765
13 179976650
13 179974291
13 179969088
13 179972967
13 179972031
13 179960673
13 179969575
13 179971519
13 179962676
13 179956545
13 179963832
13 179968482
13 179962455
13 179961052
13 179962356
13 179956233
13 179964630
13 179963650
13 179959428
13 179947827
13 179957912
13 179959609
13 179952890
13 179956463
13 179959080
13 179949339
13 179955018
13 179953763
13 179801913
13 179896783
13 179953952
13 179940057
13 179954061
13 179948905
13 179900777
13 179948738
13 179953616
13 179950532
13 179950631
13 179907722
13 179947072
13 179900206
13 179955058
13 179953843
13 179946792
13 179946204
13 179952575
13 179933379
13 179945795
13 179939359
13 179940360
13 179932166
13 179948615
13 179941457
13 179903267
13 179939851
13 179952223
13 179945879
13 179944006
13 179927074
13 179940778
13 179932970
13 179953116
13 179887475
13 179935664
13 179935486
13 179933497
13 179931020
13 179955227
13 179946559
13 179943322
13 179877738
13 179925017
13 179912033
13 179938668
13 179931191
13 179936484
13 179869525
13 179883966
13 179927741
13 179945766
13 179915667
13 179936569
13 179942637
13 179942976
13 179924827
13 179921471
13 179918433
13 179858299
13 179919835
13 179945435
13 179915355
13 179915372
13 179912369
13 179943020
13 179910087
13 179941685
13 179929580
13 179869894
13 179929005
13 179940940
13 179842777
13 179915313
13 179915223
13 179939165
13 179915356
13 179937452
13 179910940
13 179898066
13 179843397
13 179945569
13 179926121
13 179904569
13 179900816
13 179936855
13 179903108
13 179928028
13 179905757
13 179856684
13 179908205
13 179902928
13 179897777
13 179904899
13 179836711
13 179916836
13 179906336
13 179845104
13 179906850
13 179936596
13 179885457
13 179943512
13 179859164
13 179929737
13 179829473
13 179899585
13 179897854
13 179904356
13 179901977
13 179888483
13 179886244
13 179901034
13 179898646
13 179906485
13 179903243
13 179929385
13 179890389
13 179933433
13 179910397
13 179883706
13 179879695
13 179937029
13 179899051
13 179929557
13 179884053
13 179929504
13 179879806
13 179872026
13 179877169
13 179933582
13 179882865
13 179925666
13 179883562
13 179896515
13 179892253
13 179917685
13 179885486
13 179825742
13 179884667
13 179869850
13 179790732
13 179933998
13 179889266
13 179876238
13 179872412
13 179861840
13 179853618
13 179926168
13 179860791
13 179928598
13 179870605
13 179917993
13 179863397
13 179889122
13 179885063
13 179890597
13 179882911
13 179920843
13 179881569
13 179881118
13 179879261
13 179803253
13 179868774
13 179807144
13 179877871
13 179874861
13 179869898
13 179922351
13 179889015
13 179924786
13 179863278
13 179878653
13 179812546
13 179923067
13 179877406
13 179873137
13 179867777
13 179918567
13 179878564
13 179867439
13 179863075
13 179914604
13 179861763
13 179879744
13 179863091
13 179867927
13 179866239
13 179815656
13 179868126
13 179871271
13 179860920
13 179914502
13 179803850
13 179917655
13 179861318
13 179920785
13 179853694
13 179917596
13 179833967
13 179868038
13 179860068
13 179860808
13 179836342
13 179864348
13 179856058
13 179894263
13 179852972
13 179906160
13 179848089
13 179906589
13 179848083
13 179908965
13 179852776
13 179915896
13 179831147
13 179911676
13 179827070
13 179849702
13 179844456
13 179840882
13 179836577
13 179907227
13 179845973
13 179905400
13 179831138
13 179911559
13 179826629
13 179901718
13 179838599
13 179841564
13 179822490
13 179905801
13 179822496
13 179899458
13 179836216
13 179812145
13 179808721
13 179897893
13 179828068
13 179904552
13 179799156
13 179814039
13 179818416
13 179904579
13 179798949
13 179895676
13 179818763
13 179897256
13 179815842
13 179895145
13 179810314
13 179822108
13 179808094
13 179824456
13 179817466
13 179894138
13 179820302
13 179892903
13 179809083
13 179897746
13 179793163
13 179901135
13 179753611
13 179774866
13 179770305
13 179808323
13 179804917
13 179892825
13 179787453
13 179810157
13 179804523
13 179886950
13 179791953
13 179890426
13 179783130
13 179800664
13 179791337
13 179885278
13 179794985
13 179790568
13 179783509
13 179884413
13 179782263
13 179753302
13 179728711
13 179786504
13 179781731
13 179892770
13 179724884
13 179739529
13 179735744
13 179782370
13 179771673
13 179885388
13 179740584
13 179687157
13 179771614
13 179876548
13 179741324
13 179779925
13 179771824
13 179880630
13 179732720
13 179575706
13 179707472
13 179874968
13 179750860
13 179701941
13 179697928
13 179732620
13 179735832
13 179749522
13 179744502
13 179744236
13 179738330
13 179870655
13 179751810
13 179694225
13 179687223
13 179746493
13 179749606
13 179744762
13 179745263
13 179865843
13 179731754
13 179648863
13 179660889
13 179871191
13 179675339
13 179665947
13 179637074
13 179720093
13 179716062
13 179867313
13 179678200
13 179723103
13 179718684
13 179713405
13 179705691
13 179864944
13 179680297
13 179697193
13 179689542
13 179642983
13 179635027
13 179858677
13 179715085
13 179868499
13 179616004
13 179702681
13 179691700
13 179862529
13 179616301
13 179682733
13 179681614
13 179616009
13 179613636
13 179693219
13 179683424
13 179583786
13 179579620
13 179848343
13 179678658
13 179850322
13 179650471
13 179619547
13 179613287
13 179849216
13 179637824
13 179850187
13 179596688
13 179565580
13 179569001
13 179844320
13 179658486
13 179561262
13 179532733
13 179648017
13 179650101
13 179639553
13 179631785
13 179549151
13 179539432
13 179850312
13 179521332
13 179616549
13 179604478
13 179546862
13 179535083
13 179835705
13 179553497
13 179838326
13 179543244
13 179625640
13 179618207
13 179565625
13 179557574
13 179494847
13 179487527
13 179828648
13 179612429
13 179842448
13 179452182
13 179595190
13 179586311
13 179475609
13 179466552
13 179561103
13 179541861
13 179465956
13 179458296
13 179819943
13 179575181
13 179832259
13 179411499
13 179821910
13 179516017
13 179458478
13 179455717
13 179820824
13 179484858
13 179788814
13 179458822
13 179525680
13 179532692
13 179823398
13 179378701
13 179487705
13 179494249
13 179569767
13 179563080
13 179535765
13 179520001
13 179821042
13 179580513
13 179517333
13 179508630
13 179810909
13 179544198
13 179519283
13 179512997
13 179540861
13 179530185
13 179527726
13 179518816
13 179799994
13 179484723
13 179809768
13 179557832
13 179469704
13 179472842
13 179804378
13 179508787
13 179479033
13 179469329
13 179503400
13 179480230
13 179449266
13 179444178
13 179485834
13 179476974
13 179511149
13 179502222
13 179469342
13 179461758
13 179472918
13 179471337
13 179472918
13 179465876
13 179779386
13 179423596
13 179757540
13 179460491
13 179432124
13 179427109
13 179774345
13 179402000
13 179778309
13 179402203
13 179398812
13 179386854
13 179774089
13 179385523
13 179394814
13 179385329
13 179389305
13 179376892
13 179401792
13 179391111
13 179763170
13 179363116
13 179769336
13 179329163
13 179749401
13 179330009
13 179326712
13 179319220
13 179307183
13 179320741
13 179758903
13 179292776
13 179752544
13 179296666
13 179737328
13 179285705
13 179296029
13 179286435
13 179271673
13 179258542
13 179271802
13 179259247
13 179237419
13 179225128
13 179241662
13 179228389
13 179207636
13 179189228
13 179731417
13 179202736
13 179736444
13 179179444
13 179732555
13 179186666
13 179732419
13 179185063
13 179731077
13 179125300
13 179153809
13 179079867
13 179094246
13 179093786
13 179112128
13 179107605
13 179084708
13 179066920
13 179710828
13 179080205
13 179070451
13 179052563
13 179082499
13 179063572
13 178984651
13 178973780
13 179692267
13 178991442
13 178958819
13 178948715
13 179688316
13 178959645
13 178939775
13 178927176
13 179679671
13 178947346
13 179689661
13 178923447
13 178826208
13 178807731
13 179664820
13 178845511
13 178793037
13 178783635
13 178814716
13 178805359
13 178787939
13 178765037
13 178795133
13 178775555
13 178638058
13 178636735
13 178659499
13 178669428
13 179585856
13 178610428
13 178643395
13 178627391
13 178604358
13 178609871
13 178447064
13 178435082
13 178450737
13 178417830
13 178440610
13 178445498
13 178216061
13 178244259
13 178255672
13 178220992
13 178005003
13 178034451
13 178025091
13 179517795
13 177754868


==> adv_size.dat <==
1 -24853
1 -23557
1 -11967
2 -35066
2 -43813
2 -14156
3 -20984
3 -28119
3 -20601
5 -24626
5 -48656
5 -7708
5 -43859
5 -16931
5 -22273
8 -32896
8 -46880
8 -7160
7 -48460
7 -20694
7 -21235
9 -51186
9 -43661
9 -19397
11 -26454
11 -48155
11 -12220
11 -40600
11 -66885
11 -56594
14 -30647
14 -29535
14 -21268
13 -38814
13 -35152
13 -21281
17 -27944
17 -50119
17 -23085
15 -46215
15 -14676
15 -13519
20 -30055
20 -54288
20 -16611
17 -31710
17 -71353
17 -40143
23 -25778
23 -29652
23 -12890
19 -32771
19 -25258
19 -6958
26 -28852
26 -29529
26 -14203
21 485
21 14301
21 34250
29 -28176
29 -43725
29 -15232
23 53878
23 19929
23 69502
26 -924868
26 -3309400
26 -3027668
23 -61827
23 -102453
23 -28677
23 -32482
23 -96647
23 -33357
23 -32569
23 -111483
23 -50088
23 -29127
23 -89635
23 -31665
23 -32143
23 -94718
23 -48750
32 -22808
32 -25805
32 -4502
25 220592
25 251076
25 197467
35 -25617
35 -49771
35 -9429
27 606156
27 697822
27 685845
29 -25362
29 -79068
29 -43028
29 -25981
29 -34181
29 -68015
29 -22980
29 -63043
29 -55438
29 -30013
29 -95789
29 -23778
38 -23376
38 -47693
38 3084
29 1926024
29 1940000
29 1934818
35 -2369187
35 -3795924
35 -3618712
35 -2424638
35 -3718888
35 -3692363
31 5002208
31 4912668
31 4881096
23 -36991
23 -123838
23 -50697
31 -23318
31 -111464
31 -35078
31 -51648
31 -111364
31 -19251
31 -48887
31 -118923
31 -39672
31 -37314
31 -107912
31 -55567
31 -20639
31 -104028
31 -41811
41 -17079
41 -20146
41 7359
33 15545948
33 15192595
44 1410
44 -2374
44 9276
47 57236
47 11182
47 63410
39 -25373
39 -60243
39 -32597
39 -14693
39 -104376
39 -26670
44 -262275
44 -2880920
44 -1991206
44 -180065
44 -3096638
44 -2122461
44 -242993
44 -2746056
44 -1839693
44 -181869
44 -2788920
44 -2003833
44 -227030
44 -2700332
44 -1953812
44 -3046526
44 -3771942
44 -3714233
44 -2456335
44 -3900607
44 -3711807
50 132929
50 112786
50 156990
39 -27698
39 -119147
39 -58863
39 -19360
39 -124807
39 -52240
39 -29973
39 -123288
39 -28159
39 -38213
39 -148251
39 -27233
39 -21432
39 -122965
39 -35999
31 -20254
31 -130662
31 -48837
39 -27506
39 -126479
39 -27163
44 -207332
44 -398522
44 -713427
53 402099
53 350901
53 396219
38 -92206
38 -43460
38 -39092
56 858124
56 897376
49 -21852
49 -31762
49 -28007
49 -179984668
49 -179988654
49 -179990350
59 2126542
59 2202708
49 -25996
49 -151417
49 -36083
53 -3033396
53 -4021302
53 -3881997
53 -3892698
53 -3942381
53 -3973220
47 -28083
47 -124442
47 -40784
47 -29578
47 -127167
47 -25528
39 -17394
39 -116173
39 -18127
53 -158675
53 -1317681
53 -1858180
53 -49220
53 -1169966
53 -1733478
53 -127695
53 -1244422
53 -2019119
37 -86943
37 -154795
37 -46477
53 -124562
53 -1263510
53 -1749185
48 -20486
48 -164451
48 -35196
59 140420
59 -3330639
59 -2702285
59 -8116
59 -3520329
59 -2412745
59 -35609
59 -3389100
59 -2751625
59 -191840
59 -3365490
59 -2854854
63 -34281
63 -41197
63 -39574
63 -14671
63 -12675
63 -40754
59 -355113
59 -477112
59 -1464798
59 -242154
59 -580533
59 -867586
63 -19832
63 -36751
63 -37873
62 -4309722
62 -4116727
62 -4066346
55 -24539
55 -118641
55 -32918
55 -16761
55 -122301
55 -28463
55 -27658
55 -151236
55 -29971
47 -20337
47 -127959
47 -27559
47 -35915
47 -128628
47 -27265
55 -32863
55 -119296
55 -29150
47 -29224
47 -126159
47 -16019
55 -18344
55 -118618
55 -26946
59 -10539
59 -119146
59 -23306
59 -21459
59 -109656
59 -31605
44 -61178
44 -143515
44 -55205
46 -46116
46 -157832
46 -33759
47 -140497
47 -74873
47 -81265
47 -57190
47 -300554
47 -35227
47 -46175
47 -44627
47 -27802
47 -45096
47 -29200
47 -27118
47 -32144
47 -56242
47 -39828
47 -59870
47 -71833
47 -39934
47 -179993232
47 -29740
47 -179994787
74 24551
74 -2824421
74 -1985549
71 -4063665
71 -4153681
71 -4227898
74 -2976906
74 -2619136
63 -18832
63 -69446
63 -24296
74 44188
74 -2934326
74 -2533493
63 -23871
63 -69411
63 -35884
63 -30647
63 -77521
63 -15340
63 -19040
63 -78521
63 -24738
69 429091
69 -27245
69 -7278
69 -50719
69 -9548
69 -6493
69 -41114
69 -24304
69 -23715
69 -16340
71 -60797
71 -216962
71 -140638
71 -33253
71 -242622
71 -121583
71 -81360
71 -231982
71 -173812
71 -34762
71 -204328
71 -153959
51 -16909
51 -145250
51 -47434
79 -11730
79 -30071
79 -33001
79 -24652
79 -34065
79 -30502
79 -15258
79 -17887
79 -26635
74 -633653
74 -2641401
74 -2138109
80 -4204703
80 -4406529
80 -4347588
71 -15625
71 -8825
71 -24256
55 -35312
55 -36526
55 -42335
79 2737427
79 18046
79 -4243
79 650665
79 -179981993
79 34356553
79 22489
89 -1911040
89 -1473283
79 -11617
79 -10223
58 113913
58 -109936
58 -33804
82 -38021
82 -6752623
82 -12309
60 -39836
60 -37354
60 -40621
86 -36309
86 -210216
86 -120868
73 -38293
73 -35142
73 -30777
76 -6448171
76 -15945717
76 -29936
86 -85710
86 -302250
86 -216715
89 -4506159
89 -5006080
89 -4597605
89 -3924020
89 -5166315
89 -4140186
71 -11588
71 37227
71 -26163
79 -15773
79 296190
79 -11994
79 -11106
79 232781
79 -30083
79 -19402
79 286329
79 -25554
79 -14493
79 286117
79 -24441
63 -23542
63 -22991
63 -33623
63 -188278
63 -153776
63 -44539
63 -170564
63 -42605
63 -78717
63 -24376
63 -24490
63 -20878
63 -127989
63 -71305
63 -67001
63 -133251
63 -54886
63 -50034
63 -48792
63 -24377
63 -14230
66 -37028
66 -30305
66 -31385
89 -884553
89 -3267447
89 -2747802
84 -323457
84 -492941
84 -675272
89 628185
89 -2066992
89 -2700378
89 -707421
89 -3558822
89 -2780524
89 -945557
89 -4307783
89 -2809884
89 -834363
89 -1773582
89 -2880268
89 -879050
89 -1219083
89 -2888284
95 -13785
95 -20687
95 -13770
89 19819658
89 41243
89 1014320
89 -7635
94 -5848
94 -23195147
94 -5039
89 59197
89 42769
93 -27716
93 -30977
93 -4761
89 4608516
89 3378
97 -225206
97 -248247
97 -40000
97 -224026
97 -246202
97 -41842
97 -232486
97 -212649
97 -40893
97 -223534
97 -211284
97 -20725
65 418405
65 -84681
65 -36209
69 -194224
69 -30326
76 -69713
76 -34714
76 -38909
88 1747356
88 -243
104 5569764
104 8461882
73 563201
73 -21133
95 -40796
95 -154411
95 -117029
81 1188
81 -33181
81 595
95 -30707
95 -254071
95 -118266
107 -35453
107 -38322
107 -5847
95 -35466
95 -270430
95 -123730
93 -33527
93 -221610
93 -123870
71 -179990701
71 -179990996
82 -8379
82 -63230
82 -56503
74 199055
74 -11650
105 4741
105 -94377
105 -4853
99 691483
99 244036
99 39468
99 -10719
111 -4654
111 -2102
111 -38487
104 -1065368
104 -3632310
104 -3209200
75 -47547
75 -25243572
75 -50552
111 -19035
111 -1196
111 -29454
74 -27824
74 -26282
107 3197608
107 5710598
107 3912430
107 1990117
107 2482347
107 782752
86 -179989591
86 -179989526
79 -58219
79 -189642
79 -56839
79 29251
79 11870
79 -18751
79 -57759
79 -131449
79 -89400
79 -15547
79 -22047
79 -34239
79 -28564
79 -21603
79 -42522
79 -208049
79 -44798
79 -46843
79 -179986781
79 -16235
79 -179987584
79 -17019
79 -16278
79 -26382
74 -23694
74 -26035745
74 -21377
122 -14958
122 -241284
122 -141551
119 30574059
119 30772520
92 -33931
92 -233130
92 -129062
69 -26901
69 -26096429
69 -38427
110 -11227
110 -67012
110 -15209
126 6997
126 -53595
126 -18314
107 -52970
107 -22523
107 -2454
127 12799
127 8157
127 -6147
80 -45707
80 -21145450
80 -3003
127 22900
127 26547
127 -7223
63 -49416
63 -5984855
63 -35637
127 7172
127 11715
127 -5912
95 -326921
95 -12468237
95 -24925
127 23774
127 18499
127 30272
102 -64311
102 -35247
102 -7400
127 9793
127 1120
127 7885
127 44056
127 27493
127 -759
119 -2304696
119 -1975787
121 -47900
121 -179977682
121 7748
85 1112314
85 15105
66 -35016
66 -29336
66 -45811
119 -49550
119 -191440
119 -159627
122 6723
122 -568932
122 -8357
116 -163032
116 -317705
116 -101636
104 -10997
104 -11500
103 -117381
103 10464
103 5978
111 -69955
111 -40971
111 -49827
119 -2398502
119 -3835250
119 -3807120
119 -2461825
119 -3826958
119 -3733502
95 -256891
95 -54146
95 -80927
95 31751
95 35838
95 17870
95 32524
95 32003
95 -69390
95 -62422
95 -39704
95 -29494
95 -20666
95 -20366
95 -8730
95 -8920
95 -10844
95 -192578
95 -32387
95 -179987897
95 -179986357
95 -179988135
95 -179988119
95 -179989003
95 -179983889
119 -21216
119 9007
119 3571
103 -34585
103 -33269
103 -48078
99 21964708
99 33450088
123 -30925
123 -22588
123 -48654
101 -121162
101 402805
101 -20518
134 -78209
134 314481
143 75494
143 68541
143 31607
94 -52020
94 -13312507
94 -30599
134 60965783
143 36885
143 31408
143 25927
134 -875793
134 -3491964
134 -2937938
134 -829858
134 -407798
79 -21508
79 -25176480
79 -28601
98 -25707
98 -43677
98 865
113 2094680
113 30370
81 -113700
81 -42171
81 -101237
88 -44555
88 -22777181
88 -16246
144 -59354
144 -261606
144 -154995
144 -47738
144 -253816
144 -159863
87 -19818
87 -21091
87 -22280
103 -20124
103 -25611249
103 -23115
125 -12496
125 -30574
125 13832
125 -27507
125 -37343
125 -16022
99 -72323
99 -24721876
99 -15930
125 -26546
125 -10999
125 -10702
143 -20511
143 -269129
143 -104012
143 -72180
143 -228821
143 -116866
143 -16106
143 -321945
143 -171136
159 417637
159 422429
159 414330
147 44809
147 12671
147 44550
147 179957
147 141033
147 183151
119 163
119 1039103
119 -2714
147 110703
147 -1527319
147 97391
157 23957
157 25634
111 332086
111 342708
111 21658
111 -24099
111 -105524
111 -32384
111 323578
111 628937
111 21002
111 -20745
111 474246
111 92326
111 -179981236
111 -15397
111 358
111 -2370
126 3342930
126 4559212
100 -4844648
100 -21733
94 -57696
94 -73420
94 -23930
94 -53890
94 -302076
94 -171587
120 -24800
120 -40275
120 -29800
128 -18202
128 -61016682
128 -5960
130 -18157
130 -39174034
130 -13882
121 -65215
121 -47569
121 -42787
120 133870
120 -51502
130 -14698
130 -27498
130 -31607
101 165746
101 6770252
101 196371
104 -135174
104 -24423531
104 -25760
148 203703
148 222871
148 208173
124 -317680
124 -179982799
124 -179977725
104 -122664
104 -33770
104 -26401
135 -179983901
135 -179984141
136 -179985614
136 -179985452
140 -26590
140 -19142
140 -50382
100 -17507
100 -12366963
100 -26620
145 747941
145 746307
145 781322
137 55775
137 8981
154 101915377
154 259162
144 -2470356
144 -324868
144 -242501
173 -3133566
173 -260926
173 -432306
173 -3133021
173 -196689
173 -390408
135 -23817
135 -7737
135 94
173 -3155356
173 -212053
173 -401163
165 -13201
165 -205025
165 -96919
173 -2569422
173 -213217
173 -223151
167 -8736
167 -228323
167 -93247
110 -250308
110 -241712
110 -127315
159 -3517257
159 -4188048
159 -4990108
104 -17264
104 -35139045
104 -21723
138 14864
138 -33224363
138 -12921
127 3903866
127 825158
159 -3624654
159 -4290982
159 -4076259
139 -65189
139 -45088
139 -87332
151 -3673570
151 -4167043
151 -4081917
127 -11758
127 -11381
127 1819327
127 298309
134 -68508
134 -14101
134 -10141
108 -20984
108 -37219719
108 -10952
139 -18021
139 -50620
139 -6015
118 -58470
118 -24872
118 -35219
118 -29070
118 -190974
118 -13078
129 -35256
129 -134711
129 -85037
121 9164
121 15558
165 293199
165 322910
165 486208
143 -29921
143 -204881
143 -260710
131 -22423
131 -230421
131 -119675
116 -179978252
116 -179974424
155 -54316
155 -4529
155 -14773
184 824108
184 -179267348
184 655849
146 -179973168
146 2528
155 -44057
155 -40340
155 -48382
153 153894
153 1079956
153 203594
184 6482865
184 5531659
184 336223
184 -179631152
184 338322
109 -179988677
109 -179988164
184 2778829
184 2733167
184 2862004
149 -14111
149 -1673604
149 -11522
151 -5747258
151 57378
102 -24810
102 -26361530
102 -25107
150 -13550
150 -29044
150 -37084
167 113639
167 98578
167 134271
167 70827
167 78354
167 58614
167 56854
167 49077
167 30916
191 -10318
191 -272007
191 -97556
191 -10540
191 -197009
191 -93618
117 -105943
117 -261868
117 -173817
191 -18295
191 -266641
191 -100744
182 -9561
182 -219880
182 -141915
144 -374508
144 -450930
144 -391223
143 5681411
143 1616681
153 -91109
153 -43446
153 -12727
136 991794
136 1091937
143 429354
143 492932
145 -24030
145 -5771
145 -2896
129 -215023
129 -119691
122 -45733
122 -254544
122 -150660
94 -37818
94 -30991
94 -16768
202 -3544531
202 -213505
202 -81509
146 -49614
146 -98784
146 -104531
167 -34279
167 -37328
167 -82733
143 -24177
143 -9657917
143 -17592
130 -63216
130 -287677
130 -156241
166 -39392
166 -38882
166 -46535
139 -179981713
139 -179979367
144 -2227
144 -40057051
144 -4707
133 -179982597
133 -179985929
133 -179982730
154 -20426046
154 37890
164 -37810
164 -16584
164 -48587
135 -53059
135 -102768
135 -87947
134 -79104
134 -142221
134 -22129
151 413185
151 375412
170 -6036
170 -23856
170 -41300
130 -22929
130 -65606
130 -24132
170 31062
170 -27098
170 -11821
116 326537
116 -3564
155 -23348
155 5152
155 -33898
142 -155905
142 -36769
142 -10500
140 -38661
140 -35121915
140 -1835
199 -3752855
199 -4768488
199 -4219546
199 -3900067
199 -4338619
199 -4249925
159 5244301
159 1122844
159 6804564
159 1462220
159 477245
159 471039
159 1517480
159 1010385
183 195710
183 156579
183 177483
142 -179969133
142 -179969646
142 -179964286
159 -179926874
159 -179937459
183 3620867
183 4039802
183 4125460
215 43659
215 -13386
215 -2775
215 33989
215 -171679
215 -61334
215 17585
215 -287333
215 -82431
213 19553
213 -157253
213 -64259
149 -8064
149 -13060
149 -3111
144 -61213
144 -243323
144 -118021
158 -279335
158 -38619774
158 26275
126 -179980869
126 -179980274
117 -300345
117 -380885
117 -304642
171 -239332
171 -320372
171 -130587
126 -3252681
126 -2083983
231 -3569228
231 -45490
231 51757
233 1521667
233 1256596
233 1306936
231 -3623059
231 70
231 70475
231 55035
231 -165724
231 -20945
231 -3475999
231 -53019
231 61937
187 19020
187 8648
187 14952
145 -20826
145 -122220
145 -13293
145 -179979835
145 -179979743
145 -179976909
184 -6354365
184 -351422
184 -17314
155 -72004
155 -248546
155 -117302
157 201866
157 195415
157 187756
183 75526
183 187260
183 161260
137 -179983005
137 -179975415
137 -179982773
172 65110
172 36570
172 68131
181 -35430
181 -15548
181 -65326
171 -179963341
171 -179967633
167 -12771
167 -5272
167 -35213
157 -55565
157 -77557
157 -47491
156 -21081
156 -36617
156 -53191
179 19255
179 -18797827
179 22999
137 -179981132
137 -179973933
137 -179978143
179 -179968138
179 -179966157
154 -30873
154 -70853
154 -53977
209 13412776
209 19069106
164 -34533
164 4853
164 5474
156 -68110
156 -37127273
156 -20423
164 97848
164 -3471
154 31685
154 -133425
154 9062
239 19122
239 -305210
239 -39431
239 32389
239 -124377
239 -61829
239 102914
239 -22518
239 -16235
175 -2771835
175 -3505316
175 -2908017
139 -36849697
139 -2994
167 -31884
167 -291279
167 -105976
237 37956
237 -230295
237 -76706
146 -179974353
146 -179974496
167 -12662751
167 -8850
148 -65244
148 -204332
148 -113622
172 -80668
172 -9660896
172 -6870
207 407314
207 363000
207 382831
207 320719
207 318772
207 297943
183 9718
183 5855
183 33245
168 -179971087
168 -179971413
168 -179971459
207 -45200
207 -7981
207 -8687
135 -32731
135 -45461137
135 -13945
170 -179974795
170 -179974544
170 -179975386
125 -179982477
125 -179984107
172 -26363
172 -30377364
172 5849
167 -15864
167 -15537
167 11910
137 1627668
137 17185
154 -179975952
154 -179976251
157 -43538
157 -202627
157 -118617
163 -24818
163 -4246
176 18737
176 -47053601
176 18639
260 -3583304
260 106635
260 245390
181 -43238
181 -32214
181 -23291
159 2999
159 -31195534
159 5277
239 -4202278
239 -4920651
239 -4535425
231 -4248935
231 -4437481
231 -4469736
191 -179951596
191 -9036
191 -23479
145 -179975009
145 -179976294
179 -72637
179 -191235
179 -129345
151 -31974
151 -39114
151 -47598
152 -179971960
152 -179973292
149 26589
149 -188429
149 24513
161 -179967586
161 -179970305
161 -179964585
164 11667
164 -72148287
164 -9898
223 147467
223 188023
223 181818
223 11547
223 17160
223 -179927595
175 87582
175 74989
229 3472888
229 3669007
229 3454727
229 2966194
229 2925634
229 2615525
227 70348
227 146194
185 -34829016
185 54483
175 -16349
175 -40315008
175 107098
162 -58104
162 -219901
162 -129765
193 -1108540
193 -1281566
193 -1187879
197 -179963413
197 -179962368
226 -179899279
226 -179904007
226 -179907480
118 -31922
118 -24892
118 -23537
227 4515641
227 4554876
227 4427410
227 1769880
227 1773484
227 1789144
201 -8141
201 -10093483
201 9784
175 -12499
175 -35968067
175 -12652
145 -179984781
145 -179984830
221 1923440
221 1934429
221 1951632
227 844173
227 876334
227 872125
165 -23007
165 -63980205
165 -13887
227 2356613
227 2373629
227 2306212
191 -39838202
191 559681
145 -9642
145 -46320276
145 -19230
289 868557
289 557199
289 779680
289 -2852366
289 1144545
289 1180886
172 -179972675
172 -179973834
172 -179972286
192 -3796
192 -9108074
192 -25407
289 2928382
289 2992303
289 -2878006
289 950413
289 1043790
184 -18227
184 -71555200
184 14552
167 -179979540
167 -179980741
167 -179979877
171 88524
171 69495
171 68969
188 -214082
188 -21940
188 -22635
209 1578658
209 1289806
209 1402209
169 -179980107
169 -179982424
169 -179982667
201 -81678
201 -84270
201 -92145
200 -76329
200 -237097
200 -150680
197 -1723607
197 -3184585
197 -2587811
177 -22436
177 -10072
177 -2618
184 -5863
184 -9947551
184 -15840
167 -12442
167 -45000
167 -48691
167 933221
167 1877491
215 -29055
215 -252927
215 -47760
173 -26272
173 -26032
173 -54970
163 -179976661
163 -179972308
171 -13233
171 30772
164 -179982498
164 -179982643
198 -31622222
198 -9124
208 596
208 -24587405
208 1287
186 -69728
186 -61760967
186 2266
198 -179971187
198 -179971311
198 -179969352
172 -46775
172 -30132
172 -44902
300 8866
300 -198316
300 -76595
193 -179949531
193 -179969733
193 -179969619
190 -179971005
190 -179969952
271 -4498897
271 -5598389
271 -4726875
275 -4504304
275 -4823187
275 -4681023
183 -179979218
183 -179981807
183 -179979975
186 -379
186 -45609548
186 6470
212 -179967298
212 -179972222
212 -179970913
187 -179965578
187 -179974107
143 -179986175
143 -179985948
311 -51161
311 -162978
311 -191037
185 14272
185 23532
185 7324
205 -179958664
205 -30911
205 -19551
143 -37462
143 -32982
243 -3399946
243 58697
174 -21517
174 -373582
174 -179976732
219 -59379
219 -36729
219 -48463
226 -179953210
226 -179949789
226 -179949952
191 -68636
191 -222359
191 -138743
178 -11815
178 19702
232 -179795920
232 -179794182
232 -179787741
188 -53834255
188 -5469
220 -44284637
220 1019137
206 -23587
206 -301826
206 -205966
159 -32071
159 -36367
206 -179965452
206 -179965201
206 -179964308
186 -179969569
186 -179976956
142 -44816
142 -565074
142 -28629
216 33572
216 20228
216 22661
203 1812247
203 1861675
203 1777668
180 -179980154
180 -179976060
193 -92538
193 -11640
209 10539
209 -36086967
209 -6524
224 -167504
224 -9668
224 -31837
164 -179979937
164 -179979319
213 2654
213 -33214
213 -29145
205 34900
205 -61827721
205 8611
241 -179924350
241 -179925006
241 -223744
230 -98766
230 -97160
230 4605
226 -34090672
226 1173249
189 -24794276
189 142622
208 -16622
208 -211618
208 -111124
274 -1207
274 -3307
274 828
226 -179960126
226 -179960806
190 -73148
190 -36038235
190 -36201
208 -22958
208 -11756
208 -31590
200 -179976450
200 -179976807
200 -179976100
195 -30814
195 -193960
195 -88560
185 -10367431
185 -24397
279 2460793
279 2406260
279 2436674
209 -179977421
209 -179968794
209 -179974587
216 3950353
216 3942978
242 -74883
242 -4022
242 -14370
218 -36807
218 -13490
218 -36342
174 -35894
174 -10069
174 -25820
168 -33754
168 -17767
168 -36811
269 4777
269 3340
269 5133
224 -179958298
224 -179962785
220 -471572
220 -194283
220 -137434
307 -11837173
307 -4994922
307 -5026673
202 -66004719
202 13250
201 -9069
201 -42796313
201 2246
319 -11207375
319 -5127346
319 -4894001
299 -4818138
299 -5114293
299 -5115705
192 -179972455
192 -179974672
319 -11054649
319 -5166353
319 -4845287
311 -4789636
311 -4919235
311 -5066061
218 19507
218 -86983588
218 28144
222 421300
222 17095
228 26993
228 -70617
228 -14684
211 39123
211 -55975808
211 33319
178 -179980207
178 -179975837
222 10976
222 -24442676
222 15891
210 -32530
210 -58701
210 -61098
178 -179977533
178 -179977426
226 -179968394
226 -179964480
226 -179949760
209 -179968326
209 -179965796
215 -62747224
215 4985
192 -23461
192 -252317
192 -24589
243 -76508831
243 737462
209 -179967831
209 -179967948
207 -94179
207 -130956
207 -27178
217 340882
217 429386
251 230941
251 242398
251 230956
233 -15157
233 -19624
233 -22473
242 -19157
242 -279502
242 -179966164
212 -6823331
212 18513
213 7531
213 -90298172
213 4252
231 141376
231 -56378445
231 157365
232 7138
232 -41346007
232 34765
268 -136985
268 132881
218 2619273
218 2606429
218 2589072
212 -8654
212 -73650004
212 -3771
246 45029
246 8533
246 -179953310
210 -26456
210 -23418
210 -12124
237 -10031
237 -60433080
237 18154
183 106813
183 112973
189 80729
189 3376176
189 78931
189 -33189
189 -315014
189 -111426
211 -44206046
211 79435
196 -179967777
196 -25236
196 -179963402
254 -11521
254 27785
273 -179952473
273 26731
191 -179976082
191 -179975750
170 -179983974
170 -179983625
230 -179743811
230 -179738401
230 -179744447
256 -179955998
256 16256
218 -179966629
218 -179954618
243 -179966286
243 -179966391
243 -179953456
240 -15197
240 -259314
240 -120823
220 -48290
220 -41305002
220 -26875
217 -179964618
217 -179969402
217 -179965695
250 23730
250 2442
250 11292
244 -179960923
244 -179964049
244 -179962881
202 -233477
202 -92078
371 17779
371 27907
371 32944
371 -23268
371 34514
371 47480
191 -44388
191 -59052511
191 -5453
211 -179973773
211 -179968778
193 -41056
193 -437539
193 -252259
248 4800
248 -9475170
248 -48128
229 -7775
229 -58115499
229 -16860
203 -12312
203 4869
192 -57160534
192 9912
227 -70102
227 15841
227 -7446
179 -179981749
179 -179982800
288 4417
288 32670
288 -1288
262 -179937680
262 -179945968
262 -179946203
226 -84286545
226 2751
175 -47607
175 -27111984
175 -17019
199 -1278
199 -56469925
199 -909
278 -15215
278 -11570
278 -9726
236 -179938759
236 -179955475
236 -179951937
230 1741227
230 1698383
264 -179934879
264 -179935185
264 -179935855
219 -41886
219 -25693812
219 -31577
218 34375
218 -38398260
218 15423
226 -179960111
226 -179959977
226 -179959962
245 35610
245 14691
234 10007
234 -10218038
234 -17543
359 -11084508
359 -5057737
359 -5026226
351 -11159865
351 -5607434
351 -4917236
359 -13028744
359 -4875256
359 -5032619
359 -11409037
359 -4941868
359 -5157529
347 -11258172
347 -4833914
347 -5444444
230 -13345
230 14136
230 2937
219 95208
219 -137868
219 -33779
226 -37943
226 -11758
226 13421
216 -1344
216 -92318394
216 -1664
359 -5183315
359 -5373156
359 -5155732
355 -4654717
355 -5268198
355 -5189391
257 1163382
257 1235122
231 7315
231 -24330242
231 -14215
253 -44096777
253 1106123
224 -42856270
224 16569
216 -179969363
216 -179964007
216 -179968547
218 -179971248
218 -179970629
259 -696425
259 -2120233
259 -1862465
209 -62293
209 -305918
209 -125418
250 229557
250 -82127433
250 278770
215 -179979020
215 -179973921
215 -179979926
199 -55742147
199 -16782
217 -179966770
217 -179967726
230 -39075
230 -248337
230 -98781
254 36314
254 30389
254 -10558
258 22687
258 8520
242 -179967333
242 -179963541
242 -179967372
165 -27060
165 -772171
165 -16132
221 -179973470
221 -179969359
251 274339
251 250167
207 -179969035
207 -179972783
207 -179972341
259 -95462
259 -206394
259 -154534
194 -6093
194 -58017766
194 -12016
248 -179956687
248 -179960259
248 -179954624
256 -8083
256 -98688
256 -18902
237 -179966789
237 -179963204
260 -179076417
260 -179072223
260 -179062869
258 460496
258 226037
258 306380
278 -48164217
278 902539
272 -179949115
272 -179952375
272 -179939499
220 -179970930
220 -179975841
220 -179970749
264 -179957165
264 -179959312
264 -179958669
227 -179970370
227 -179971041
250 -179960194
250 -179961490
255 227658
255 50136
255 97280
202 -59099
202 -246986
202 -118389
341 16133
341 18283
341 22569
217 -179956928
217 -179970077
282 -179942279
282 -179942231
282 -179932411
230 -4888
230 -41439865
230 -31397
226 8721
226 -3385
226 -27116
293 19624014
284 -12436
284 -272363
284 -112578
220 -55554017
220 10703
261 -29042
261 -220761
261 -135172
263 -6560
263 -311811
263 -1020
267 12092
267 6865
267 2381
267 -179953076
267 22850
252 -59587
252 -107196
252 -6302
233 -7170
233 -5890
233 8426
236 -179964394
236 -179970277
236 -179968822
225 -53328
225 -53039
225 -16363
263 -179959900
263 -179955387
263 -179959973
287 -13847
287 -31003269
287 -8651
223 -179971579
223 -179971553
255 -179961699
255 -179961381
242 -16915
242 12024
242 -15358
240 -179962697
240 -179960833
240 -179965270
269 -76513
269 -49520052
269 17302
289 -179951188
289 -179949894
289 -179935943
277 -179958409
277 -179957338
271 -4821
271 -43168474
271 4965
399 -12061386
399 -5149250
399 -5409224
248 -179927169
248 -179927397
248 -179927782
238 -38475
238 -35094926
238 -6170
399 -11010027
399 -4974796
399 -4720457
399 -27354914
399 -5476479
399 -5299929
395 -11884388
395 -5038943
395 -4879472
260 -22832
260 -299137
260 -128094
275 -179958733
275 -179934033
275 -179958549
247 -21186
247 -215236
247 -175153
195 -151380
195 -163223
258 27729
258 -88672815
258 5229
247 -179974171
247 -179975891
247 -179971247
207 -166201
207 110
244 633
244 -64300580
244 6944
227 -179972286
227 -179972094
240 -179963431
240 -179961088
203 -179977369
203 -179978619
265 5110
265 -49753
265 -70415
285 -100768
285 27084
285 -3037
266 -179958416
266 -179958391
288 -752
288 -258179
288 -102249
272 30159
272 -49888147
272 -179957880
292 -179947644
292 -179944358
292 -179952142
285 -179952352
285 -179956774
273 -179962368
273 -179958114
273 -179962277
283 43067
283 39838
283 26249
213 -179975370
213 -179975525
233 -179968927
233 -179964517
322 147966
322 92839
322 120564
290 -179949076
290 -179948064
290 -179931604
292 2266
292 -1284
292 16416
282 -179952399
282 8565
282 -179946709
271 26587
271 -233202
271 -66691
271 -72194658
271 10208
254 -157497
254 -38520
249 -179963854
249 -179964531
249 -313383
264 -179965468
264 -179970617
264 -179969141
277 15949
277 -12046
277 -14694
264 -24601
264 -34607
264 -46937
282 -179877418
282 -179877616
282 -179870311
266 -1750
266 -55272639
266 14657
275 -179955736
275 -179959996
275 -179956524
234 -36797426
234 12981
217 -39254
217 -39646
217 -24666
273 -1056
273 -245828
273 -118068
219 -35826
219 -296732
219 -102044
253 -15271
253 -54423588
253 -8110
288 -19618
288 -256959
288 -190169
293 -179767002
293 -179784639
293 -179778196
260 -38875
260 -263597
260 -147122
275 -179958799
275 -179941177
272 19473
272 -1600
272 29247
267 -179960312
267 -179959881
250 -58007
250 -207404
250 -141416
228 -4147128
228 5508380
289 -179960098
289 -179956966
289 -179959650
306 -16618
306 -5519
306 14
277 -179952347
277 -179954790
277 -179952950
295 -179950195
295 -179947243
295 -179949857
342 64277
342 -123927
342 -75806
282 -75484
282 -40739721
282 22400
272 9056
272 -44473
272 -7937
240 -179962551
240 -179960670
261 -19729
261 -412008
261 -121015
227 -18853
227 2460
227 -18944
225 -16343
225 -66362945
225 -20744
279 -14941
279 22278
279 -2372
219 -179967378
219 -179973256
293 -20190
293 -215799
293 -109247
216 1823361
216 72748
281 -179959071
281 -179959276
272 -179952321
272 -179963085
272 -179962622
304 -179956570
304 -179933176
304 -179956747
277 -179959247
277 -179959115
292 170624
292 10444
292 92770
280 -179959211
280 -179963601
265 -42102
265 -288613
265 -119567
281 -59739138
281 2021042
294 16687
294 26582
228 -179972782
228 -179975877
263 -15727
263 -24538
263 -25993
265 246024
265 233584
265 237250
303 980
303 -15077
303 -39033
278 -179929453
278 -179914619
278 -179929949
307 -179878579
307 -179884129
307 -179885078
308 -4791
308 -20578
308 -32943
290 -179945570
290 -179944259
290 -179941567
337 -6871
337 -60379
337 -33958
309 28833
309 -9302391
309 -16412
318 43257
318 -1380632
318 42921
298 1255129
298 1240690
321 -49943901
321 48846
240 -69112171
240 -674
319 2958
319 13475
319 33392
276 -179952295
276 -179956684
275 -9700
275 -314349
275 -105595
408 102932
408 77365
408 63948
234 -179971697
234 -179971923
296 -30950
296 -268871
296 6274
316 9481
316 -770
316 -7934
313 -179949929
313 -179950214
313 -179947263
267 -179959040
267 -179958008
267 -179957798
297 -179955402
297 -179957258
297 -179955974
284 -179945245
284 -179947618
284 -179944868
300 3753
300 -41191988
300 16052
302 -2632
302 -60438
302 -45203
277 -83834317
277 8552
295 -229678
295 -69246
295 -179952072
295 -179955820
295 -179955958
273 -179957644
273 -179961107
273 -179956302
243 -18097
243 6700
243 -18446
315 -179950900
315 -179950523
300 -179950152
300 -179954479
300 -179952214
315 -179917723
315 -179919534
315 -179915527
309 -179943566
309 -179942681
309 -179943174
305 -1755
305 20334
305 20089
284 -4505
284 -53050517
284 13680
273 -15619342
273 290516
252 -37545
252 -70316284
252 5155
276 -179959846
276 -179949618
286 -179950201
286 -179951271
238 -25028218
238 4724
277 -87160517
277 24692
517 2117443
517 2186660
517 2144431
517 1436060
517 1380267
517 1398377
254 -70943
254 -218831
254 -162774
245 -27595547
245 18049
323 44315
323 -29493872
323 18675
239 -28514
239 -31489438
239 -8061
408 276241
408 273147
408 280566
308 -179954519
308 -179953032
308 -179955893
334 -179911211
334 -179922527
334 -179921979
293 195
293 -278322
293 -110949
329 4354
329 -35238218
329 17665
318 -17708
318 -202762
318 -164199
300 -179940791
300 -179954945
300 -179953465
263 -179963270
263 -179963247
294 -179947624
294 -179955314
294 -179955691
353 -179934681
353 -179933530
353 -179931613
303 -179953457
303 -179953103
303 -179952960
314 -21712
314 -277041
314 -173189
286 16319
286 -17743
286 1699
304 5909
304 -238021
304 -83264
300 -179958640
300 -179961284
300 -179961093
295 -179829883
295 -179847963
295 -179732628
297 -6075
297 -46827
297 -41421
330 -25553
330 2981
330 -1846
253 -179928753
253 -179925902
253 -179925235
279 -179969004
279 -179967837
279 -179970516
291 180982
291 282938
306 -179948574
306 -179947204
306 -179948242
287 -24202
287 -203177
287 -111303
277 -2915
277 -24768
277 -64771
296 269306
296 284636
349 -176935982
349 -176761342
349 -176938852
339 -179914001
339 -179910369
339 -179913576
354 12473
354 -238579
354 -99195
293 -88614970
293 25831
287 -272263
287 -112745
220 -24264
220 -1178675
220 -2332
317 -2796
317 -23358
317 27159
316 -16683
316 10041
316 -2506
271 -45839
271 -9004940
271 7296
291 1897
291 -223152
291 -87863
312 -179956289
312 -179956742
312 -179956101
327 -49111
327 -266577
327 -122871
285 -179963434
285 -179963752
285 -179962863
340 -629976
340 -1351945
340 -758413
321 -179948560
321 -179951425
321 -179936183
337 40302
337 100628
337 116616
309 -179949247
309 -179949490
331 45418
331 -3380570
331 41083
319 -179957562
319 -179955324
319 -179938962
310 22971
310 13701
310 26108
321 22413
321 -253150
321 2111
302 -179936755
302 -179927398
302 -179927721
277 -179962679
277 -179963762
288 44486
288 166116
313 -179947577
313 -179948725
329 -16273759
329 25273
307 -2220
307 -509007
307 -3532
312 -179925889
312 -179925858
312 -179923964
335 -179945922
335 -179933769
335 -179944268
344 -29785
344 -14277
344 -80554
293 20295
293 -10140780
293 -5225
303 -179942348
303 -179941881
303 -179938966
324 -79129807
324 2786973
349 23968
349 -12783434
349 28496
338 -179949567
338 -179949435
338 -179937098
320 -2545
320 -53273782
320 13701
300 -18848
300 -40410
300 -25638
475 469816
475 466608
475 438786
300 -475448
300 -1175267
300 -743241
296 1339400
296 1484341
311 -8483
311 23839
311 -1751
361 -179929504
361 -179927192
361 -179919816
351 13639
351 -28911
351 21790
319 -179936070
319 -179928054
319 -179936498
361 -179907975
361 -179920489
361 -179923385
339 13136
339 -1039
339 3276
350 -179919733
350 -179918410
350 -179919815
291 -179952681
291 -179938826
291 -179942882
255 -1257336
255 -1483131
357 13224
357 -88799410
357 36798
344 -179925357
344 -179925489
344 -179917884
319 -179948586
319 -179947862
319 -179943865
311 -146843
311 -179850190
311 -179841856
325 15673
325 28692
325 26430
331 -179933829
331 -179933785
267 -126
267 -18894
267 35727
330 -179920921
330 -179917987
330 -179917166
314 -179935701
314 -179928531
314 -179932946
328 -323743
328 -1342928
328 -598082
363 52066
363 -212510
363 -67042
343 -61562
343 -295926
343 -78713
291 -9756
291 -230375
291 -89680
362 -179925786
362 -179925267
362 -179926484
299 -179939930
299 -179940173
353 -179930966
353 -179933077
353 -179927119
368 25535
368 -37758560
368 49636
327 -61778
327 -72044550
327 47906
336 -179945928
336 -179942673
336 -179943600
345 -179899570
345 -179902765
345 -179902196
256 -179967785
256 -179967600
352 61553
352 -64524758
352 51710
316 -179928891
316 -179923855
351 -179937376
351 -179938100
360 28794
360 -197862
360 -61854
349 -179929848
349 -179930631
349 -179932341
295 -179951462
295 -179953054
364 51233
364 -141869
364 -59663
359 -179916586
359 -179916067
359 -179917499
369 -179928711
369 -179921670
369 -179928584
288 -179855619
288 -179856771
288 -179856448
297 -179950397
297 -179950446
360 -179937085
360 -179926959
360 -179925025
381 -179913530
381 -179918468
381 -179920776
342 31314
342 58822
342 20595
336 -179936396
336 -179937807
336 -179938926
338 22280
338 -52296862
338 11122
316 -179939421
316 -179939699
285 -44320075
285 25458
317 -8443
317 -209666
317 -99533
290 17912
290 -77202468
290 -1859
290 314629
290 323477
294 -179952977
294 -179952809
387 -179915124
387 -179915560
387 -179914130
326 -58206187
326 156990
365 22816
365 -9918055
365 31305
323 -179912759
323 -179904667
323 -179932963
392 87649
392 -75235647
392 49753
375 -179905708
375 -179917783
375 -179910762
325 23396
325 20917
325 1695
389 -19430
389 -224382
389 -109109
373 -179926827
373 -179926599
373 -179921141
344 -179891279
344 -179896910
344 -179898643
298 37752
298 -77142871
298 26908
542 3161593
542 2897126
542 2920609
311 -22554
311 -7447
311 -32039
354 -179935013
354 -179934311
354 -179932386
408 -179918069
408 -179935425
408 -179925170
355 -179945637
355 -179945225
663 70490108
663 70745004
663 70388596
383 20437
383 -42821
383 -9633
353 -179951443
353 -179939486
353 -179951845
334 -15901
334 -172237
334 -109353
315 -179953530
315 -179928293
393 47555
393 -11372927
393 -34013
314 -76100660
314 17242
401 7132
401 794
401 28621
388 -179944683
388 -179938294
388 -179939103
320 -43942969
320 399211
321 6600
321 -80292218
321 23976
403 45532
403 -19983085
403 45219
411 42945
411 64401
411 -22016
326 -74313051
326 694937
323 -17142
323 -271134
323 -133895
387 -179926542
387 26673
380 -179947939
380 -179946679
380 -179935608
396 -179922140
396 -179913158
396 -179925274
400 -179938143
400 -179926832
400 -179935628
350 -66076289
350 15522
376 -23721
376 -33113
376 -10284
304 -179949460
304 -179960431
547 22954912
547 23023143
547 22943100
348 13443
348 -70810730
348 2380
346 -11419
346 4126
346 -6869
329 -179949876
329 -179953659
351 -179956535
351 -179956028
351 -179955733
400 -2261374
400 -3369453
400 -3912008
391 21191
391 21987
391 12235
372 6926
372 -66454676
372 31818
330 -179930437
330 -179952795
320 -179956610
320 -179958096
345 -107034210
345 54347
283 -19996
283 -1398231
283 -19843
402 14103
402 -175674
402 -79374
358 -179945581
358 -179944653
358 -179948909
354 -31923
354 -194173
354 -120422
366 995
366 -11433270
366 11804
410 -179938513
410 -179937352
366 -179945991
366 -179944130
366 -179946259
365 39077
365 35327
365 22150
350 -41375
350 -261941
350 -85384
388 34464
388 -43530286
388 36499
609 26160170
609 26208582
397 -179938778
397 -179941459
397 -179939713
377 10388
377 -17425
377 13687
409 -179942468
409 -179936490
409 -179942835
446 56285
446 -11219052
446 39707
393 273381
393 295033
300 -15378
300 -923338
300 2797
382 34273
382 -344954
382 -49938
369 -179942922
369 -179942909
382 -179938003
382 -179940106
382 -179938533
375 -264702
375 -66104
375 15509
431 -179937851
431 -179939987
431 -179938336
392 -75907112
392 160083
387 34530
387 -175240
387 -65566
358 -179943235
358 -179943287
413 -179937104
413 -179937468
413 -179927127
323 -13472402
323 -13589534
440 -178383816
440 -178394121
440 -178437597
354 -179943539
354 -179926685
393 -112658304
393 554155
399 -179947683
399 -179944582
399 -179923891
398 20718
398 -206560
398 -136904
391 -105592826
391 286190
393 90558
393 296175
380 -76677802
380 34326
425 -179932949
425 -179933306
425 -179933384
393 16225
393 -83546990
393 32424
424 -179920807
424 -179920999
424 -179920972
364 -179940933
364 -179942712
346 -179952071
346 -179953587
416 -179942879
416 -179943619
416 -179944255
355 -179950693
355 -179948502
406 -208575
406 -93633
409 -109336551
409 1035502
396 242517
396 343181
446 -309059
446 -454307
446 -462127
459 25673
459 -25624
459 31668
432 -179939399
432 -179935394
432 -179939162
413 7029
413 -260487
413 -117353
420 268232
420 266720
363 -88359450
363 17746
370 -74926340
370 38099
452 -179922262
452 -179904924
452 -179920589
417 -11720
417 -252997
417 -128935
467 8138
467 -40592965
467 37931
413 89579
413 -2756
407 -179936104
407 -179935545
407 -179934183
404 8196
404 -516790
404 18523
379 -21805
379 5590
460 -2736
460 18271
460 -63293
481 -179882063
481 -179880198
481 -179876032
404 -179320631
404 -179318641
404 -179307257
380 -179944604
380 -179943568
458 -179932919
458 -179935055
458 -179934902
398 38783
398 -88488707
398 29394
400 -3489
400 -293676
400 -173057
410 -116651989
410 45282
413 -88370671
413 50133
500 -179799913
500 -179779501
500 -179793672
471 -179934619
471 -179929112
471 -179932672
416 -87653994
416 31304
421 -179934889
421 -179932585
423 3504
423 -243360
423 -110255
420 123265
420 75519
429 -2858
429 -276844
429 -65756
399 -179940518
399 -179942230
431 -179941197
431 -179941659
431 -179939805
435 -89967974
435 49432
443 14772
443 -217813
443 -44685
503 -179924657
503 -179924508
503 -179890781
424 -9113276
424 136553
501 -179900461
501 -179898904
501 -179895142
354 -9403
354 -1512319
354 -7725
439 -179926862
439 -179931526
439 -179931371
551 23237
551 46884
551 48634
362 -1328264
362 -3041
561 19915
561 43623
561 54103
549 50151
549 48549
549 50653
412 -87122852
412 35391
372 -567783
372 51490
457 -472569
457 -705078
457 -740094
457 -183162
457 -111213
386 -22709710
386 41289
462 -312818
462 -136303
495 -179924722
495 -179924460
495 -179921978
476 62201
476 -340946
476 62734
403 -39484272
403 1096057
471 3357351
471 3449995
484 2298802
484 2556865
399 -91387767
399 -90066405
442 -117390155
442 107367
487 -179932170
487 -179907916
487 -179929077
511 -179901491
511 -179899711
511 -179901119
495 -179926873
495 -179926707
495 -179924453
504 -179924401
504 -179904195
504 -179925171
505 46818
505 -84029710
505 56587
444 18343
444 -248350
444 -57917
475 -179452918
475 -179545821
475 -179541587
552 -179906571
552 -179906657
552 -179907297
435 -179939408
435 -179923499
444 -98606456
444 36150
496 -149781
496 -69093
533 -135743
533 29914
533 78347
460 1351582
460 22336
555 55075
555 -54274669
555 58942
461 -99376460
461 39877
508 -87590464
508 67707
456 -179929459
456 -179926323
536 -179904351
536 -179903440
536 -179904196
546 -26969
546 -192316
546 -84009
483 -100039419
483 33944
485 -15064
485 -157486
485 -94186
560 60231
560 66309
560 56603
463 -179933674
463 -179933002
480 -179920541
480 -179918961
501 -11336
501 -184262
501 -97222
486 -97484301
486 169176
545 -179643652
545 -179590992
545 -179645378
509 3924787
509 3974526
519 -179923325
519 -179923133
519 -179920402
559 -179911442
559 -179908686
559 -179907902
529 46071
529 -12162034
529 554
527 685381
527 660219
528 -179911967
528 -179915584
528 -179918628
583 -179917094
583 -179914145
583 -179917539
593 -179905814
593 -179860108
593 -179909405
599 -179904379
599 -179907126
599 -179906584
600 -179910431
600 -179910156
600 -179910497
600 -179903735
600 -179901724
600 -179903739
585 92920
585 -126058580
585 78022
721 57025
721 45652
721 78868
587 -179869228
587 -179868148
587 -179865919
629 45000
629 31937
629 31568
639 -179870715
639 -179874782
639 -179872672
657 23284
657 51746
657 6444
807 78303
807 105735
807 115514
787 85903
787 86944
787 133482
873 107956
873 84437
873 140447
917 137976
917 87270
917 112925
1089 181458
1089 197813
1089 207086
1059 186334
1059 147216
1059 178573
1137 149166
1137 173310
1137 179905
1243 219229
1243 215952
1243 217699
1233 190647
1233 202828
1233 232355
1407 549284
1407 584257
1407 580047
1367 275304
1367 229616
1367 270011
1381 213461
1381 235341
1381 235796
1661 420881
1661 415596
1661 451506
1641 392415
1641 394523
1641 389007
1649 343976
1649 319421
1649 373814
1761 3384924
1761 3390410
1761 3286742
1739 399337
1739 402335
1739 429012
1711 424652
1711 388142
1711 431086
1941 469634
1941 469474
1941 492107
2151 27791332
2151 27473431
2151 28014796
2127 1578763
2127 1560987
2127 1555062
2097 699114
2097 658975
2097 695785
2091 661389
2091 662120
2091 693910
2305 925444
2305 925861
2305 950218
2295 807580
2295 794158
2295 870426
2257 692890
2257 689087
2257 690839
2507 865084
2507 879163
2507 879339
2641 9475529
2641 9425080
2641 9343022
2601 1027352
2601 1027276
2601 1026099
2597 919897
2597 931461
2597 953966
2931 3409259
2931 3444427
2931 3376278
2911 1283164
2911 1308257
2911 1286164
3021 1724443
3021 1754999
3021 1777379
2959 1316439
2959 1424756
2959 1293490
2961 1497831
2961 1477070
2961 1484941
3203 68892585
3203 69103899
3153 1491090
3153 1469932
3153 1509981
3349 7834915
3349 7774652
3349 7770670
3617 16940727
3617 16315966
3617 16462799
3447 2214461
3447 2211194
3447 2209589
3587 1876395
3587 1847311
3587 1900346
3819 5398431
3819 5423218
3819 5391952
3809 2675673
3809 2727903
3809 2706899
3753 2425329
3753 2367915
3753 2410672
3761 2851746
3761 2898960
3761 2826781
3971 3274640
3971 3336761
3971 3319549
4363 145623622
4363 143988860
4323 4000030
4323 4058631
4323 4066078
4197 3710240
4197 3673365
4197 3658452
4401 3704491
4401 3708437
4401 3690280
4689 33632270
4689 34011369
4689 33978764
4669 5476739
4669 5419474
4669 5426832
4531 4426169
4531 4442133
4531 4422168
4791 10069212
4791 10243596
4791 10205585
4657 5717361
4657 5642625
4657 5699715
5119 5058257
5119 5092781
5119 5089346
5097 4991228
5097 4983132
5097 5025864
5127 5786511
5127 5784172
5127 5786705
5141 8315935
5141 8216070
5141 8318458
5601 8044902
5601 8225233
5857 57676309
5857 58097551
5847 18137707
5847 18502413
5841 7645726
5841 7650208
5649 17379077
5649 17381024
5649 17357269
5759 8508881
5759 8489183
5759 8513937
5975 8479579
5975 8491983
6605 16113647
6605 16105287
6987 30304490
6987 30466735
6891 16481727
6891 16504880
7121 90343943
7121 90621585
7871 26655937
7871 26646365
8481 153610432
8481 154279279
8361 22054466
8361 22046401
8903 25882399
8903 25594259
9297 40841980
9297 41047708
10049 60583875
10049 59694493
9999 47864694
9999 48005339
10281 55467481
10281 55616052
35 179975255
35 179978893
37 179973966
37 179975959
39 179972817
39 179954927
104 175687651
104 175855518
119 175320849
119 175457704
119 175153911
119 175596672
119 175438907
119 175540325
134 174978966
134 175347662
134 175232510
134 175284303
125 176211176
125 176043291
134 176113742
134 175902675
134 176528825
134 176139098
134 176647252
134 172575125
134 175995496
149 174726946
149 174915810
149 174879281
149 175240665
149 174559593
149 174699124
149 174559335
149 174852722
143 175954437
143 175848351
143 176013436
143 175827077
143 175987706
143 175837544
161 175781331
161 175669143
185 179668249
185 179988425
221 179978107
221 179932748
221 179980991
258 177034454
258 179976416
258 179987667
272 179718231
272 179797059
229 179974972
229 179944647
229 179908145
229 179931701
229 179920357
251 179946427
251 179919726
251 179999946
251 179930366
251 179910499
295 179975875
295 179985686
311 179677820
311 179813340
311 179712948
311 179827924
259 179999944
259 179947516
259 179930237
259 179954077
259 179908840
259 179999946
259 179939035
259 179932632
259 179906342
259 179912003
275 179931900
275 179934194
275 179912965
275 179930486
275 179919546
275 179946025
279 179938299
279 179921085
350 179701672
350 179832943
350 179652573
350 179855214
350 179744809
350 179817693
350 179765395
350 179740009
284 179999944
284 179915801
284 179879396
369 179975886
369 179986355
389 179683457
389 179812249
321 179939546
321 179953853
321 179935726
321 179936630
335 179923678
335 179935551
335 179962585
335 179935571
335 179926415
335 179930971
335 179917956
335 179919521
335 179934816
335 179937422
341 179890406
341 179947689
341 179899685
341 179941053
293 179969519
341 179844881
341 179905972
341 179934427
341 179872700
377 179950347
377 179907909
377 179884691
377 179935892
367 179926834
367 179873365
377 179948784
377 179934365
363 179938558
363 179923783
377 179962544
377 179938717
363 179946271
363 179954627
391 179916121
391 179883364
391 179931118
391 179914340
391 179897380
391 179910236
391 179933647
391 179909358
419 179909740
419 179943063
419 179945816
419 179948087
419 179944766
419 179934491
419 179927477
419 179959047
419 179934699
419 179936242
419 179936946
419 179904201
398 179922206
398 179926590
398 179889149
398 179926603
398 179916826
398 179905982
398 179918194
398 179849438
398 179943686
398 179908644
398 179946400
398 179902867
413 179944895
413 179934388
398 179921315
398 179909114
413 179918653
413 179904816
300 179950136
300 179950121
306 179951838
306 179917109
328 179610280
328 179813927
447 179924930
447 179906803
447 179911378
447 179949231
459 179930518
459 179920969
459 179941589
459 179911077
459 179909824
459 179941409
467 179953130
467 179913481
467 179951779
467 179912104
503 179908424
503 179835894
519 179887793
519 179905486
512 179889782
512 179814031
512 179900403
512 179828693
512 179946327
512 179822313
506 179895239
506 179889660
512 179944538
512 179911050
663 179948354
663 179964657
663 179975612
559 179933449
559 179928048
559 179831114
559 179924369
559 179917064
559 179929253
559 179945641
559 179949067
563 179809456
563 179920155
727 179999827
727 179965843
727 179970571
809 179999823
809 179932009
809 179974573
676 179958433
676 179962254
686 179967292
686 179967424
743 179965698
743 179939837
937 179999792
937 179973178
937 179974925
937 179999788
937 179972803
937 179974314
955 179999799
955 179962907
955 179974403
810 179960095
810 179968070
825 179967429
825 179963673
877 179967519
877 179967683
1101 179999753
1101 179962681
1101 179973494
944 179968500
944 179960637
1147 179999760
1147 179955371
1147 179973585
1211 179999742
1211 179973714
1211 179970963
964 179969156
964 179966402
1011 179959413
1011 179968233
1247 179999740
1247 179969052
1247 179972562
1078 179967440
1078 179958186
1357 179999701
1357 179973049
1357 179971529
1103 179966979
1103 179968868
1145 179959733
1145 179957736
1212 179957124
1212 179957322
1485 179999675
1485 179971555
1485 179969970
1279 179958941
1279 179954676
1242 179968853
1242 179967233
1567 179999658
1567 179969998
1567 179969279
1346 179956388
1346 179955559
1381 179967766
1381 179966018
1759 179999636
1759 179968819
1759 179968200
1777 179999604
1777 179970132
1777 179968273
1520 179966967
1520 179966673
2033 179999586
2033 179968217
2033 179965327
1659 179968792
1659 179967073
1798 179966011
1798 179966853
2307 179999528
2307 179965031
2307 179963088
1937 179965883
1937 179950726
2076 179965841
2076 179966550
2215 179968239
2215 179966010
2354 179965222
2354 179964921
2493 179966999
2493 179964864
2632 179967370
2632 179964484
2771 179967879
2771 179964471
2577 179944864
2577 179968765
3039 179976650
3039 179974291
3537 179969088
3537 179972967
3813 179972031
3813 179960673
4071 179969575
4071 179971519
4471 179962676
4471 179956545
4641 179963832
4641 179968482
5177 179962455
5177 179961052
5169 179962356
5169 179956233
5247 179964630
5247 179963650
5631 179959428
5631 179947827
5889 179957912
5889 179959609
5931 179952890
5931 179956463
6035 179959080
6035 179949339
6567 179955018
6567 179953763
6645 179801913
6645 179896783
6733 179953952
6733 179940057
6181 179954061
6181 179948905
6961 179900777
6961 179948738
6427 179953616
6427 179950532
6633 179950631
6633 179907722
7007 179947072
7007 179900206
7281 179955058
7281 179953843
7583 179946792
7583 179946204
7731 179952575
7731 179933379
7131 179945795
7131 179939359
7947 179940360
7947 179932166
7473 179948615
7473 179941457
7681 179903267
7681 179939851
8031 179952223
8031 179945879
8241 179944006
8241 179927074
7867 179940778
7867 179932970
8481 179953116
8481 179887475
8211 179935664
8211 179935486
8491 179933497
8491 179931020
8817 179955227
8817 179946559
8889 179943322
8889 179877738
8993 179925017
8993 179912033
8829 179938668
8829 179931191
9427 179936484
9427 179869525
8647 179883966
8647 179927741
9559 179945766
9559 179915667
9639 179936569
9639 179942637
9519 179942976
9519 179924827
9957 179921471
9957 179918433
10099 179858299
10099 179919835
10119 179945435
10119 179915355
9937 179915372
9937 179912369
10083 179943020
10083 179910087
9459 179941685
9459 179929580
10421 179869894
10421 179929005
10961 179940940
10961 179842777
11265 179915313
11265 179915223
10307 179939165
10307 179915356
10911 179937452
10911 179910940
11421 179898066
11421 179843397
11463 179945569
11463 179926121
11519 179904569
11519 179900816
11489 179936855
11489 179903108
11155 179928028
11155 179905757
11341 179856684
11341 179908205
11793 179902928
11793 179897777
11783 179904899
11783 179836711
11313 179916836
11313 179906336
12491 179845104
12491 179906850
12447 179936596
12447 179885457
12553 179943512
12553 179859164
12795 179929737
12795 179829473
12387 179899585
12387 179897854
12371 179904356
12371 179901977
13177 179888483
13177 179886244
12705 179901034
12705 179898646
12393 179906485
12393 179903243
13137 179929385
13137 179890389
13691 179933433
13691 179910397
13611 179883706
13611 179879695
13777 179937029
13777 179899051
13591 179929557
13591 179884053
13749 179929504
13749 179879806
14017 179872026
14017 179877169
14241 179933582
14241 179882865
13947 179925666
13947 179883562
13647 179896515
13647 179892253
13521 179917685
13521 179885486
14141 179825742
14141 179884667
14931 179869850
14931 179790732
15123 179933998
15123 179889266
14881 179876238
14881 179872412
15537 179861840
15537 179853618
15671 179926168
15671 179860791
15759 179928598
15759 179870605
15507 179917993
15507 179863397
14697 179889122
14697 179885063
15835 179890597
15835 179882911
14983 179920843
14983 179881569
15825 179881118
15825 179879261
15591 179803253
15591 179868774
16529 179807144
16529 179877871
15649 179874861
15649 179869898
16781 179922351
16781 179889015
17349 179924786
17349 179863278
16721 179878653
16721 179812546
17409 179923067
17409 179877406
16379 179873137
16379 179867777
17571 179918567
17571 179878564
17995 179867439
17995 179863075
17531 179914604
17531 179861763
18041 179879744
18041 179863091
17319 179867927
17319 179866239
17229 179815656
17229 179868126
18021 179871271
18021 179860920
18191 179914502
18191 179803850
18727 179917655
18727 179861318
19011 179920785
19011 179853694
19231 179917596
19231 179833967
17835 179868038
17835 179860068
18657 179860808
18657 179836342
19713 179864348
19713 179856058
18881 179894263
18881 179852972
19131 179906160
19131 179848089
19663 179906589
19663 179848083
20367 179908965
20367 179852776
20745 179915896
20745 179831147
20769 179911676
20769 179827070
20337 179849702
20337 179844456
19351 179840882
19351 179836577
20689 179907227
20689 179845973
20679 179905400
20679 179831138
21137 179911559
21137 179826629
20689 179901718
20689 179838599
20605 179841564
20605 179822490
21963 179905801
21963 179822496
21027 179899458
21027 179836216
22551 179812145
22551 179808721
21903 179897893
21903 179828068
22907 179904552
22907 179799156
22813 179814039
22813 179818416
23127 179904579
23127 179798949
22773 179895676
22773 179818763
23319 179897256
23319 179815842
23299 179895145
23299 179810314
23481 179822108
23481 179808094
22817 179824456
22817 179817466
22401 179894138
22401 179820302
23007 179892903
23007 179809083
24321 179897746
24321 179793163
25201 179901135
25201 179753611
25141 179774866
25141 179770305
24251 179808323
24251 179804917
25379 179892825
25379 179787453
24269 179810157
24269 179804523
25329 179886950
25329 179791953
26081 179890426
26081 179783130
25041 179800664
25041 179791337
25071 179885278
25071 179794985
26051 179790568
26051 179783509
26427 179884413
26427 179782263
26787 179753302
26787 179728711
26417 179786504
26417 179781731
27359 179892770
27359 179724884
27471 179739529
27471 179735744
26707 179782370
26707 179771673
28065 179885388
28065 179740584
27361 179687157
27361 179771614
28005 179876548
28005 179741324
27219 179779925
27219 179771824
28975 179880630
28975 179732720
29361 179575706
29361 179707472
28935 179874968
28935 179750860
29897 179701941
29897 179697928
29517 179732620
29517 179735832
29497 179749522
29497 179744502
29691 179744236
29691 179738330
29271 179870655
29271 179751810
30871 179694225
30871 179687223
29451 179746493
29451 179749606
29777 179744762
29777 179745263
30801 179865843
30801 179731754
32043 179648863
32043 179660889
32001 179871191
32001 179675339
32419 179665947
32419 179637074
31951 179720093
31951 179716062
32751 179867313
32751 179678200
31943 179723103
31943 179718684
32721 179713405
32721 179705691
33121 179864944
33121 179680297
33111 179697193
33111 179689542
33797 179642983
33797 179635027
32289 179858677
32289 179715085
34833 179868499
34833 179616004
33717 179702681
33717 179691700
35159 179862529
35159 179616301
35099 179682733
35099 179681614
36129 179616009
36129 179613636
34723 179693219
34723 179683424
36843 179583786
36843 179579620
34897 179848343
34897 179678658
36089 179850322
36089 179650471
36707 179619547
36707 179613287
36687 179849216
36687 179637824
36893 179850187
36893 179596688
37731 179565580
37731 179569001
36753 179844320
36753 179658486
38449 179561262
38449 179532733
37611 179648017
37611 179650101
38379 179639553
38379 179631785
39651 179549151
39651 179539432
40009 179850312
40009 179521332
39601 179616549
39601 179604478
40449 179546862
40449 179535083
40419 179835705
40419 179553497
40843 179838326
40843 179543244
39909 179625640
39909 179618207
40833 179565625
40833 179557574
41871 179494847
41871 179487527
40607 179828648
40607 179612429
43295 179842448
43295 179452182
41791 179595190
41791 179586311
43317 179475609
43317 179466552
43257 179561103
43257 179541861
44347 179465956
44347 179458296
43185 179819943
43185 179575181
45425 179832259
45425 179411499
44307 179821910
44307 179516017
44961 179458478
44961 179455717
44941 179820824
44941 179484858
45159 179788814
45159 179458822
45335 179525680
45335 179532692
47127 179823398
47127 179378701
47057 179487705
47057 179494249
48401 179569767
48401 179563080
46581 179535765
46581 179520001
49111 179821042
49111 179580513
48351 179517333
48351 179508630
49247 179810909
49247 179544198
49217 179519283
49217 179512997
49665 179540861
49665 179530185
49655 179527726
49655 179518816
49011 179799994
49011 179484723
51081 179809768
51081 179557832
51001 179469704
51001 179472842
52611 179804378
52611 179508787
52551 179479033
52551 179469329
53701 179503400
53701 179480230
52819 179449266
52819 179444178
54351 179485834
54351 179476974
55179 179511149
55179 179502222
53661 179469342
53661 179461758
54561 179472918
54561 179471337
54331 179472918
54331 179465876
55089 179779386
55089 179423596
56977 179757540
56977 179460491
58323 179432124
58323 179427109
56907 179774345
56907 179402000
59217 179778309
59217 179402203
58273 179398812
58273 179386854
59659 179774089
59659 179385523
59187 179394814
59187 179385329
59649 179389305
59649 179376892
61499 179401792
61499 179391111
59321 179763170
59321 179363116
63113 179769336
63113 179329163
61419 179749401
61419 179330009
64263 179326712
64263 179319220
63053 179307183
63053 179320741
64949 179758903
64949 179292776
64223 179752544
64223 179296666
65171 179737328
65171 179285705
64929 179296029
64929 179286435
68071 179271673
68071 179258542
66087 179271802
66087 179259247
69489 179237419
69489 179225128
68001 179241662
68001 179228389
70431 179207636
70431 179189228
69439 179731417
69439 179202736
70897 179736444
70897 179179444
70401 179732555
70401 179186666
70887 179732419
70887 179185063
74895 179731077
74895 179125300
73117 179153809
73117 179079867
76105 179094246
76105 179093786
74835 179112128
74835 179107605
76827 179084708
76827 179066920
76065 179710828
76065 179080205
77061 179070451
77061 179052563
76807 179082499
76807 179063572
81971 178984651
81971 178973780
80411 179692267
80411 178991442
82961 178958819
82961 178948715
81921 179688316
81921 178959645
83451 178939775
83451 178927176
82931 179679671
82931 178947346
83441 179689661
83441 178923447
89299 178826208
89299 178807731
87969 179664820
87969 178845511
90057 178793037
90057 178783635
89259 178814716
89259 178805359
90303 178787939
90303 178765037
90037 178795133
90037 178775555
96879 178638058
96879 178636735
95791 178659499
95791 178669428
97393 179585856
97393 178610428
96849 178643395
96849 178627391
97383 178604358
97383 178609871
104711 178447064
104711 178435082
103877 178450737
104969 178417830
104691 178440610
104691 178445498
112795 178216061
112227 178244259
112227 178255672
112785 178220992
121131 178005003
120841 178034451
120841 178025091
129719 179517795
129719 177754868


==> combined_cactus_PM.dat <==
0.01 2566
0.02 2566
0.03 2566
0.04 2566
0.05 2566
0.06 2566
0.07 2566
0.08 2566
0.1 2566
0.2 2566
0.30000000000000004 2566
0.4 2566
0.5 2566
0.6000000000000001 2566
0.7000000000000001 2566
0.8 2566
0.9 2566
1.0 2656
1.1 2656
1.2000000000000002 2656
1.3 2656
1.4000000000000001 2656
1.5 2656
1.6 2656
1.7000000000000002 2656
1.8 2656
1.9000000000000001 2656
2.0 2762
2.1 2762
2.2 2762
2.3000000000000003 2762
2.4000000000000004 2762
2.5 2762
2.6 2762
2.7 2762
2.8000000000000003 2762
2.9000000000000004 2762
3.0 2820
3.1 2820
3.2 2820
3.3000000000000003 2820
3.4000000000000004 2820
3.5 2820
3.6 2820
3.7 2820
3.8000000000000003 2820
3.9000000000000004 2820
4.0 2915
4.1000000000000005 2915
4.2 2915
4.3 2915
4.4 2915
4.5 2915
4.6000000000000005 2915
4.7 2915
4.800000000000001 2915
4.9 2915
5.0 3038
5.1000000000000005 3038
5.2 3038
5.300000000000001 3038
5.4 3038
5.5 3038
5.6000000000000005 3038
5.7 3038
5.800000000000001 3038
5.9 3038
6.0 3101
6.1000000000000005 3101
6.2 3101
6.300000000000001 3101
6.4 3101
6.5 3101
6.6000000000000005 3101
6.7 3101
6.800000000000001 3101
6.9 3101
7.0 3135
7.1000000000000005 3135
7.2 3135
7.300000000000001 3135
7.4 3135
7.5 3135
7.6000000000000005 3135
7.7 3135
7.800000000000001 3135
7.9 3135
8.0 3143
8.1 3143
8.200000000000001 3143
8.3 3143
8.4 3143
8.5 3143
8.6 3143
8.700000000000001 3143
8.8 3143
8.9 3143
9.0 3154
9.1 3154
9.200000000000001 3154
9.3 3154
9.4 3154
9.5 3154
9.600000000000001 3154
9.700000000000001 3154
9.8 3154
9.9 3154
10.0 3161
10.100000000000001 3161
10.200000000000001 3161
10.3 3161
10.4 3161
10.5 3161
10.600000000000001 3161
10.700000000000001 3161
10.8 3161
10.9 3161
11.0 3167
11.100000000000001 3167
11.200000000000001 3167
11.3 3167
11.4 3167
11.5 3167
11.600000000000001 3167
11.700000000000001 3167
11.8 3167
11.9 3167
12.0 3173
12.100000000000001 3173
12.200000000000001 3173
12.3 3173
12.4 3173
12.5 3173
12.600000000000001 3173
12.700000000000001 3173
12.8 3173
12.9 3173
13.0 3177
13.100000000000001 3177
13.200000000000001 3177
13.3 3177
13.4 3177
13.5 3177
13.600000000000001 3177
13.700000000000001 3177
13.8 3177
13.9 3177
14.0 3185
14.100000000000001 3185
14.200000000000001 3185
14.3 3185
14.4 3185
14.5 3185
14.600000000000001 3185
14.700000000000001 3185
14.8 3185
14.9 3185
15.0 3190
15.100000000000001 3190
15.200000000000001 3190
15.3 3190
15.4 3190
15.5 3190
15.600000000000001 3190
15.700000000000001 3190
15.8 3190
15.9 3190
16.0 3203
16.1 3203
16.2 3203
16.3 3203
16.400000000000002 3203
16.5 3203
16.6 3203
16.7 3203
16.8 3203
16.900000000000002 3203
17.0 3221
17.1 3221
17.2 3221
17.3 3221
17.400000000000002 3221
17.5 3221
17.6 3221
17.7 3221
17.8 3221
17.900000000000002 3221
18.0 3238
18.1 3238
18.2 3238
18.3 3238
18.400000000000002 3238
18.5 3238
18.6 3238
18.7 3238
18.8 3238
18.900000000000002 3238
19.0 3259
19.1 3259
19.200000000000003 3259
19.3 3259
19.400000000000002 3259
19.5 3259
19.6 3259
19.700000000000003 3259
19.8 3259
19.900000000000002 3259
20.0 3288
20.1 3288
20.200000000000003 3288
20.3 3288
20.400000000000002 3288
20.5 3288
20.6 3288
20.700000000000003 3288
20.8 3288
20.900000000000002 3288
21.0 3319
21.1 3319
21.200000000000003 3319
21.3 3319
21.400000000000002 3319
21.5 3319
21.6 3319
21.700000000000003 3319
21.8 3319
21.900000000000002 3319
22.0 3342
22.1 3342
22.200000000000003 3342
22.3 3342
22.400000000000002 3342
22.5 3342
22.6 3342
22.700000000000003 3342
22.8 3342
22.900000000000002 3342
23.0 3360
23.1 3360
23.200000000000003 3360
23.3 3360
23.400000000000002 3360
23.5 3360
23.6 3360
23.700000000000003 3360
23.8 3360
23.900000000000002 3360
24.0 3386
24.1 3386
24.200000000000003 3386
24.3 3386
24.400000000000002 3386
24.5 3386
24.6 3386
24.700000000000003 3386
24.8 3386
24.900000000000002 3386
25.0 3401
25.1 3401
25.200000000000003 3401
25.3 3401
25.400000000000002 3401
25.5 3401
25.6 3401
25.700000000000003 3401
25.8 3401
25.900000000000002 3401
26.0 3413
26.1 3413
26.200000000000003 3413
26.3 3413
26.400000000000002 3413
26.5 3413
26.6 3413
26.700000000000003 3413
26.8 3413
26.900000000000002 3413
27.0 3422
27.1 3422
27.200000000000003 3422
27.3 3422
27.400000000000002 3422
27.5 3422
27.6 3422
27.700000000000003 3422
27.8 3422
27.900000000000002 3422
28.0 3427
28.1 3427
28.200000000000003 3427
28.3 3427
28.400000000000002 3427
28.5 3427
28.6 3427
28.700000000000003 3427
28.8 3427
28.900000000000002 3427
29.0 3435
29.1 3435
29.200000000000003 3435
29.3 3435
29.400000000000002 3435
29.5 3435
29.6 3435
29.700000000000003 3435
29.8 3435
29.900000000000002 3435
30.0 3443
30.1 3443
30.200000000000003 3443
30.3 3443
30.400000000000002 3443
30.5 3443
30.6 3443
30.700000000000003 3443
30.8 3443
30.900000000000002 3443
31.0 3448
31.1 3448
31.200000000000003 3448
31.3 3448
31.400000000000002 3448
31.5 3448
31.6 3448
31.700000000000003 3448
31.8 3448
31.900000000000002 3448
32.0 3450
32.1 3450
32.2 3450
32.300000000000004 3450
32.4 3450
32.5 3450
32.6 3450
32.7 3450
32.800000000000004 3450
32.9 3450
33.0 3454
33.1 3454
33.2 3454
33.300000000000004 3454
33.4 3454
33.5 3454
33.6 3454
33.7 3454
33.800000000000004 3454
33.9 3454
34.0 3460
34.1 3460
34.2 3460
34.300000000000004 3460
34.4 3460
34.5 3460
34.6 3460
34.7 3460
34.800000000000004 3460
34.9 3460
35.0 3465
35.1 3465
35.2 3465
35.300000000000004 3465
35.4 3465
35.5 3465
35.6 3465
35.7 3465
35.800000000000004 3465
35.9 3465
36.0 3469
36.1 3469
36.2 3469
36.300000000000004 3469
36.4 3469
36.5 3469
36.6 3469
36.7 3469
36.800000000000004 3469
36.9 3469
37.0 3470
37.1 3470
37.2 3470
37.300000000000004 3470
37.4 3470
37.5 3470
37.6 3470
37.7 3470
37.800000000000004 3470
37.9 3470
38.0 3472
38.1 3472
38.2 3472
38.300000000000004 3472
38.400000000000006 3472
38.5 3472
38.6 3472
38.7 3472
38.800000000000004 3472
38.900000000000006 3472
39.0 3474
39.1 3474
39.2 3474
39.300000000000004 3474
39.400000000000006 3474
39.5 3474
39.6 3474
39.7 3474
39.800000000000004 3474
39.900000000000006 3474
40.0 3476
40.1 3476
40.2 3476
40.300000000000004 3476
40.400000000000006 3476
40.5 3476
40.6 3476
40.7 3476
40.800000000000004 3476
40.900000000000006 3476
41.0 3478
41.1 3478
41.2 3478
41.300000000000004 3478
41.400000000000006 3478
41.5 3478
41.6 3478
41.7 3478
41.800000000000004 3478
41.900000000000006 3478
42.0 3480
42.1 3480
42.2 3480
42.300000000000004 3480
42.400000000000006 3480
42.5 3480
42.6 3480
42.7 3480
42.800000000000004 3480
42.900000000000006 3480
43.0 3480
43.1 3480
43.2 3480
43.300000000000004 3480
43.400000000000006 3480
43.5 3480
43.6 3480
43.7 3480
43.800000000000004 3480
43.900000000000006 3480
44.0 3481
44.1 3481
44.2 3481
44.300000000000004 3481
44.400000000000006 3481
44.5 3481
44.6 3481
44.7 3481
44.800000000000004 3481
44.900000000000006 3481
45.0 3485
45.1 3485
45.2 3485
45.300000000000004 3485
45.400000000000006 3485
45.5 3485
45.6 3485
45.7 3485
45.800000000000004 3485
45.900000000000006 3485
46.0 3486
46.1 3486
46.2 3486
46.300000000000004 3486
46.400000000000006 3486
46.5 3486
46.6 3486
46.7 3486
46.800000000000004 3486
46.900000000000006 3486
47.0 3488
47.1 3488
47.2 3488
47.300000000000004 3488
47.400000000000006 3488
47.5 3488
47.6 3488
47.7 3488
47.800000000000004 3488
47.900000000000006 3488
48.0 3491
48.1 3491
48.2 3491
48.300000000000004 3491
48.400000000000006 3491
48.5 3491
48.6 3491
48.7 3491
48.800000000000004 3491
48.900000000000006 3491
49.0 3494
49.1 3494
49.2 3494
49.300000000000004 3494
49.400000000000006 3494
49.5 3494
49.6 3494
49.7 3494
49.800000000000004 3494
49.900000000000006 3494
50.0 3499
50.1 3499
50.2 3499
50.300000000000004 3499
50.400000000000006 3499
50.5 3499
50.6 3499
50.7 3499
50.800000000000004 3499
50.900000000000006 3499
51.0 3501
51.1 3501
51.2 3501
51.300000000000004 3501
51.400000000000006 3501
51.5 3501
51.6 3501
51.7 3501
51.800000000000004 3501
51.900000000000006 3501
52.0 3503
52.1 3503
52.2 3503
52.300000000000004 3503
52.400000000000006 3503
52.5 3503
52.6 3503
52.7 3503
52.800000000000004 3503
52.900000000000006 3503
53.0 3509
53.1 3509
53.2 3509
53.300000000000004 3509
53.400000000000006 3509
53.5 3509
53.6 3509
53.7 3509
53.800000000000004 3509
53.900000000000006 3509
54.0 3514
54.1 3514
54.2 3514
54.300000000000004 3514
54.400000000000006 3514
54.5 3514
54.6 3514
54.7 3514
54.800000000000004 3514
54.900000000000006 3514
55.0 3521
55.1 3521
55.2 3521
55.300000000000004 3521
55.400000000000006 3521
55.5 3521
55.6 3521
55.7 3521
55.800000000000004 3521
55.900000000000006 3521
56.0 3523
56.1 3523
56.2 3523
56.300000000000004 3523
56.400000000000006 3523
56.5 3523
56.6 3523
56.7 3523
56.800000000000004 3523
56.900000000000006 3523
57.0 3525
57.1 3525
57.2 3525
57.300000000000004 3525
57.400000000000006 3525
57.5 3525
57.6 3525
57.7 3525
57.800000000000004 3525
57.900000000000006 3525
58.0 3532
58.1 3532
58.2 3532
58.300000000000004 3532
58.400000000000006 3532
58.5 3532
58.6 3532
58.7 3532
58.800000000000004 3532
58.900000000000006 3532
59.0 3535
59.1 3535
59.2 3535
59.300000000000004 3535
59.400000000000006 3535
59.5 3535
59.6 3535
59.7 3535
59.800000000000004 3535
59.900000000000006 3535
60.0 3538
60.1 3538
60.2 3538
60.300000000000004 3538
60.400000000000006 3538
60.5 3538
60.6 3538
60.7 3538
60.800000000000004 3538
60.900000000000006 3538
61.0 3541
61.1 3541
61.2 3541
61.300000000000004 3541
61.400000000000006 3541
61.5 3541
61.6 3541
61.7 3541
61.800000000000004 3541
61.900000000000006 3541
62.0 3544
62.1 3544
62.2 3544
62.300000000000004 3544
62.400000000000006 3544
62.5 3544
62.6 3544
62.7 3544
62.800000000000004 3544
62.900000000000006 3544
63.0 3546
63.1 3546
63.2 3546
63.300000000000004 3546
63.400000000000006 3546
63.5 3546
63.6 3546
63.7 3546
63.800000000000004 3546
63.900000000000006 3546
64.0 3548
64.10000000000001 3548
64.2 3548
64.3 3548
64.4 3548
64.5 3548
64.60000000000001 3548
64.7 3548
64.8 3548
64.9 3548
65.0 3550
65.10000000000001 3550
65.2 3550
65.3 3550
65.4 3550
65.5 3550
65.60000000000001 3550
65.7 3550
65.8 3550
65.9 3550
66.0 3553
66.10000000000001 3553
66.2 3553
66.3 3553
66.4 3553
66.5 3553
66.60000000000001 3553
66.7 3553
66.8 3553
66.9 3553
67.0 3558
67.10000000000001 3558
67.2 3558
67.3 3558
67.4 3558
67.5 3558
67.60000000000001 3558
67.7 3558
67.8 3558
67.9 3558
68.0 3558
68.10000000000001 3558
68.2 3558
68.3 3558
68.4 3558
68.5 3558
68.60000000000001 3558
68.7 3558
68.8 3558
68.9 3558
69.0 3561
69.10000000000001 3561
69.2 3561
69.3 3561
69.4 3561
69.5 3561
69.60000000000001 3561
69.7 3561
69.8 3561
69.9 3561
70.0 3565
70.10000000000001 3565
70.2 3565
70.3 3565
70.4 3565
70.5 3565
70.60000000000001 3565
70.7 3565
70.8 3565
70.9 3565
71.0 3567
71.10000000000001 3567
71.2 3567
71.3 3567
71.4 3567
71.5 3567
71.60000000000001 3567
71.7 3567
71.8 3567
71.9 3567
72.0 3567
72.10000000000001 3567
72.2 3567
72.3 3567
72.4 3567
72.5 3567
72.60000000000001 3567
72.7 3567
72.8 3567
72.9 3567
73.0 3567
73.10000000000001 3567
73.2 3567
73.3 3567
73.4 3567
73.5 3567
73.60000000000001 3567
73.7 3567
73.8 3567
73.9 3567
74.0 3568
74.10000000000001 3568
74.2 3568
74.3 3568
74.4 3568
74.5 3568
74.60000000000001 3568
74.7 3568
74.8 3568
74.9 3568
75.0 3568
75.10000000000001 3568
75.2 3568
75.3 3568
75.4 3568
75.5 3568
75.60000000000001 3568
75.7 3568
75.8 3568
75.9 3568
76.0 3568
76.10000000000001 3568
76.2 3568
76.3 3568
76.4 3568
76.5 3568
76.60000000000001 3568
76.7 3568
76.80000000000001 3568
76.9 3568
77.0 3570
77.10000000000001 3570
77.2 3570
77.30000000000001 3570
77.4 3570
77.5 3570
77.60000000000001 3570
77.7 3570
77.80000000000001 3570
77.9 3570
78.0 3572
78.10000000000001 3572
78.2 3572
78.30000000000001 3572
78.4 3572
78.5 3572
78.60000000000001 3572
78.7 3572
78.80000000000001 3572
78.9 3572
79.0 3573
79.10000000000001 3573
79.2 3573
79.30000000000001 3573
79.4 3573
79.5 3573
79.60000000000001 3573
79.7 3573
79.80000000000001 3573
79.9 3573
80.0 3573
80.10000000000001 3573
80.2 3573
80.30000000000001 3573
80.4 3573
80.5 3573
80.60000000000001 3573
80.7 3573
80.80000000000001 3573
80.9 3573
81.0 3573
81.10000000000001 3573
81.2 3573
81.30000000000001 3573
81.4 3573
81.5 3573
81.60000000000001 3573
81.7 3573
81.80000000000001 3573
81.9 3573
82.0 3573
82.10000000000001 3573
82.2 3573
82.30000000000001 3573
82.4 3573
82.5 3573
82.60000000000001 3573
82.7 3573
82.80000000000001 3573
82.9 3573
83.0 3573
83.10000000000001 3573
83.2 3573
83.30000000000001 3573
83.4 3573
83.5 3573
83.60000000000001 3573
83.7 3573
83.80000000000001 3573
83.9 3573
84.0 3573
84.10000000000001 3573
84.2 3573
84.30000000000001 3573
84.4 3573
84.5 3573
84.60000000000001 3573
84.7 3573
84.80000000000001 3573
84.9 3573
85.0 3573
85.10000000000001 3573
85.2 3573
85.30000000000001 3573
85.4 3573
85.5 3573
85.60000000000001 3573
85.7 3573
85.80000000000001 3573
85.9 3573
86.0 3573
86.10000000000001 3573
86.2 3573
86.30000000000001 3573
86.4 3573
86.5 3573
86.60000000000001 3573
86.7 3573
86.80000000000001 3573
86.9 3573
87.0 3573
87.10000000000001 3573
87.2 3573
87.30000000000001 3573
87.4 3573
87.5 3573
87.60000000000001 3573
87.7 3573
87.80000000000001 3573
87.9 3573
88.0 3573
88.10000000000001 3573
88.2 3573
88.30000000000001 3573
88.4 3573
88.5 3573
88.60000000000001 3573
88.7 3573
88.80000000000001 3573
88.9 3573
89.0 3573
89.10000000000001 3573
89.2 3573
89.30000000000001 3573
89.4 3573
89.5 3573
89.60000000000001 3573
89.7 3573
89.80000000000001 3573
89.9 3573
90.0 3573
90.10000000000001 3573
90.2 3573
90.30000000000001 3573
90.4 3573
90.5 3573
90.60000000000001 3573
90.7 3573
90.80000000000001 3573
90.9 3573
91.0 3573
91.10000000000001 3573
91.2 3573
91.30000000000001 3573
91.4 3573
91.5 3573
91.60000000000001 3573
91.7 3573
91.80000000000001 3573
91.9 3573
92.0 3573
92.10000000000001 3573
92.2 3573
92.30000000000001 3573
92.4 3573
92.5 3573
92.60000000000001 3573
92.7 3573
92.80000000000001 3573
92.9 3573
93.0 3573
93.10000000000001 3573
93.2 3573
93.30000000000001 3573
93.4 3573
93.5 3573
93.60000000000001 3573
93.7 3573
93.80000000000001 3573
93.9 3573
94.0 3573
94.10000000000001 3573
94.2 3573
94.30000000000001 3573
94.4 3573
94.5 3573
94.60000000000001 3573
94.7 3573
94.80000000000001 3573
94.9 3573
95.0 3573
95.10000000000001 3573
95.2 3573
95.30000000000001 3573
95.4 3573
95.5 3573
95.60000000000001 3573
95.7 3573
95.80000000000001 3573
95.9 3573
96.0 3573
96.10000000000001 3573
96.2 3573
96.30000000000001 3573
96.4 3573
96.5 3573
96.60000000000001 3573
96.7 3573
96.80000000000001 3573
96.9 3573
97.0 3573
97.10000000000001 3573
97.2 3573
97.30000000000001 3573
97.4 3573
97.5 3573
97.60000000000001 3573
97.7 3573
97.80000000000001 3573
97.9 3573
98.0 3573
98.10000000000001 3573
98.2 3573
98.30000000000001 3573
98.4 3573
98.5 3573
98.60000000000001 3573
98.7 3573
98.80000000000001 3573
98.9 3573
99.0 3573
99.10000000000001 3573
99.2 3573
99.30000000000001 3573
99.4 3573
99.5 3573
99.60000000000001 3573
99.7 3573
99.80000000000001 3573
99.9 3573
100.0 3573
100.10000000000001 3573
100.2 3573
100.30000000000001 3573
100.4 3573
100.5 3573
100.60000000000001 3573
100.7 3573
100.80000000000001 3573
100.9 3573
101.0 3573
101.10000000000001 3573
101.2 3573
101.30000000000001 3573
101.4 3573
101.5 3573
101.60000000000001 3573
101.7 3573
101.80000000000001 3573
101.9 3573
102.0 3573
102.10000000000001 3573
102.2 3573
102.30000000000001 3573
102.4 3573
102.5 3573
102.60000000000001 3573
102.7 3573
102.80000000000001 3573
102.9 3573
103.0 3573
103.10000000000001 3573
103.2 3573
103.30000000000001 3573
103.4 3573
103.5 3573
103.60000000000001 3573
103.7 3573
103.80000000000001 3573
103.9 3573
104.0 3573
104.10000000000001 3573
104.2 3573
104.30000000000001 3573
104.4 3573
104.5 3573
104.60000000000001 3573
104.7 3573
104.80000000000001 3573
104.9 3573
105.0 3573
105.10000000000001 3573
105.2 3573
105.30000000000001 3573
105.4 3573
105.5 3573
105.60000000000001 3573
105.7 3573
105.80000000000001 3573
105.9 3573
106.0 3573
106.10000000000001 3573
106.2 3573
106.30000000000001 3573
106.4 3573
106.5 3573
106.60000000000001 3573
106.7 3573
106.80000000000001 3573
106.9 3573
107.0 3573
107.10000000000001 3573
107.2 3573
107.30000000000001 3573
107.4 3573
107.5 3573
107.60000000000001 3573
107.7 3573
107.80000000000001 3573
107.9 3573
108.0 3573
108.10000000000001 3573
108.2 3573
108.30000000000001 3573
108.4 3573
108.5 3573
108.60000000000001 3573
108.7 3573
108.80000000000001 3573
108.9 3573
109.0 3573
109.10000000000001 3573
109.2 3573
109.30000000000001 3573
109.4 3573
109.5 3573
109.60000000000001 3573
109.7 3573
109.80000000000001 3573
109.9 3573
110.0 3573
110.10000000000001 3573
110.2 3573
110.30000000000001 3573
110.4 3573
110.5 3573
110.60000000000001 3573
110.7 3573
110.80000000000001 3573
110.9 3573
111.0 3573
111.10000000000001 3573
111.2 3573
111.30000000000001 3573
111.4 3573
111.5 3573
111.60000000000001 3573
111.7 3573
111.80000000000001 3573
111.9 3573
112.0 3573
112.10000000000001 3573
112.2 3573
112.30000000000001 3573
112.4 3573
112.5 3573
112.60000000000001 3573
112.7 3573
112.80000000000001 3573
112.9 3573
113.0 3573
113.10000000000001 3573
113.2 3573
113.30000000000001 3573
113.4 3573
113.5 3573
113.60000000000001 3573
113.7 3573
113.80000000000001 3573
113.9 3573
114.0 3573
114.10000000000001 3573
114.2 3573
114.30000000000001 3573
114.4 3573
114.5 3573
114.60000000000001 3573
114.7 3573
114.80000000000001 3573
114.9 3573
115.0 3573
115.10000000000001 3573
115.2 3573
115.30000000000001 3573
115.4 3573
115.5 3573
115.60000000000001 3573
115.7 3573
115.80000000000001 3573
115.9 3573
116.0 3573
116.10000000000001 3573
116.2 3573
116.30000000000001 3573
116.4 3573
116.5 3573
116.60000000000001 3573
116.7 3573
116.80000000000001 3573
116.9 3573
117.0 3573
117.10000000000001 3573
117.2 3573
117.30000000000001 3573
117.4 3573
117.5 3573
117.60000000000001 3573
117.7 3573
117.80000000000001 3573
117.9 3573
118.0 3573
118.10000000000001 3573
118.2 3573
118.30000000000001 3573
118.4 3573
118.5 3573
118.60000000000001 3573
118.7 3573
118.80000000000001 3573
118.9 3573
119.0 3573
119.10000000000001 3573
119.2 3573
119.30000000000001 3573
119.4 3573
119.5 3573
119.60000000000001 3573
119.7 3573
119.80000000000001 3573
119.9 3573
120.0 3573
120.10000000000001 3573
120.2 3573
120.30000000000001 3573
120.4 3573
120.5 3573
120.60000000000001 3573
120.7 3573
120.80000000000001 3573
120.9 3573
121.0 3573
121.10000000000001 3573
121.2 3573
121.30000000000001 3573
121.4 3573
121.5 3573
121.60000000000001 3573
121.7 3573
121.80000000000001 3573
121.9 3573
122.0 3573
122.10000000000001 3573
122.2 3573
122.30000000000001 3573
122.4 3573
122.5 3573
122.60000000000001 3573
122.7 3573
122.80000000000001 3573
122.9 3573
123.0 3573
123.10000000000001 3573
123.2 3573
123.30000000000001 3573
123.4 3573
123.5 3573
123.60000000000001 3573
123.7 3573
123.80000000000001 3573
123.9 3573
124.0 3573
124.10000000000001 3573
124.2 3573
124.30000000000001 3573
124.4 3573
124.5 3573
124.60000000000001 3573
124.7 3573
124.80000000000001 3573
124.9 3573
125.0 3573
125.10000000000001 3573
125.2 3573
125.30000000000001 3573
125.4 3573
125.5 3573
125.60000000000001 3573
125.7 3573
125.80000000000001 3573
125.9 3573
126.0 3573
126.10000000000001 3573
126.2 3573
126.30000000000001 3573
126.4 3573
126.5 3573
126.60000000000001 3573
126.7 3573
126.80000000000001 3573
126.9 3573
127.0 3573
127.10000000000001 3573
127.2 3573
127.30000000000001 3573
127.4 3573
127.5 3573
127.60000000000001 3573
127.7 3573
127.80000000000001 3573
127.9 3573
128.0 3573
128.1 3573
128.20000000000002 3573
128.3 3573
128.4 3573
128.5 3573
128.6 3573
128.70000000000002 3573
128.8 3573
128.9 3573
129.0 3573
129.1 3573
129.20000000000002 3573
129.3 3573
129.4 3573
129.5 3573
129.6 3573
129.70000000000002 3573
129.8 3573
129.9 3573
130.0 3573
130.1 3573
130.20000000000002 3573
130.3 3573
130.4 3573
130.5 3573
130.6 3573
130.70000000000002 3573
130.8 3573
130.9 3573
131.0 3573
131.1 3573
131.20000000000002 3573
131.3 3573
131.4 3573
131.5 3573
131.6 3573
131.70000000000002 3573
131.8 3573
131.9 3573
132.0 3573
132.1 3573
132.20000000000002 3573
132.3 3573
132.4 3573
132.5 3573
132.6 3573
132.70000000000002 3573
132.8 3573
132.9 3573
133.0 3573
133.1 3573
133.20000000000002 3573
133.3 3573
133.4 3573
133.5 3573
133.6 3573
133.70000000000002 3573
133.8 3573
133.9 3573
134.0 3573
134.1 3573
134.20000000000002 3573
134.3 3573
134.4 3573
134.5 3573
134.6 3573
134.70000000000002 3573
134.8 3573
134.9 3573
135.0 3573
135.1 3573
135.20000000000002 3573
135.3 3573
135.4 3573
135.5 3573
135.6 3573
135.70000000000002 3573
135.8 3573
135.9 3573
136.0 3573
136.1 3573
136.20000000000002 3573
136.3 3573
136.4 3573
136.5 3573
136.6 3573
136.70000000000002 3573
136.8 3573
136.9 3573
137.0 3573
137.1 3573
137.20000000000002 3573
137.3 3573
137.4 3573
137.5 3573
137.6 3573
137.70000000000002 3573
137.8 3573
137.9 3573
138.0 3573
138.1 3573
138.20000000000002 3573
138.3 3573
138.4 3573
138.5 3573
138.6 3573
138.70000000000002 3573
138.8 3573
138.9 3573
139.0 3573
139.1 3573
139.20000000000002 3573
139.3 3573
139.4 3573
139.5 3573
139.6 3573
139.70000000000002 3573
139.8 3573
139.9 3573
140.0 3573
140.1 3573
140.20000000000002 3573
140.3 3573
140.4 3573
140.5 3573
140.6 3573
140.70000000000002 3573
140.8 3573
140.9 3573
141.0 3573
141.1 3573
141.20000000000002 3573
141.3 3573
141.4 3573
141.5 3573
141.6 3573
141.70000000000002 3573
141.8 3573
141.9 3573
142.0 3573
142.1 3573
142.20000000000002 3573
142.3 3573
142.4 3573
142.5 3573
142.6 3573
142.70000000000002 3573
142.8 3573
142.9 3573
143.0 3573
143.1 3573
143.20000000000002 3573
143.3 3573
143.4 3573
143.5 3573
143.6 3573
143.70000000000002 3573
143.8 3573
143.9 3573
144.0 3573
144.1 3573
144.20000000000002 3573
144.3 3573
144.4 3573
144.5 3573
144.6 3573
144.70000000000002 3573
144.8 3573
144.9 3573
145.0 3573
145.1 3573
145.20000000000002 3573
145.3 3573
145.4 3573
145.5 3573
145.6 3573
145.70000000000002 3573
145.8 3573
145.9 3573
146.0 3573
146.1 3573
146.20000000000002 3573
146.3 3573
146.4 3573
146.5 3573
146.6 3573
146.70000000000002 3573
146.8 3573
146.9 3573
147.0 3573
147.1 3573
147.20000000000002 3573
147.3 3573
147.4 3573
147.5 3573
147.6 3573
147.70000000000002 3573
147.8 3573
147.9 3573
148.0 3573
148.1 3573
148.20000000000002 3573
148.3 3573
148.4 3573
148.5 3573
148.6 3573
148.70000000000002 3573
148.8 3573
148.9 3573
149.0 3573
149.1 3573
149.20000000000002 3573
149.3 3573
149.4 3573
149.5 3573
149.6 3573
149.70000000000002 3573
149.8 3573
149.9 3573
150.0 3573
150.1 3573
150.20000000000002 3573
150.3 3573
150.4 3573
150.5 3573
150.6 3573
150.70000000000002 3573
150.8 3573
150.9 3573
151.0 3573
151.1 3573
151.20000000000002 3573
151.3 3573
151.4 3573
151.5 3573
151.6 3573
151.70000000000002 3573
151.8 3573
151.9 3573
152.0 3573
152.1 3573
152.20000000000002 3573
152.3 3573
152.4 3573
152.5 3573
152.6 3573
152.70000000000002 3573
152.8 3573
152.9 3573
153.0 3573
153.1 3573
153.20000000000002 3573
153.3 3573
153.4 3573
153.5 3573
153.60000000000002 3573
153.70000000000002 3573
153.8 3573
153.9 3573
154.0 3573
154.10000000000002 3573
154.20000000000002 3573
154.3 3573
154.4 3573
154.5 3573
154.60000000000002 3573
154.70000000000002 3573
154.8 3573
154.9 3573
155.0 3573
155.10000000000002 3573
155.20000000000002 3573
155.3 3573
155.4 3573
155.5 3573
155.60000000000002 3573
155.70000000000002 3573
155.8 3573
155.9 3573
156.0 3573
156.10000000000002 3573
156.20000000000002 3573
156.3 3573
156.4 3573
156.5 3573
156.60000000000002 3573
156.70000000000002 3573
156.8 3573
156.9 3573
157.0 3573
157.10000000000002 3573
157.20000000000002 3573
157.3 3573
157.4 3573
157.5 3573
157.60000000000002 3573
157.70000000000002 3573
157.8 3573
157.9 3573
158.0 3573
158.10000000000002 3573
158.20000000000002 3573
158.3 3573
158.4 3573
158.5 3573
158.60000000000002 3573
158.70000000000002 3573
158.8 3573
158.9 3573
159.0 3573
159.10000000000002 3573
159.20000000000002 3573
159.3 3573
159.4 3573
159.5 3573
159.60000000000002 3573
159.70000000000002 3573
159.8 3573
159.9 3573
160.0 3573
160.10000000000002 3573
160.20000000000002 3573
160.3 3573
160.4 3573
160.5 3573
160.60000000000002 3573
160.70000000000002 3573
160.8 3573
160.9 3573
161.0 3573
161.10000000000002 3573
161.20000000000002 3573
161.3 3573
161.4 3573
161.5 3573
161.60000000000002 3573
161.70000000000002 3573
161.8 3573
161.9 3573
162.0 3573
162.10000000000002 3573
162.20000000000002 3573
162.3 3573
162.4 3573
162.5 3573
162.60000000000002 3573
162.70000000000002 3573
162.8 3573
162.9 3573
163.0 3573
163.10000000000002 3573
163.20000000000002 3573
163.3 3573
163.4 3573
163.5 3573
163.60000000000002 3573
163.70000000000002 3573
163.8 3573
163.9 3573
164.0 3573
164.10000000000002 3573
164.20000000000002 3573
164.3 3573
164.4 3573
164.5 3573
164.60000000000002 3573
164.70000000000002 3573
164.8 3573
164.9 3573
165.0 3573
165.10000000000002 3573
165.20000000000002 3573
165.3 3573
165.4 3573
165.5 3573
165.60000000000002 3573
165.70000000000002 3573
165.8 3573
165.9 3573
166.0 3573
166.10000000000002 3573
166.20000000000002 3573
166.3 3573
166.4 3573
166.5 3573
166.60000000000002 3573
166.70000000000002 3573
166.8 3573
166.9 3573
167.0 3573
167.10000000000002 3573
167.20000000000002 3573
167.3 3573
167.4 3573
167.5 3573
167.60000000000002 3573
167.70000000000002 3573
167.8 3573
167.9 3573
168.0 3573
168.10000000000002 3573
168.20000000000002 3573
168.3 3573
168.4 3573
168.5 3573
168.60000000000002 3573
168.70000000000002 3573
168.8 3573
168.9 3573
169.0 3573
169.10000000000002 3573
169.20000000000002 3573
169.3 3573
169.4 3573
169.5 3573
169.60000000000002 3573
169.70000000000002 3573
169.8 3573
169.9 3573
170.0 3573
170.10000000000002 3573
170.20000000000002 3573
170.3 3573
170.4 3573
170.5 3573
170.60000000000002 3573
170.70000000000002 3573
170.8 3573
170.9 3573
171.0 3573
171.10000000000002 3573
171.20000000000002 3573
171.3 3573
171.4 3573
171.5 3573
171.60000000000002 3573
171.70000000000002 3573
171.8 3573
171.9 3573
172.0 3573
172.10000000000002 3573
172.20000000000002 3573
172.3 3573
172.4 3573
172.5 3573
172.60000000000002 3573
172.70000000000002 3573
172.8 3573
172.9 3573
173.0 3573
173.10000000000002 3573
173.20000000000002 3573
173.3 3573
173.4 3573
173.5 3573
173.60000000000002 3573
173.70000000000002 3573
173.8 3573
173.9 3573
174.0 3573
174.10000000000002 3573
174.20000000000002 3573
174.3 3573
174.4 3573
174.5 3573
174.60000000000002 3573
174.70000000000002 3573
174.8 3573
174.9 3573
175.0 3573
175.10000000000002 3573
175.20000000000002 3573
175.3 3573
175.4 3573
175.5 3573
175.60000000000002 3573
175.70000000000002 3573
175.8 3573
175.9 3573
176.0 3573
176.10000000000002 3573
176.20000000000002 3573
176.3 3573
176.4 3573
176.5 3573
176.60000000000002 3573
176.70000000000002 3573
176.8 3573
176.9 3573
177.0 3573
177.10000000000002 3573
177.20000000000002 3573
177.3 3573
177.4 3573
177.5 3573
177.60000000000002 3573
177.70000000000002 3573
177.8 3573
177.9 3573
178.0 3573
178.10000000000002 3573
178.20000000000002 3573
178.3 3573
178.4 3573
178.5 3573
178.60000000000002 3573
178.70000000000002 3573
178.8 3573
178.9 3573
179.0 3573
179.10000000000002 3573
179.20000000000002 3573
179.3 3573
179.4 3573
179.5 3573
179.60000000000002 3573
179.70000000000002 3573
179.8 3573
179.9 3573


==> combined_cactus_SC.dat <==
0.01 3769
0.02 3769
0.03 3769
0.04 3769
0.05 3769
0.06 3769
0.07 3769
0.08 3769
0.1 3769
0.2 3769
0.30000000000000004 3769
0.4 3769
0.5 3769
0.6000000000000001 3769
0.7000000000000001 3769
0.8 3769
0.9 3769
1.0 3929
1.1 3929
1.2000000000000002 3929
1.3 3929
1.4000000000000001 3929
1.5 3929
1.6 3929
1.7000000000000002 3929
1.8 3929
1.9000000000000001 3929
2.0 4002
2.1 4002
2.2 4002
2.3000000000000003 4002
2.4000000000000004 4002
2.5 4002
2.6 4002
2.7 4002
2.8000000000000003 4002
2.9000000000000004 4002
3.0 4042
3.1 4042
3.2 4042
3.3000000000000003 4042
3.4000000000000004 4042
3.5 4042
3.6 4042
3.7 4042
3.8000000000000003 4042
3.9000000000000004 4042
4.0 4106
4.1000000000000005 4106
4.2 4106
4.3 4106
4.4 4106
4.5 4106
4.6000000000000005 4106
4.7 4106
4.800000000000001 4106
4.9 4106
5.0 4143
5.1000000000000005 4143
5.2 4143
5.300000000000001 4143
5.4 4143
5.5 4143
5.6000000000000005 4143
5.7 4143
5.800000000000001 4143
5.9 4143
6.0 4171
6.1000000000000005 4171
6.2 4171
6.300000000000001 4171
6.4 4171
6.5 4171
6.6000000000000005 4171
6.7 4171
6.800000000000001 4171
6.9 4171
7.0 4193
7.1000000000000005 4193
7.2 4193
7.300000000000001 4193
7.4 4193
7.5 4193
7.6000000000000005 4193
7.7 4193
7.800000000000001 4193
7.9 4193
8.0 4204
8.1 4204
8.200000000000001 4204
8.3 4204
8.4 4204
8.5 4204
8.6 4204
8.700000000000001 4204
8.8 4204
8.9 4204
9.0 4224
9.1 4224
9.200000000000001 4224
9.3 4224
9.4 4224
9.5 4224
9.600000000000001 4224
9.700000000000001 4224
9.8 4224
9.9 4224
10.0 4263
10.100000000000001 4263
10.200000000000001 4263
10.3 4263
10.4 4263
10.5 4263
10.600000000000001 4263
10.700000000000001 4263
10.8 4263
10.9 4263
11.0 4272
11.100000000000001 4272
11.200000000000001 4272
11.3 4272
11.4 4272
11.5 4272
11.600000000000001 4272
11.700000000000001 4272
11.8 4272
11.9 4272
12.0 4280
12.100000000000001 4280
12.200000000000001 4280
12.3 4280
12.4 4280
12.5 4280
12.600000000000001 4280
12.700000000000001 4280
12.8 4280
12.9 4280
13.0 4282
13.100000000000001 4282
13.200000000000001 4282
13.3 4282
13.4 4282
13.5 4282
13.600000000000001 4282
13.700000000000001 4282
13.8 4282
13.9 4282
14.0 4285
14.100000000000001 4285
14.200000000000001 4285
14.3 4285
14.4 4285
14.5 4285
14.600000000000001 4285
14.700000000000001 4285
14.8 4285
14.9 4285
15.0 4286
15.100000000000001 4286
15.200000000000001 4286
15.3 4286
15.4 4286
15.5 4286
15.600000000000001 4286
15.700000000000001 4286
15.8 4286
15.9 4286
16.0 4288
16.1 4288
16.2 4288
16.3 4288
16.400000000000002 4288
16.5 4288
16.6 4288
16.7 4288
16.8 4288
16.900000000000002 4288
17.0 4293
17.1 4293
17.2 4293
17.3 4293
17.400000000000002 4293
17.5 4293
17.6 4293
17.7 4293
17.8 4293
17.900000000000002 4293
18.0 4305
18.1 4305
18.2 4305
18.3 4305
18.400000000000002 4305
18.5 4305
18.6 4305
18.7 4305
18.8 4305
18.900000000000002 4305
19.0 4307
19.1 4307
19.200000000000003 4307
19.3 4307
19.400000000000002 4307
19.5 4307
19.6 4307
19.700000000000003 4307
19.8 4307
19.900000000000002 4307
20.0 4314
20.1 4314
20.200000000000003 4314
20.3 4314
20.400000000000002 4314
20.5 4314
20.6 4314
20.700000000000003 4314
20.8 4314
20.900000000000002 4314
21.0 4319
21.1 4319
21.200000000000003 4319
21.3 4319
21.400000000000002 4319
21.5 4319
21.6 4319
21.700000000000003 4319
21.8 4319
21.900000000000002 4319
22.0 4324
22.1 4324
22.200000000000003 4324
22.3 4324
22.400000000000002 4324
22.5 4324
22.6 4324
22.700000000000003 4324
22.8 4324
22.900000000000002 4324
23.0 4331
23.1 4331
23.200000000000003 4331
23.3 4331
23.400000000000002 4331
23.5 4331
23.6 4331
23.700000000000003 4331
23.8 4331
23.900000000000002 4331
24.0 4334
24.1 4334
24.200000000000003 4334
24.3 4334
24.400000000000002 4334
24.5 4334
24.6 4334
24.700000000000003 4334
24.8 4334
24.900000000000002 4334
25.0 4337
25.1 4337
25.200000000000003 4337
25.3 4337
25.400000000000002 4337
25.5 4337
25.6 4337
25.700000000000003 4337
25.8 4337
25.900000000000002 4337
26.0 4341
26.1 4341
26.200000000000003 4341
26.3 4341
26.400000000000002 4341
26.5 4341
26.6 4341
26.700000000000003 4341
26.8 4341
26.900000000000002 4341
27.0 4343
27.1 4343
27.200000000000003 4343
27.3 4343
27.400000000000002 4343
27.5 4343
27.6 4343
27.700000000000003 4343
27.8 4343
27.900000000000002 4343
28.0 4344
28.1 4344
28.200000000000003 4344
28.3 4344
28.400000000000002 4344
28.5 4344
28.6 4344
28.700000000000003 4344
28.8 4344
28.900000000000002 4344
29.0 4348
29.1 4348
29.200000000000003 4348
29.3 4348
29.400000000000002 4348
29.5 4348
29.6 4348
29.700000000000003 4348
29.8 4348
29.900000000000002 4348
30.0 4352
30.1 4352
30.200000000000003 4352
30.3 4352
30.400000000000002 4352
30.5 4352
30.6 4352
30.700000000000003 4352
30.8 4352
30.900000000000002 4352
31.0 4362
31.1 4362
31.200000000000003 4362
31.3 4362
31.400000000000002 4362
31.5 4362
31.6 4362
31.700000000000003 4362
31.8 4362
31.900000000000002 4362
32.0 4365
32.1 4365
32.2 4365
32.300000000000004 4365
32.4 4365
32.5 4365
32.6 4365
32.7 4365
32.800000000000004 4365
32.9 4365
33.0 4369
33.1 4369
33.2 4369
33.300000000000004 4369
33.4 4369
33.5 4369
33.6 4369
33.7 4369
33.800000000000004 4369
33.9 4369
34.0 4375
34.1 4375
34.2 4375
34.300000000000004 4375
34.4 4375
34.5 4375
34.6 4375
34.7 4375
34.800000000000004 4375
34.9 4375
35.0 4377
35.1 4377
35.2 4377
35.300000000000004 4377
35.4 4377
35.5 4377
35.6 4377
35.7 4377
35.800000000000004 4377
35.9 4377
36.0 4379
36.1 4379
36.2 4379
36.300000000000004 4379
36.4 4379
36.5 4379
36.6 4379
36.7 4379
36.800000000000004 4379
36.9 4379
37.0 4382
37.1 4382
37.2 4382
37.300000000000004 4382
37.4 4382
37.5 4382
37.6 4382
37.7 4382
37.800000000000004 4382
37.9 4382
38.0 4388
38.1 4388
38.2 4388
38.300000000000004 4388
38.400000000000006 4388
38.5 4388
38.6 4388
38.7 4388
38.800000000000004 4388
38.900000000000006 4388
39.0 4390
39.1 4390
39.2 4390
39.300000000000004 4390
39.400000000000006 4390
39.5 4390
39.6 4390
39.7 4390
39.800000000000004 4390
39.900000000000006 4390
40.0 4393
40.1 4393
40.2 4393
40.300000000000004 4393
40.400000000000006 4393
40.5 4393
40.6 4393
40.7 4393
40.800000000000004 4393
40.900000000000006 4393
41.0 4394
41.1 4394
41.2 4394
41.300000000000004 4394
41.400000000000006 4394
41.5 4394
41.6 4394
41.7 4394
41.800000000000004 4394
41.900000000000006 4394
42.0 4394
42.1 4394
42.2 4394
42.300000000000004 4394
42.400000000000006 4394
42.5 4394
42.6 4394
42.7 4394
42.800000000000004 4394
42.900000000000006 4394
43.0 4396
43.1 4396
43.2 4396
43.300000000000004 4396
43.400000000000006 4396
43.5 4396
43.6 4396
43.7 4396
43.800000000000004 4396
43.900000000000006 4396
44.0 4398
44.1 4398
44.2 4398
44.300000000000004 4398
44.400000000000006 4398
44.5 4398
44.6 4398
44.7 4398
44.800000000000004 4398
44.900000000000006 4398
45.0 4401
45.1 4401
45.2 4401
45.300000000000004 4401
45.400000000000006 4401
45.5 4401
45.6 4401
45.7 4401
45.800000000000004 4401
45.900000000000006 4401
46.0 4402
46.1 4402
46.2 4402
46.300000000000004 4402
46.400000000000006 4402
46.5 4402
46.6 4402
46.7 4402
46.800000000000004 4402
46.900000000000006 4402
47.0 4404
47.1 4404
47.2 4404
47.300000000000004 4404
47.400000000000006 4404
47.5 4404
47.6 4404
47.7 4404
47.800000000000004 4404
47.900000000000006 4404
48.0 4409
48.1 4409
48.2 4409
48.300000000000004 4409
48.400000000000006 4409
48.5 4409
48.6 4409
48.7 4409
48.800000000000004 4409
48.900000000000006 4409
49.0 4411
49.1 4411
49.2 4411
49.300000000000004 4411
49.400000000000006 4411
49.5 4411
49.6 4411
49.7 4411
49.800000000000004 4411
49.900000000000006 4411
50.0 4415
50.1 4415
50.2 4415
50.300000000000004 4415
50.400000000000006 4415
50.5 4415
50.6 4415
50.7 4415
50.800000000000004 4415
50.900000000000006 4415
51.0 4417
51.1 4417
51.2 4417
51.300000000000004 4417
51.400000000000006 4417
51.5 4417
51.6 4417
51.7 4417
51.800000000000004 4417
51.900000000000006 4417
52.0 4418
52.1 4418
52.2 4418
52.300000000000004 4418
52.400000000000006 4418
52.5 4418
52.6 4418
52.7 4418
52.800000000000004 4418
52.900000000000006 4418
53.0 4418
53.1 4418
53.2 4418
53.300000000000004 4418
53.400000000000006 4418
53.5 4418
53.6 4418
53.7 4418
53.800000000000004 4418
53.900000000000006 4418
54.0 4424
54.1 4424
54.2 4424
54.300000000000004 4424
54.400000000000006 4424
54.5 4424
54.6 4424
54.7 4424
54.800000000000004 4424
54.900000000000006 4424
55.0 4427
55.1 4427
55.2 4427
55.300000000000004 4427
55.400000000000006 4427
55.5 4427
55.6 4427
55.7 4427
55.800000000000004 4427
55.900000000000006 4427
56.0 4435
56.1 4435
56.2 4435
56.300000000000004 4435
56.400000000000006 4435
56.5 4435
56.6 4435
56.7 4435
56.800000000000004 4435
56.900000000000006 4435
57.0 4436
57.1 4436
57.2 4436
57.300000000000004 4436
57.400000000000006 4436
57.5 4436
57.6 4436
57.7 4436
57.800000000000004 4436
57.900000000000006 4436
58.0 4437
58.1 4437
58.2 4437
58.300000000000004 4437
58.400000000000006 4437
58.5 4437
58.6 4437
58.7 4437
58.800000000000004 4437
58.900000000000006 4437
59.0 4439
59.1 4439
59.2 4439
59.300000000000004 4439
59.400000000000006 4439
59.5 4439
59.6 4439
59.7 4439
59.800000000000004 4439
59.900000000000006 4439
60.0 4439
60.1 4439
60.2 4439
60.300000000000004 4439
60.400000000000006 4439
60.5 4439
60.6 4439
60.7 4439
60.800000000000004 4439
60.900000000000006 4439
61.0 4440
61.1 4440
61.2 4440
61.300000000000004 4440
61.400000000000006 4440
61.5 4440
61.6 4440
61.7 4440
61.800000000000004 4440
61.900000000000006 4440
62.0 4440
62.1 4440
62.2 4440
62.300000000000004 4440
62.400000000000006 4440
62.5 4440
62.6 4440
62.7 4440
62.800000000000004 4440
62.900000000000006 4440
63.0 4440
63.1 4440
63.2 4440
63.300000000000004 4440
63.400000000000006 4440
63.5 4440
63.6 4440
63.7 4440
63.800000000000004 4440
63.900000000000006 4440
64.0 4440
64.10000000000001 4440
64.2 4440
64.3 4440
64.4 4440
64.5 4440
64.60000000000001 4440
64.7 4440
64.8 4440
64.9 4440
65.0 4440
65.10000000000001 4440
65.2 4440
65.3 4440
65.4 4440
65.5 4440
65.60000000000001 4440
65.7 4440
65.8 4440
65.9 4440
66.0 4440
66.10000000000001 4440
66.2 4440
66.3 4440
66.4 4440
66.5 4440
66.60000000000001 4440
66.7 4440
66.8 4440
66.9 4440
67.0 4440
67.10000000000001 4440
67.2 4440
67.3 4440
67.4 4440
67.5 4440
67.60000000000001 4440
67.7 4440
67.8 4440
67.9 4440
68.0 4440
68.10000000000001 4440
68.2 4440
68.3 4440
68.4 4440
68.5 4440
68.60000000000001 4440
68.7 4440
68.8 4440
68.9 4440
69.0 4440
69.10000000000001 4440
69.2 4440
69.3 4440
69.4 4440
69.5 4440
69.60000000000001 4440
69.7 4440
69.8 4440
69.9 4440
70.0 4440
70.10000000000001 4440
70.2 4440
70.3 4440
70.4 4440
70.5 4440
70.60000000000001 4440
70.7 4440
70.8 4440
70.9 4440
71.0 4440
71.10000000000001 4440
71.2 4440
71.3 4440
71.4 4440
71.5 4440
71.60000000000001 4440
71.7 4440
71.8 4440
71.9 4440
72.0 4440
72.10000000000001 4440
72.2 4440
72.3 4440
72.4 4440
72.5 4440
72.60000000000001 4440
72.7 4440
72.8 4440
72.9 4440
73.0 4440
73.10000000000001 4440
73.2 4440
73.3 4440
73.4 4440
73.5 4440
73.60000000000001 4440
73.7 4440
73.8 4440
73.9 4440
74.0 4440
74.10000000000001 4440
74.2 4440
74.3 4440
74.4 4440
74.5 4440
74.60000000000001 4440
74.7 4440
74.8 4440
74.9 4440
75.0 4440
75.10000000000001 4440
75.2 4440
75.3 4440
75.4 4440
75.5 4440
75.60000000000001 4440
75.7 4440
75.8 4440
75.9 4440
76.0 4440
76.10000000000001 4440
76.2 4440
76.3 4440
76.4 4440
76.5 4440
76.60000000000001 4440
76.7 4440
76.80000000000001 4440
76.9 4440
77.0 4441
77.10000000000001 4441
77.2 4441
77.30000000000001 4441
77.4 4441
77.5 4441
77.60000000000001 4441
77.7 4441
77.80000000000001 4441
77.9 4441
78.0 4441
78.10000000000001 4441
78.2 4441
78.30000000000001 4441
78.4 4441
78.5 4441
78.60000000000001 4441
78.7 4441
78.80000000000001 4441
78.9 4441
79.0 4441
79.10000000000001 4441
79.2 4441
79.30000000000001 4441
79.4 4441
79.5 4441
79.60000000000001 4441
79.7 4441
79.80000000000001 4441
79.9 4441
80.0 4441
80.10000000000001 4441
80.2 4441
80.30000000000001 4441
80.4 4441
80.5 4441
80.60000000000001 4441
80.7 4441
80.80000000000001 4441
80.9 4441
81.0 4441
81.10000000000001 4441
81.2 4441
81.30000000000001 4441
81.4 4441
81.5 4441
81.60000000000001 4441
81.7 4441
81.80000000000001 4441
81.9 4441
82.0 4441
82.10000000000001 4441
82.2 4441
82.30000000000001 4441
82.4 4441
82.5 4441
82.60000000000001 4441
82.7 4441
82.80000000000001 4441
82.9 4441
83.0 4441
83.10000000000001 4441
83.2 4441
83.30000000000001 4441
83.4 4441
83.5 4441
83.60000000000001 4441
83.7 4441
83.80000000000001 4441
83.9 4441
84.0 4441
84.10000000000001 4441
84.2 4441
84.30000000000001 4441
84.4 4441
84.5 4441
84.60000000000001 4441
84.7 4441
84.80000000000001 4441
84.9 4441
85.0 4441
85.10000000000001 4441
85.2 4441
85.30000000000001 4441
85.4 4441
85.5 4441
85.60000000000001 4441
85.7 4441
85.80000000000001 4441
85.9 4441
86.0 4441
86.10000000000001 4441
86.2 4441
86.30000000000001 4441
86.4 4441
86.5 4441
86.60000000000001 4441
86.7 4441
86.80000000000001 4441
86.9 4441
87.0 4441
87.10000000000001 4441
87.2 4441
87.30000000000001 4441
87.4 4441
87.5 4441
87.60000000000001 4441
87.7 4441
87.80000000000001 4441
87.9 4441
88.0 4442
88.10000000000001 4442
88.2 4442
88.30000000000001 4442
88.4 4442
88.5 4442
88.60000000000001 4442
88.7 4442
88.80000000000001 4442
88.9 4442
89.0 4442
89.10000000000001 4442
89.2 4442
89.30000000000001 4442
89.4 4442
89.5 4442
89.60000000000001 4442
89.7 4442
89.80000000000001 4442
89.9 4442
90.0 4442
90.10000000000001 4442
90.2 4442
90.30000000000001 4442
90.4 4442
90.5 4442
90.60000000000001 4442
90.7 4442
90.80000000000001 4442
90.9 4442
91.0 4443
91.10000000000001 4443
91.2 4443
91.30000000000001 4443
91.4 4443
91.5 4443
91.60000000000001 4443
91.7 4443
91.80000000000001 4443
91.9 4443
92.0 4444
92.10000000000001 4444
92.2 4444
92.30000000000001 4444
92.4 4444
92.5 4444
92.60000000000001 4444
92.7 4444
92.80000000000001 4444
92.9 4444
93.0 4444
93.10000000000001 4444
93.2 4444
93.30000000000001 4444
93.4 4444
93.5 4444
93.60000000000001 4444
93.7 4444
93.80000000000001 4444
93.9 4444
94.0 4444
94.10000000000001 4444
94.2 4444
94.30000000000001 4444
94.4 4444
94.5 4444
94.60000000000001 4444
94.7 4444
94.80000000000001 4444
94.9 4444
95.0 4444
95.10000000000001 4444
95.2 4444
95.30000000000001 4444
95.4 4444
95.5 4444
95.60000000000001 4444
95.7 4444
95.80000000000001 4444
95.9 4444
96.0 4444
96.10000000000001 4444
96.2 4444
96.30000000000001 4444
96.4 4444
96.5 4444
96.60000000000001 4444
96.7 4444
96.80000000000001 4444
96.9 4444
97.0 4444
97.10000000000001 4444
97.2 4444
97.30000000000001 4444
97.4 4444
97.5 4444
97.60000000000001 4444
97.7 4444
97.80000000000001 4444
97.9 4444
98.0 4444
98.10000000000001 4444
98.2 4444
98.30000000000001 4444
98.4 4444
98.5 4444
98.60000000000001 4444
98.7 4444
98.80000000000001 4444
98.9 4444
99.0 4444
99.10000000000001 4444
99.2 4444
99.30000000000001 4444
99.4 4444
99.5 4444
99.60000000000001 4444
99.7 4444
99.80000000000001 4444
99.9 4444
100.0 4445
100.10000000000001 4445
100.2 4445
100.30000000000001 4445
100.4 4445
100.5 4445
100.60000000000001 4445
100.7 4445
100.80000000000001 4445
100.9 4445
101.0 4445
101.10000000000001 4445
101.2 4445
101.30000000000001 4445
101.4 4445
101.5 4445
101.60000000000001 4445
101.7 4445
101.80000000000001 4445
101.9 4445
102.0 4445
102.10000000000001 4445
102.2 4445
102.30000000000001 4445
102.4 4445
102.5 4445
102.60000000000001 4445
102.7 4445
102.80000000000001 4445
102.9 4445
103.0 4445
103.10000000000001 4445
103.2 4445
103.30000000000001 4445
103.4 4445
103.5 4445
103.60000000000001 4445
103.7 4445
103.80000000000001 4445
103.9 4445
104.0 4446
104.10000000000001 4446
104.2 4446
104.30000000000001 4446
104.4 4446
104.5 4446
104.60000000000001 4446
104.7 4446
104.80000000000001 4446
104.9 4446
105.0 4446
105.10000000000001 4446
105.2 4446
105.30000000000001 4446
105.4 4446
105.5 4446
105.60000000000001 4446
105.7 4446
105.80000000000001 4446
105.9 4446
106.0 4446
106.10000000000001 4446
106.2 4446
106.30000000000001 4446
106.4 4446
106.5 4446
106.60000000000001 4446
106.7 4446
106.80000000000001 4446
106.9 4446
107.0 4448
107.10000000000001 4448
107.2 4448
107.30000000000001 4448
107.4 4448
107.5 4448
107.60000000000001 4448
107.7 4448
107.80000000000001 4448
107.9 4448
108.0 4448
108.10000000000001 4448
108.2 4448
108.30000000000001 4448
108.4 4448
108.5 4448
108.60000000000001 4448
108.7 4448
108.80000000000001 4448
108.9 4448
109.0 4448
109.10000000000001 4448
109.2 4448
109.30000000000001 4448
109.4 4448
109.5 4448
109.60000000000001 4448
109.7 4448
109.80000000000001 4448
109.9 4448
110.0 4448
110.10000000000001 4448
110.2 4448
110.30000000000001 4448
110.4 4448
110.5 4448
110.60000000000001 4448
110.7 4448
110.80000000000001 4448
110.9 4448
111.0 4448
111.10000000000001 4448
111.2 4448
111.30000000000001 4448
111.4 4448
111.5 4448
111.60000000000001 4448
111.7 4448
111.80000000000001 4448
111.9 4448
112.0 4448
112.10000000000001 4448
112.2 4448
112.30000000000001 4448
112.4 4448
112.5 4448
112.60000000000001 4448
112.7 4448
112.80000000000001 4448
112.9 4448
113.0 4448
113.10000000000001 4448
113.2 4448
113.30000000000001 4448
113.4 4448
113.5 4448
113.60000000000001 4448
113.7 4448
113.80000000000001 4448
113.9 4448
114.0 4448
114.10000000000001 4448
114.2 4448
114.30000000000001 4448
114.4 4448
114.5 4448
114.60000000000001 4448
114.7 4448
114.80000000000001 4448
114.9 4448
115.0 4448
115.10000000000001 4448
115.2 4448
115.30000000000001 4448
115.4 4448
115.5 4448
115.60000000000001 4448
115.7 4448
115.80000000000001 4448
115.9 4448
116.0 4448
116.10000000000001 4448
116.2 4448
116.30000000000001 4448
116.4 4448
116.5 4448
116.60000000000001 4448
116.7 4448
116.80000000000001 4448
116.9 4448
117.0 4448
117.10000000000001 4448
117.2 4448
117.30000000000001 4448
117.4 4448
117.5 4448
117.60000000000001 4448
117.7 4448
117.80000000000001 4448
117.9 4448
118.0 4448
118.10000000000001 4448
118.2 4448
118.30000000000001 4448
118.4 4448
118.5 4448
118.60000000000001 4448
118.7 4448
118.80000000000001 4448
118.9 4448
119.0 4448
119.10000000000001 4448
119.2 4448
119.30000000000001 4448
119.4 4448
119.5 4448
119.60000000000001 4448
119.7 4448
119.80000000000001 4448
119.9 4448
120.0 4448
120.10000000000001 4448
120.2 4448
120.30000000000001 4448
120.4 4448
120.5 4448
120.60000000000001 4448
120.7 4448
120.80000000000001 4448
120.9 4448
121.0 4448
121.10000000000001 4448
121.2 4448
121.30000000000001 4448
121.4 4448
121.5 4448
121.60000000000001 4448
121.7 4448
121.80000000000001 4448
121.9 4448
122.0 4448
122.10000000000001 4448
122.2 4448
122.30000000000001 4448
122.4 4448
122.5 4448
122.60000000000001 4448
122.7 4448
122.80000000000001 4448
122.9 4448
123.0 4448
123.10000000000001 4448
123.2 4448
123.30000000000001 4448
123.4 4448
123.5 4448
123.60000000000001 4448
123.7 4448
123.80000000000001 4448
123.9 4448
124.0 4448
124.10000000000001 4448
124.2 4448
124.30000000000001 4448
124.4 4448
124.5 4448
124.60000000000001 4448
124.7 4448
124.80000000000001 4448
124.9 4448
125.0 4448
125.10000000000001 4448
125.2 4448
125.30000000000001 4448
125.4 4448
125.5 4448
125.60000000000001 4448
125.7 4448
125.80000000000001 4448
125.9 4448
126.0 4448
126.10000000000001 4448
126.2 4448
126.30000000000001 4448
126.4 4448
126.5 4448
126.60000000000001 4448
126.7 4448
126.80000000000001 4448
126.9 4448
127.0 4448
127.10000000000001 4448
127.2 4448
127.30000000000001 4448
127.4 4448
127.5 4448
127.60000000000001 4448
127.7 4448
127.80000000000001 4448
127.9 4448
128.0 4448
128.1 4448
128.20000000000002 4448
128.3 4448
128.4 4448
128.5 4448
128.6 4448
128.70000000000002 4448
128.8 4448
128.9 4448
129.0 4448
129.1 4448
129.20000000000002 4448
129.3 4448
129.4 4448
129.5 4448
129.6 4448
129.70000000000002 4448
129.8 4448
129.9 4448
130.0 4448
130.1 4448
130.20000000000002 4448
130.3 4448
130.4 4448
130.5 4448
130.6 4448
130.70000000000002 4448
130.8 4448
130.9 4448
131.0 4448
131.1 4448
131.20000000000002 4448
131.3 4448
131.4 4448
131.5 4448
131.6 4448
131.70000000000002 4448
131.8 4448
131.9 4448
132.0 4448
132.1 4448
132.20000000000002 4448
132.3 4448
132.4 4448
132.5 4448
132.6 4448
132.70000000000002 4448
132.8 4448
132.9 4448
133.0 4448
133.1 4448
133.20000000000002 4448
133.3 4448
133.4 4448
133.5 4448
133.6 4448
133.70000000000002 4448
133.8 4448
133.9 4448
134.0 4448
134.1 4448
134.20000000000002 4448
134.3 4448
134.4 4448
134.5 4448
134.6 4448
134.70000000000002 4448
134.8 4448
134.9 4448
135.0 4448
135.1 4448
135.20000000000002 4448
135.3 4448
135.4 4448
135.5 4448
135.6 4448
135.70000000000002 4448
135.8 4448
135.9 4448
136.0 4448
136.1 4448
136.20000000000002 4448
136.3 4448
136.4 4448
136.5 4448
136.6 4448
136.70000000000002 4448
136.8 4448
136.9 4448
137.0 4448
137.1 4448
137.20000000000002 4448
137.3 4448
137.4 4448
137.5 4448
137.6 4448
137.70000000000002 4448
137.8 4448
137.9 4448
138.0 4448
138.1 4448
138.20000000000002 4448
138.3 4448
138.4 4448
138.5 4448
138.6 4448
138.70000000000002 4448
138.8 4448
138.9 4448
139.0 4448
139.1 4448
139.20000000000002 4448
139.3 4448
139.4 4448
139.5 4448
139.6 4448
139.70000000000002 4448
139.8 4448
139.9 4448
140.0 4448
140.1 4448
140.20000000000002 4448
140.3 4448
140.4 4448
140.5 4448
140.6 4448
140.70000000000002 4448
140.8 4448
140.9 4448
141.0 4448
141.1 4448
141.20000000000002 4448
141.3 4448
141.4 4448
141.5 4448
141.6 4448
141.70000000000002 4448
141.8 4448
141.9 4448
142.0 4448
142.1 4448
142.20000000000002 4448
142.3 4448
142.4 4448
142.5 4448
142.6 4448
142.70000000000002 4448
142.8 4448
142.9 4448
143.0 4448
143.1 4448
143.20000000000002 4448
143.3 4448
143.4 4448
143.5 4448
143.6 4448
143.70000000000002 4448
143.8 4448
143.9 4448
144.0 4448
144.1 4448
144.20000000000002 4448
144.3 4448
144.4 4448
144.5 4448
144.6 4448
144.70000000000002 4448
144.8 4448
144.9 4448
145.0 4448
145.1 4448
145.20000000000002 4448
145.3 4448
145.4 4448
145.5 4448
145.6 4448
145.70000000000002 4448
145.8 4448
145.9 4448
146.0 4448
146.1 4448
146.20000000000002 4448
146.3 4448
146.4 4448
146.5 4448
146.6 4448
146.70000000000002 4448
146.8 4448
146.9 4448
147.0 4448
147.1 4448
147.20000000000002 4448
147.3 4448
147.4 4448
147.5 4448
147.6 4448
147.70000000000002 4448
147.8 4448
147.9 4448
148.0 4448
148.1 4448
148.20000000000002 4448
148.3 4448
148.4 4448
148.5 4448
148.6 4448
148.70000000000002 4448
148.8 4448
148.9 4448
149.0 4448
149.1 4448
149.20000000000002 4448
149.3 4448
149.4 4448
149.5 4448
149.6 4448
149.70000000000002 4448
149.8 4448
149.9 4448
150.0 4448
150.1 4448
150.20000000000002 4448
150.3 4448
150.4 4448
150.5 4448
150.6 4448
150.70000000000002 4448
150.8 4448
150.9 4448
151.0 4448
151.1 4448
151.20000000000002 4448
151.3 4448
151.4 4448
151.5 4448
151.6 4448
151.70000000000002 4448
151.8 4448
151.9 4448
152.0 4448
152.1 4448
152.20000000000002 4448
152.3 4448
152.4 4448
152.5 4448
152.6 4448
152.70000000000002 4448
152.8 4448
152.9 4448
153.0 4448
153.1 4448
153.20000000000002 4448
153.3 4448
153.4 4448
153.5 4448
153.60000000000002 4448
153.70000000000002 4448
153.8 4448
153.9 4448
154.0 4448
154.10000000000002 4448
154.20000000000002 4448
154.3 4448
154.4 4448
154.5 4448
154.60000000000002 4448
154.70000000000002 4448
154.8 4448
154.9 4448
155.0 4448
155.10000000000002 4448
155.20000000000002 4448
155.3 4448
155.4 4448
155.5 4448
155.60000000000002 4448
155.70000000000002 4448
155.8 4448
155.9 4448
156.0 4448
156.10000000000002 4448
156.20000000000002 4448
156.3 4448
156.4 4448
156.5 4448
156.60000000000002 4448
156.70000000000002 4448
156.8 4448
156.9 4448
157.0 4448
157.10000000000002 4448
157.20000000000002 4448
157.3 4448
157.4 4448
157.5 4448
157.60000000000002 4448
157.70000000000002 4448
157.8 4448
157.9 4448
158.0 4448
158.10000000000002 4448
158.20000000000002 4448
158.3 4448
158.4 4448
158.5 4448
158.60000000000002 4448
158.70000000000002 4448
158.8 4448
158.9 4448
159.0 4448
159.10000000000002 4448
159.20000000000002 4448
159.3 4448
159.4 4448
159.5 4448
159.60000000000002 4448
159.70000000000002 4448
159.8 4448
159.9 4448
160.0 4448
160.10000000000002 4448
160.20000000000002 4448
160.3 4448
160.4 4448
160.5 4448
160.60000000000002 4448
160.70000000000002 4448
160.8 4448
160.9 4448
161.0 4448
161.10000000000002 4448
161.20000000000002 4448
161.3 4448
161.4 4448
161.5 4448
161.60000000000002 4448
161.70000000000002 4448
161.8 4448
161.9 4448
162.0 4448
162.10000000000002 4448
162.20000000000002 4448
162.3 4448
162.4 4448
162.5 4448
162.60000000000002 4448
162.70000000000002 4448
162.8 4448
162.9 4448
163.0 4448
163.10000000000002 4448
163.20000000000002 4448
163.3 4448
163.4 4448
163.5 4448
163.60000000000002 4448
163.70000000000002 4448
163.8 4448
163.9 4448
164.0 4448
164.10000000000002 4448
164.20000000000002 4448
164.3 4448
164.4 4448
164.5 4448
164.60000000000002 4448
164.70000000000002 4448
164.8 4448
164.9 4448
165.0 4448
165.10000000000002 4448
165.20000000000002 4448
165.3 4448
165.4 4448
165.5 4448
165.60000000000002 4448
165.70000000000002 4448
165.8 4448
165.9 4448
166.0 4448
166.10000000000002 4448
166.20000000000002 4448
166.3 4448
166.4 4448
166.5 4448
166.60000000000002 4448
166.70000000000002 4448
166.8 4448
166.9 4448
167.0 4448
167.10000000000002 4448
167.20000000000002 4448
167.3 4448
167.4 4448
167.5 4448
167.60000000000002 4448
167.70000000000002 4448
167.8 4448
167.9 4448
168.0 4448
168.10000000000002 4448
168.20000000000002 4448
168.3 4448
168.4 4448
168.5 4448
168.60000000000002 4448
168.70000000000002 4448
168.8 4448
168.9 4448
169.0 4448
169.10000000000002 4448
169.20000000000002 4448
169.3 4448
169.4 4448
169.5 4448
169.60000000000002 4448
169.70000000000002 4448
169.8 4448
169.9 4448
170.0 4448
170.10000000000002 4448
170.20000000000002 4448
170.3 4448
170.4 4448
170.5 4448
170.60000000000002 4448
170.70000000000002 4448
170.8 4448
170.9 4448
171.0 4448
171.10000000000002 4448
171.20000000000002 4448
171.3 4448
171.4 4448
171.5 4448
171.60000000000002 4448
171.70000000000002 4448
171.8 4448
171.9 4448
172.0 4448
172.10000000000002 4448
172.20000000000002 4448
172.3 4448
172.4 4448
172.5 4448
172.60000000000002 4448
172.70000000000002 4448
172.8 4448
172.9 4448
173.0 4448
173.10000000000002 4448
173.20000000000002 4448
173.3 4448
173.4 4448
173.5 4448
173.60000000000002 4448
173.70000000000002 4448
173.8 4448
173.9 4448
174.0 4448
174.10000000000002 4448
174.20000000000002 4448
174.3 4448
174.4 4448
174.5 4448
174.60000000000002 4448
174.70000000000002 4448
174.8 4448
174.9 4448
175.0 4448
175.10000000000002 4448
175.20000000000002 4448
175.3 4448
175.4 4448
175.5 4448
175.60000000000002 4448
175.70000000000002 4448
175.8 4448
175.9 4448
176.0 4448
176.10000000000002 4448
176.20000000000002 4448
176.3 4448
176.4 4448
176.5 4448
176.60000000000002 4448
176.70000000000002 4448
176.8 4448
176.9 4448
177.0 4448
177.10000000000002 4448
177.20000000000002 4448
177.3 4448
177.4 4448
177.5 4448
177.60000000000002 4448
177.70000000000002 4448
177.8 4448
177.9 4448
178.0 4448
178.10000000000002 4448
178.20000000000002 4448
178.3 4448
178.4 4448
178.5 4448
178.60000000000002 4448
178.70000000000002 4448
178.8 4448
178.9 4448
179.0 4448
179.10000000000002 4448
179.20000000000002 4448
179.3 4448
179.4 4448
179.5 4448
179.60000000000002 4448
179.70000000000002 4448
179.8 4448
179.9 4448


==> dfa_vs_prog_PM_CS.dat <==
224995 239476
227864 329229
217235 232840
225417 270100
216875 262935
1884861 358869
1833720 283163
1831227 287846
1831983 291057
1878170 302756
1922387 291824
1955566 301757
1976844 295863
2202399 290483
2620837 295479
2320900 373479
2128261 385503
2727779 371721
2487145 661808
2068016 366481
2145223 306783
2115847 355005
2120371 308543
2176011 313254
2242302 317107
2136028 337665
2185464 294034
2190131 356903
2186588 355401
2372238 316208
2151719 304653
2109280 308258
2112818 362499
2296806 377235
2112022 323138
2068629 303243
2307329 296605
2136467 296213
2162283 307044
2210432 387488
2081143 351326
2322911 326601
2095277 300138
2630973 326173
2433522 323911
2621931 353676
2139877 514011
3172108 453059
2679324 429898
2379062 314201
2872424 484182
2624909 329967
2630138 436368
2360760 474586
2185774 496260
2766406 351646
2604525 351731
3285746 522642
3320151 562847
3117350 700599
2535044 424248
3065251 549553
3059596 313883
2719257 504021
3767125 361306
2989671 408583
40306 183788
60824 284378
37140 116527
58548 250094
49451 202771
47340 139396
35312 122390
29315 131917
45313 150689
45439 157465
34212 116086
44570 104711
46671 204357
66524 112723
29214 104731
68724 159574
45580 168967
28936 110053
47381 825500
30919 1063067
27419 421606
24700 349790
49996 513746
42775 319932
39864 459900
31083 454172
25223 309700
43726 402138
28541 418588
42490 469276
43968 184009
37850 272944
24062 291684
39056 523086
38725 384956
45038 555530
36786 292786
60278 422014
42635 379034
53838 471386
61385 285467
26220 238758
38299 338041
28021 329750
27714 320114
55921 514951
52713 1461209
35804 421269
52240 297899
50397 525930
37565 224163
37522 447303
44745 470825
47690 498922
43479 444711
43896 238784
41717 299670
37413 498733
36465 324051
32472 686290
43882 1564049
40206 384944
42491 435546
23897 290499
40507 273817
24930 260363
41099 488718
26697 336742
29098 337507
47480 307301
37267 236932
41630 821382
44634 221231
36453 360453
32272 294266
24691 190176
24164 186343
29834 256356
25812 302912
23303 442888
24171 338779
34129 267294
36823 556187
32391 194485
31370 338516
33684 391880
28454 214107
39386 282605
27081 217309
23546 261340
24195 176292
26846 165364
23227 281989
3045 82230
4613 103398
2503 85129
2419 107454
2811 79434
2678 75983
3833 79983
3687 110996
3890 110192
2884 117287
2366 113263
2858 110152
2572 55259
2982 121216
3363 94444
3724 169596
4351 163714
4596 112733
2171 168963
4118 125763
4045 188672
4515 138071
2544 127766
4029 120426
3503 102257
2692 150039
2621 124219
5018 194694
2904 104163
3070 103235
2734 110906
3781 68626
3027 94577
1808 111360
4172 103186
4221 73467
3925 187876
3546 109973
4486 113645
2955 105167
2636 106910
1848 84401
3975 112409
1831 88390
2566 98911
1858 111672
2564 92683
4835 118251
4152 145126
4450 156091
5513 146909
2571 135719
1873 111152
1945 134286
3155 105057
3119 105578
3892 113127
3484 106049
3029 90350
3510 112784
2960 94498
2044 119911
3115 103546
4028 195857
3710 93082
3058 103036
2069 93970
3552 104785
2682 122686
3286 118649
2700 86197
3735 121166
3644 84539
3763 186857
4457 96889
3674 72725
4278 132653
2422 91022
1923 109281
4279 66601
5136 186368
4661 121608
4440 115388
4690 92497
4195 104754
2410 132362
5005 86669
4210 140527
1808 98769
1843 88235
3820 136308
2104 88948
4450 121416
2963 133272
3660 111741
3610 95889
2594 99609
2462 120996
2557 90677
3729 139789
2570 87304
3447 73409
2634 73689
3441 87221
3513 65317
3264 75417
3233 63083
4570 59745
3519 100967
2634 53480
3495 49408
4313 65843
2988 98231
4557 106873
3947 72508
3812 79019
5545 83142
5088 73004
3767 60794
2916 68461
4094 88527
4615 62642
1939 83843
4896 58174
4260 136259
3843 58144
3943 104293
5272 76947
2581 73167
3625 62711
4208 68572
2777 77622
2872 76838
3947 74028
2585 77809
4805 164475
2551 106542
3371 113908
3587 54194
1943 65669
4590 81448
2726 66490
2696 77005
3392 71661
2487 60550
1904 84992
3458 61488
1940 39922
4340 57054
3015 48710
4304 75671
3088 70051
4097 61419
3961 59958
4312 72596
4387 113492
2009 47554
3346 70328
4496 77750
4957 74451
4023 68636
3568 81982
4859 87224
5339 61719
2902 65657
5113 61121
4848 95232
5490 70143
3697 95694
4641 57355
3609 79300
5257 80003
2771 73164
4288 74777
3037 71137
3160 63192
3410 54645
2892 66135
3171 61222
3633 81127
2393 74050
3158 70962
2888 52720
2730 68837
3467 72960
2031 50792
2939 68996
3917 60840
2177 57675
1914 49893
2725 60596
2156 58857
3579 81823
2552 77144
3356 70574
4611 95785
5877 66640
3714 86536
2967 115825
2388 41077
2598 47790
943554 131406
2513 46354
1429 44768
1480 48853
2830 45170
1416 52313
1998 52679
2490 56584
2366 44924
1456 53106
1481 52411
2608 52300
1429 48561
2692 51795
1391 48446
1399 48398
1710 52717
2592 58849
2502 50942


==> dfa_vs_prog_PM_CV.dat <==
233681 208067
221099 246607
222408 206985
231055 202186
224549 198490
218326 198673
212793 202446
229006 204599
220265 204423
242251 207923
228426 206122
233578 245111
233740 202169
217558 259676
217560 205748
219741 225212
225111 202682
221797 226295
219786 217178
220395 228045
226148 219824
222975 222669
221032 234712
228879 223205
245019 235235
219885 231036
219118 200906
227809 237909
224975 221762
218092 201839
219684 202539
216258 203107
251148 205179
220428 218647
222009 240102
227706 218921
224630 241689
222025 223246
217294 236743
217257 220234
222475 202115
231261 204832
218087 203159
217359 203173
218046 200136
219476 241899
219652 210131
292607 203718
219110 206936
233790 224082
218437 396836
275110 239184
212469 207779
314269 260281
323114 229237
216125 206946
211988 196437
210718 200754
217075 219773
248523 202019
220458 203117
209428 209586
218697 234770
224712 203807
262816 199206
232692 274852
217069 193620
235393 197464
214596 236488
225077 197269
221995 199738
220025 197904
212205 204506
249626 215249
216484 198597
248306 192257
219999 200324
214349 195052
209242 198581
209087 192511
225329 269894
230034 210787
2491013 297470
1903012 306471
1993694 328650
2057252 294089
1914996 308060
2135213 349039
1973069 397734
2031959 319630
1975419 299826
2139892 317354
2193921 318840
2177832 338026
2162896 342781
1845613 317521
1829328 364799
1836830 230140
1842036 228624
1903969 245732
1877021 309248
2118866 303995
2225798 523005
2295673 254314
2212712 264478
2142594 261224
2231225 178935
2100374 255859
2140750 338460
2086917 251772
2087493 310328
2052453 256674
2059031 254926
2100812 403632
2179449 265425
2467432 395945
2356507 445943
2868781 463604
2217116 481357
2424092 285932
2498580 662814
2490674 398459
39965 130396
66022 127485
37896 208617
41516 151892
43684 145080
38590 141851
38052 135419
44193 270089
75034 143225
45955 115265
38878 251965
40612 154618
46217 174436
75187 305401
64232 169474
57335 148979
82545 179766
54696 153248
39035 290817
92408 323868
67235 161110
69858 273314
94486 216335
46419 150893
61815 150668
38921 210568
58374 153604
101345 262848
65782 307183
56001 252589
50829 156038
99510 374785
68556 313599
101153 306860
77061 186508
60261 164528
58723 155051
49691 162589
49464 185183
52973 183642
49877 331621
67238 170113
64232 215966
50887 164886
60821 262398
88793 242322
52028 189399
62576 167525
63330 217373
78437 237572
83871 243364
67436 198195
40002 248820
50379 291859
66658 159683
68134 161089
52052 234271
53048 210791
38006 194043
66905 196158
66517 138512
42114 156436
38774 153297
50304 184863
57196 180248
55676 140159
38314 222706
64934 225785
64229 142339
42381 166766
59909 157877
66444 201181
49348 137633
60617 140376
38199 190839
56383 153737
39073 174054
57649 172134
62156 195250
60590 177823
52589 160540
38576 238203
63343 177004
40448 138320
67420 256058
56911 171136
64729 176597
64409 149450
38252 138661
57867 175761
53469 199112
46890 218307
72657 151293
55558 141545
41249 176841
39067 279620
67727 159768
38268 154617
48451 173915
5999 71631
4445 100404
7496 123068
7928 106295
7757 126148
23017 279313
6619 74852
9187 243970
4953 76507
5000 90431
7518 77283
6899 92588
2495 79537
6589 77488
6045 207012
3928 72925
8316 84795
7114 181997
13454 253951
5178 55122
4246 57995
7999 81137
2428 79409
8904 110140
4589 58801
8406 212395
4668 50969
5830 91565
3888 58345
4960 75164
5738 82316
11691 124488
3525 69668
5750 80266
3219 44817
4983 90961
2467 79198
11453 123911
5101 73832
10219 157781
5970 69155
5362 95508
10823 166056
5840 91094
6317 91437
5325 72547
5974 115839
5092 53050
4100 96687
9958 117455
4633 66671
7163 118544
4759 57191
6253 95317
6182 61407
6213 129717
6026 72387
6215 93156
5392 59355
3445 66524
8196 110237
14432 222075
4478 92328
8597 110360
4815 75446
5400 66290
6994 210527
8024 204866
10977 201681
6276 85332
5659 94901
27982 823446
4480 62942
2455 87730
13056 175007
4781 95819
15497 267441
6276 58521
6625 148907
10752 123985
5659 81271
3857 61004
2953 49314
2668 47937
6708 65208
4412 76193
3352 65769
16417 230346
3941 81873
6377 137649
5273 59081
11531 160160
2813 129603
10129 101007
5432 92217
7128 117935
11920 118952
3067 58725
5911 138429
11952 136696
10315 126947
39021 201000
112485 242631
102978 278953
88534 212318
139487 216760
114758 225671
85211 252775
101729 232837
99185 189231
108402 207468
92202 191038
99351 126620
85671 258267
87267 297770
99394 347594
105163 255308
102013 202433
118664 327120
101422 278067
110812 229991
96442 317970
108655 282103
85615 214957
86404 239520
89732 216014
85144 250812
98495 208401
125978 247871
96394 408773
139787 240244
92847 214170
100221 57060
102874 234298
97052 231783
85753 222106
87819 118717
99496 200341
93083 216039
91699 276424
96363 220312
97575 217649
94193 201323
86971 255149
106922 144103
86715 161680
89190 130588
84996 224381
106312 228488
86454 311529
95560 287687
101753 333574
97565 276159
84917 90940
120118 231042
85081 285540
97474 327100
98857 226156
100790 207301
85828 234019
90026 194474
98523 231102
97023 224491
90844 195687
86107 185375
88912 230257
102795 226560
111150 244917
93045 235066
98245 200043
85880 374660
140269 250543
128569 204182
86426 308355
112146 538625
85691 335936
96671 275161
130982 500075
103832 215868
87617 115976
93089 251372
97949 302380
89672 207828
96993 227012
97794 168142
89553 101704
107397 210932
86459 256391
115428 268709
118487 303996
105000 217417
86079 370060
158321 373002
143856 215389
161730 328236
170560 399417
90984 262464
108885 102284
90734 409468
139236 351332
98788 249832
122117 273058
96234 230585
70319 275691
98698 308775
60574 349150
74344 237007
94080 293073
85410 306658
80433 160283
88266 310372
78438 178308
78475 312822
73496 277555
77192 111125
89523 163096
71891 204053
83365 217191
75382 220328
61863 83720
155682 238785
80558 216299
73134 195937
74781 245685
63840 216410
65831 274339
115692 348629
118924 311300
86798 198286
66465 169735
80826 262317
81005 202572
83279 239601
63301 358850
61129 189863
73769 244341
68663 82698
71145 253620
67854 186456
81654 255105
121206 343702
82405 153393
95592 208095
96897 251050
80752 266843
73687 262587
75019 193055
72249 188629
126744 71782
99464 373391
65068 271007
101206 396173
87239 205682
81634 253319
89267 207726
87987 201961
75205 207813
71664 229644
65642 251894
61969 302216
59917 224170
82324 243252
64928 332972
72312 191888
88150 177612
60709 185763
80885 198812
66186 193620
90145 199376
61869 208717
85284 129030
60999 197411
89349 285732
147947 200291
78785 184474
78625 229149
64481 239141
61154 282100
63530 186410
66599 314499
64836 290817
80715 281162
73886 212609
62017 289230
78152 235926
66698 307711
60941 206251
61688 131959
80749 263372
61055 123127
61277 267352
72326 327844
61230 218184
59939 177776
64465 280412
72298 266861
68567 221687
75689 244359
94141 253194
61323 202166
86389 205723
69064 302326
81396 223404
76654 298027
131406 258903
132671 108265
132023 252008
122126 239662
147098 301580
140913 249446
132642 231885
121977 278571
222280 177287
163149 353018
147906 277918
136762 242183
124945 229037
149245 137626
129256 334744
126184 239442
134970 238896
122612 229586
122894 165622
129259 178079
121401 261312
133357 275704
135906 238328
133525 210301
158981 576774
164111 235100
137534 114908
133404 234609
137390 468968
127400 280811
131995 107816
201065 224466
132009 245011
147883 241023
129232 238428
131630 395693
184623 291470
137672 280879
122795 295869
125326 258266
150377 233211
149053 233719
133013 363769
154011 293519
124712 244615
146079 236675
134805 243884
132321 178760
135726 415326
127730 413496
140405 285702
142703 363532
146651 145782
131057 139819
133035 284450
138419 158517
176252 402551
133107 258558
134396 233679
151664 176913
124008 126377
136688 240604
192654 364120
173757 262521
148477 242686
140889 234598
129055 159364
131068 135703
124694 245821
124761 243783
133554 264603
122411 121603
146591 288278
189164 430330
157058 220597
232545 420621
165735 306634
184411 273760
123307 167078
158847 308614
139622 241845
123832 206176
180631 216491
186721 242031
123737 235154
155205 258148
141222 220591
154471 341931
121145 266293
124816 169339
122612 254084
128874 154709
124970 165092
160848 371915
135683 329832
139288 155106
125571 297360
121907 133883
153239 165996
137427 246652
147074 209438
3664 78214
603567 98765
613818 117831
618161 108533
638279 58399
606288 104289
640199 98431
610861 96535
606491 57895
624322 125452
615620 107941
599731 95403
602960 100392
600031 59943
626296 58933
614055 61168
606434 110206
665430 105533
612751 58834
610154 103334
626253 110453
612041 106457
632282 99532
610292 99787
613340 65536
610596 98795
615450 99050
641848 101336
605174 103767
605841 100018
656874 98196
614418 106244
630300 97975
658171 56916
612608 62073
603265 58920
616869 103495
619237 59808
598232 58262
641114 104749
609246 100862
612572 57993
610780 59329
630934 57999
599758 66170
610498 57577
627301 98287
609767 97779
605415 111670
624091 121533
623875 62168
620784 64947
605285 62649
645061 105745
608605 103780
609456 59930
630478 101233
607831 62577
602649 104004
623895 60513
612224 61920
595615 60038
608770 57535
629426 57190
612076 61753
604099 71591
634927 98947
611155 60793
605954 102173
664904 58284
605256 99741
602140 96977
661137 60973
597778 62431
605091 58540
630544 60479
615954 100113
609935 60288
606928 146707
614741 106055
611271 111287
600952 65486
649544 121618
617910 61548
641716 98230
634946 60356
610916 116188
611141 57348
705255 59405
613669 99918
599324 62453
621525 59587
595900 60027
600851 104775
607001 104411
638010 101765
605526 61843
617577 103336
638918 104418
613705 60092
600383 100130
636364 104206
15945 59235
16187 65862
16244 64196
20486 58477
34403 68910
16032 76445
16720 58651
15972 45789
29158 67682
17627 60916
16164 59168
22522 63735
15942 47408
16041 59873
25255 48629
16272 64684
15931 77593
17693 48593
16919 61066
20440 73481
16018 120600
16479 63781
17142 58716
16136 46974
16320 58017
16119 58251
16233 62461
16114 63295
16587 61705
16108 59311
22338 77519
16508 64472
16501 45454
16644 48988
45133 57252
20592 58547
15980 51416
22132 46005
16316 72339
16944 66524
19456 46922
17175 51384
19767 48276
25634 57153
16928 47915
20271 58629
17363 70003
17100 61716
17176 60187
16573 67044
20793 46595
16167 46245
16269 63919
27217 70420
16887 60718
16628 61957
21384 59108
16159 64901
20317 68911
20907 66583
21122 47359
20089 45369
16313 53939
16765 50153
16425 49141
26187 74945
16801 63696
16714 60131
16912 66959
25335 69138
18476 64938
19197 53930
16827 50475
16034 46707
16215 57594
27643 82702
22079 46297
17537 62606
16426 77303
16366 111552
16595 51188
17101 64758
17332 54407
20817 67030
15947 49688
16531 67215
16091 53208
27012 51537
19517 59007
15919 47722
15948 52354
19172 52035
22608 66255
16563 57662
16466 58676
16328 57904
16045 59505
17030 62872
15949 54948
27868 79642
16144 67618
11272484 88587
11290045 41077
11223206 90301
11237345 40871
11252148 89480
11307398 41606
11399733 81451
11259580 41637
11393737 81766
11294555 90009
11278407 41887
11310517 41927
11251998 41577
11265681 95793
11401462 92844
11284085 88754
11289692 89926
11225847 42690
11215628 42159
11305100 41238
11303931 41611
11319515 89772
11305043 90454
11297351 89843
11294753 89616
11311405 44319
11253754 81488
11287978 89254
11423952 41551
11262109 81872
11329079 93156
11269139 90183
11296600 41051
11275500 40903
11279173 42066
11459153 87741
11280196 90513
11348133 88137
11288509 42475
11228444 90094
11332506 41385
11272186 89500
11406317 89723
11320097 91124
11223119 91132
11278215 88686
11331427 40586
11322002 42936
11291498 41549
11252714 89876
11317279 89095
11403487 46303
11329410 41273
11272329 41384
11340503 90395
11377263 41143
11248404 89733
11434763 40530
11249331 87680
11300638 89477
11359144 41474
11411294 40658
11220258 82919
11797548 41609
12109923 89658
12099864 40556
12157712 43940
11502193 40562
11377566 42414
11771741 41861
11406759 91456
11358162 40879
11350604 91778
11352446 128670
11354173 41592
11413811 92102
11388171 90654
11489643 41717
11383158 83001
11429225 41294
11663496 40801
11867758 83715
11468931 97012
11527844 90071
11679162 90751
11465936 40907
12306496 46059
12254346 95563
12197818 89983
12073233 93237
12003241 43716
11585927 92406
11788180 89827
11664321 89562
11872189 58871
11591719 42259
11928898 42032
12154440 41976
11719569 92001
11746492 97329
12255209 42839
5195 48278
7228 23246
4807 57972
4116 41376
7092 107382
4014 25235
5996 49253
6942 24302
5393 51364
7212 86724
8049 33763
4049 21975
5272 24922
7474 45232
9167 60796
4408 53684
4196 48560
4117 22017
6790 22834
4188 34836
5115 32035
4953 46405
5432 48053
7800 45502
6781 47749
4483 37517
4179 52785
7103 52960
14801 58978
7036 46479
4143 45838
4787 46167
4184 24891
5723 25661
4171 22265
4670 46743
4099 45871
4179 45038
6723 23599
4541 54072
4271 22020
6961 49171
4136 44724
6991 50275
4988 46152
4227 45680
6964 31691
7532 23008
4142 23510
5597 44860
4093 43459
4032 22539
6985 30441
4421 25358
4038 42853
4907 28494
5510 93771
14344 25416
6452 49262
4047 43556
4060 25896
4125 21338
4045 48945
4988 27431
8142 45085
4662 23477
6967 33691
9331 40480
4056 21478
7008 27858
4992 59215
6732 32965
4985 48684
6926 48339
6360 23915
4508 46043
5428 65593
7029 24418
8269 47546
5467 22807
5316 34809
7449 48546
4907 52651
7567 49903
4124 46274
7202 33355
5751 41467
4262 45926
9481 44630
4383 46661
4873 34270
7718 47236
6609 47006
5900 46134
4061 35070
7241 59613
4133 43719
7408 30688
6896 46059
4045 44854
6831 21641
335387 425816
378981 349902
338776 398744
336377 322197
371900 673458
341189 394390
360350 415010
341695 351519
346413 436296
338790 361810
341266 384189
337331 388457
361258 517206
378051 639956
345808 425819
337227 399765
351093 503018
357931 479939
339171 372904
352049 533331
335864 399071
350359 530115
343006 402159
338700 360221
369285 382749
346792 429272
347673 479660
351631 518257
375101 481698
339988 369120
364872 346080
353322 486094
347195 403628
340683 375260
345655 327271
340712 380937
367468 475492
353688 473455
336515 394159
345473 342038
333323 353768
363973 566707
339207 418173
338424 376110
344274 362527
351254 430652
335930 369567
341911 385849
343086 444660
357101 478746
359221 469489
345679 382702
346947 377588
348233 379800
358984 613568
336868 418345
334315 365501
337650 383968
339491 347223
336182 403966
366119 408143
352949 483241
347311 419970
337635 400032
337516 420858
362176 577574
342640 421407
354043 555390
342216 412849
337623 336751
338908 374224
337555 351298
336133 387104
353152 478434
340976 430328
335293 373713
337938 347849
338846 372804
337384 334496
338166 339635
345924 431617
356047 474449
358901 518908
360915 352525
338167 395346
348437 346340
362191 351614
343127 446261
349183 433188
333587 371268
335006 394847
341674 396448
342837 432148
355456 347844
357111 556420
340609 424370
345337 350011
347661 447440
346207 348979
358846 492045
133456 196864
119836 195756
118049 227504
121548 181733
120339 202258
118481 186240
117889 188023
123792 188112
167370 184866
132835 314180
117917 180062
120595 191733
117193 188131
118482 180556
128031 177617
118410 184130
118369 187781
119889 186744
121591 177750
118340 181141
118493 207959
119420 180178
122422 184534
118153 228916
119722 193469
119773 204895
126720 185674
120687 184209
119700 200147
119830 211527
118353 201421
118161 179219
118409 185011
124160 190579
120271 181626
117849 231787
123281 200781
121243 188053
118764 178518
117949 180971
121908 225635
118496 173521
117962 186899
117505 198319
121043 180330
120253 182895
119158 181696
119105 210793
117978 184858
121126 183726
118843 211211
120636 200149
118203 187137
119128 218553
122404 196019
118112 181799
119129 181694
128562 186692
128985 208085
136246 192750
117878 185457
138568 179852
118101 202427
120542 194482
120940 188961
118403 195401
121880 182185
119531 184441
126152 207350
121558 186028
141219 192890
118466 198792
122131 204960
121477 235831
131248 185142
120915 183913
118240 197111
117800 230982
119664 183791
119169 185180
119937 224022
119700 193247
119326 195955
143138 196609
122922 187679
118269 225764
118076 174801
118268 210476
135391 203512
118877 190149
119849 220487
120953 214711
123533 189101
125007 175994
131256 224946
121743 197725
123898 187584
118388 184341
118702 219236
92532 161434
90204 161503
91279 161108
89401 169775
90406 157653
90521 174265
92389 157830
90590 158243
90165 212525
90677 160002
90164 171225
89920 178648
90905 165790
90698 163462
92566 170675
93286 157431
91331 163012
151698 157927
91797 166282
90829 184203
90686 168233
90478 166365
90540 171843
91424 165741
90309 177360
91070 181532
91315 164041
89922 191597
92387 161233
90738 167584
91320 181796
90580 202826
91769 157075
93440 169350
97307 172938
90618 168664
93042 171290
113299 190012
90226 160779
91641 178281
90721 161381
92727 198896
89537 163168
92511 203559
90687 162381
93926 176271
91328 201362
91856 176760
101023 170875
92020 213214
94423 284332
108923 170593
93127 158201
90303 162434
102529 169050
90150 165370
92981 181722
90698 164725
90793 162461
92231 171124
92043 169930
91083 195225
89860 165326
90720 177018
92126 191447
90376 165159
90617 170561
92447 169345
90889 169854
90511 156436
91074 178105
93045 167426
108693 180033
90263 163589
90502 169783
90072 164807
90097 182426
89726 166221
89838 215125
91120 172846
90194 171598
91827 162362
90269 153663
93108 212170
92435 163142
90819 203396
92879 162937
92856 163384
89918 170516
90633 168008
90449 168995
93340 207822
90160 167090
89823 161393
90516 178623
91384 164970
90034 175717
89914 179609
90401 162910
1026167 208374
1056792 157856
970324 169497
970787 151866
1013402 84117
1043357 169979
980706 142177
974934 77612
967747 77985
1036315 111723
995013 153628
985150 167837
974423 147741
983249 157945
1000425 173099
980126 140769
1056001 185103
1088958 150705
1016620 144150
1021484 147036
991174 165674
992327 135571
1070599 169115
1225713 182537
1033723 160266
1021018 143447
970280 168859
973366 173433
1024252 179836
971210 146226
978450 154465
984896 183687
1036175 142789
1000209 164556
991765 124994
985559 174020
1036508 79062
1025552 177320
976429 151768
975424 140931
1039252 171515
993979 111209
981003 76809
972436 160110
982160 129099
1036531 151630
979689 151077
984866 138352
1008280 174003
1058362 193288
981842 135599
983999 138617
1028769 190726
1017680 179837
997115 206784
1047014 190410
988819 136093
1066682 164733
997368 192098
964619 98968
977582 171371
1016321 211821
1029318 181564
985234 185633
958095 124396
985047 172541
978245 143945
1009059 136677
998061 152163
988545 145759
978034 110018
978425 146558
977902 184880
994133 191418
980686 161614
1001903 110909
987095 177910
988121 166514
990887 154041
990490 199861
989210 126605
985629 155853
983662 115175
996180 157501
987258 156232
1004156 186608
1034492 153140
1034804 155306
990405 122764
990783 172069
981402 109114
986472 157455
1035570 148000
1035746 142062
1004036 224976
1006436 190522
982947 158090
13629 69790
13514 71857
17555 62034
13493 61634
13368 57415
16799 55770
13451 55438
13698 57703
14335 67901
13443 82580
26745 61449
13526 70881
13563 103611
20222 61701
23581 64557
18597 61745
18498 64050
16742 61058
14444 63510
15225 67580
13640 72722
13587 83343
13615 70549
13392 62616
17759 93525
14267 63565
13533 62415
18085 62875
13293 66453
18276 64619
13370 80472
25120 57674
13530 70781
13417 65777
13444 56218
14314 70290
13422 55363
13991 72566
13611 75551
13428 64139
15517 61725
20947 70669
19433 69031
13590 61350
14426 77160
14890 126556
18568 61763
18517 71566
15677 66159
14004 79942
13685 60201
18275 72030
13478 67665
14245 58313
14611 73591
19115 73306
17467 70726
13843 88877
13786 61432
14870 76736
23654 61471
13400 62749
14559 70026
13550 63764
14761 61402
14577 68390
13416 59439
13446 73084
13580 61983
13504 57643
13452 58261
13531 61376
13441 58190
13485 88946
21537 60904
14320 77369
18919 61878
14650 108107
20798 68716
13362 67706
14071 70791
13467 74899
13471 68816
13329 55990
17950 64123
13567 61753
14142 71811
13525 72836
13544 82738
15336 70512
13735 64785
13912 59622
13376 83190
18016 59268
16002 61624
13509 63686
13419 67418
18071 55487
13922 63362
13412 62100
2237 25960
2467 25657
2462 36816
2049 32936
1422 21835
2460 24926
1580 22028
2679 28115
2524 31367
2965 24784
1406 26808
2501 30569
2480 28627
2159 35081
2068 34791
1430 21824
1406 21207
2458 34485
2915 26548
2568 32495
2844 29507
1439 21490
2566 23845
1410 31112
2943 25531
2814 29573
2592 28652
2579 27988
2767 26340
1405 22596
1424 25623
2519 23245
2536 26783
2937 28025
1966 29880
1966 23312
1495 28585
1867 37986
3460 41211
2494 27287
3372 33604
1418 21862
1404 21158
1593 30239
3089 28405
2523 24159


==> dfa_vs_prog_PM_PV.dat <==
217679 123383
222149 25028
218062 117724
218743 121730
216381 130317
222481 25294
239845 213554
231207 160008
223357 25207
238089 121089
311981 273695
214437 121628
221638 128592
238759 159041
51296 60214
53666 70126
46490 51629
47705 52875
46126 112210
39274 46557
47291 56406
32167 44185
38800 65613
43062 54455
46846 47495
60417 59235
49295 60401
46963 60505
57272 63444
45831 48620
49639 52181
34157 44128
60940 111173
52378 49456
48780 54946
29180 41636
45099 74144
43854 55027
46912 43701
32838 52788
30476 51260
30031 72640
30361 49735
51740 54157
49465 60031
46646 125483
49649 63127
53812 62267
40919 70000
39268 47126
30003 44434
43001 58841
33796 45482
49757 47653
45252 50968
37138 58010
34191 41447
44107 54675
44640 55940
81895 74796
37439 51029
32059 45955
62570 57499
41183 55126
42748 46060
43366 51539
42570 46910
30078 47549
29282 42676
44992 81194
48361 63739
32210 81918
51627 64117
65117 95183
73446 83816
82787 86999
68372 83644
60290 69361
76926 90326
67022 50452
64127 74509
64072 75836
62205 85386
59867 59281
49248 135351
48225 61782
50965 47890
43340 69051
53760 66172
55892 57322
52507 50430
61220 76107
78805 66998
62669 70156
61551 56979
42419 94133
73059 89540
33383 52335
48546 57206
61013 74383
42420 41646
58892 49326
51077 64639
47560 64389
57853 62062
57598 65223
57334 66330
68396 67778
67649 56883
63728 44355
46677 124661
59847 82768
42627 46330
43617 64495
44844 64385
29482 38465
46587 94163
30317 120464
59840 80244
65109 132883
69556 44203
57070 165852
41529 70635
27784 93410
48839 78489
28817 90872
42442 115346
33113 75291
51545 129643
47011 116738
52142 28119
45947 85983
27331 164976
35383 20935
48441 136697
42936 72016
36251 135887
45830 75530
43767 67913
47542 170950
40222 131248
46024 151484
30288 83677
42411 19542
28528 73105
35122 89809
41580 74472
41336 77137
34098 98288
50028 110771
42782 108525
57589 73124
66395 140814
51962 72843
33593 79999
39818 107260
39885 87713
40905 76265
37074 76866
28741 92219
47152 94456
44357 102862
45983 96201
40828 80994
49978 100488
54308 105222
36310 91580
44159 144866
45516 109409
43280 142099
50658 132852
47546 86215
60494 139288
57865 149201
83404 143989
38632 156015
46415 99904
48792 145715
55512 109272
39679 123723
43509 70652
28155 105988
60153 97487
60341 100677
39124 178291
51337 123558
35029 152709
40180 98696
42150 103005
45014 97025
52790 75818
44281 130696
59494 137056
54983 102567
45909 96860
30474 112478
46911 134510
53169 31946
28464 133732
44091 87491
30913 402626
37889 791721
39195 807218
47779 28780
25529 477583
39882 23101
35616 33685
44776 33970
28203 954817
47781 529649
24017 314730
23934 24951
47536 367050
42694 29874
38888 502683
37681 33942
43379 28048
40853 646379
37247 31232
31746 257120
27696 109686
24511 27116
35819 235516
34359 249389
37385 26178
191211 24365
175401 23290
197135 28071
195465 26695
208445 23676
173291 24433
276840 29427
180692 35925
211499 22966
186582 23505
176422 24284
179281 23134
178584 24418
272642 24309
188057 24779
199194 39872
178911 32796
191976 23752
179769 65815
195310 26715
184514 24078
228892 25684
194303 23629
188953 23859
211060 23733
207642 23468
184526 24363
266700 23369
202613 32053
186830 24780
178147 33524
176797 25387
236743 24482
208432 24314
258347 23691
188173 24649
181857 26808
184994 29804
195680 27628
181926 27834
176597 24655
275384 24757
180827 24389
180496 23528
194398 30043
173487 38073
177249 32935
179815 29909
282648 23502
176642 32328
187990 28190
175225 23747
184065 23771
175551 23893
189975 26999
234538 23614
198011 29317
204821 23799
185265 24953
191495 34514
196072 38629
214397 23291
235790 23550
173645 23513
194591 23593
191203 35867
180110 28528
192558 27207
181165 23303
269427 27726
178375 27879
191049 25152
181765 23746
199152 26635
176943 34276
197051 26858
267630 26931
191700 27413
177732 23949
175752 27910
174429 25576
174029 25088
181516 24243
230510 24279
194624 25952
172664 25783
175343 24433
180220 26476
183596 27137
207197 30621
240213 23592
202012 24080
198179 46376
188840 24317
183412 27875
183272 27623
174388 24469
249943 26163
210164 24825
173540 25803
192762 23691
94070 21127
117792 25425
124435 29538
88112 26451
106184 22022
88481 30816
82990 25509
79349 26990
144282 21076
77867 21878
78073 27451
77072 40238
120699 28927
91453 30826
83541 24138
85105 26294
92968 53967
114431 26940
105662 28125
96616 27166
96294 22036
88462 42416
86707 24117
90485 39540
80765 24820
83612 26591
105616 22026
91992 20767
98212 25309
86629 21658
83730 21851
76823 21198
77269 40687
81842 25938
99737 27576
125719 53425
104006 27906
88129 27444
135259 34997
130754 25035
121527 26503
117472 35116
180661 31581
94929 27488
98680 25167
80201 36267
82545 27676
97539 32024
136261 29829
120440 25357
143089 49038
86838 26211
109076 26904
85265 25142
90563 25614
112164 24685
83953 25080
77322 49799
86815 26108
89614 41065
91660 29266
94172 24447
78455 27072
80089 51981
144126 25421
86449 68333
113971 25749
113864 30209
76859 21222
90235 40213
94857 21200
93185 36176
96068 27824
111499 21394
97473 56666
80535 22273
98473 34767
102491 21483
78522 42255
78318 25666
88672 24676
112701 28090
114514 23214
97347 49692
93957 25244
111354 27044
105421 30803
86470 22104
79507 21872
88316 28376
90292 47118
109795 34225
79540 25908
151575 58521
121971 30144
123304 25287
118071 45577
106011 29202
108654 24854
111922 21192
136230 55403
57315 47221
45921 25641
48679 27241
54357 28042
51061 30269
55111 30264
39080 42819
45224 26839
42335 33899
55033 24592
51833 27240
75670 51262
66215 31873
74267 29864
46751 43565
34198 20259
48215 25415
55522 22460
54042 26394
54524 25426
55749 25198
46176 26950
42056 23549
48917 26033
64425 24117
61652 26226
44009 28494
51612 28220
55927 24213
47217 19762
62661 60488
59944 19655
31376 19396
33333 25675
65431 33662
37999 36442
35659 22029
42748 27143
48773 19577
41892 20440
47686 64870
68416 30755
53912 37105
54336 25921
30500 19662
42231 36643
57780 22627
30339 20723
30784 19541
30353 19795
41106 19485
30183 19854
50019 25356
38737 26890
58856 34189
53035 25658
46543 21514
35128 24907
50504 25473
50729 25048
39357 22181
55549 28813
50155 27278
56192 26368
51635 26902
53325 24696
55172 24779
61517 27489
50723 32133
51820 25726
42630 25157
55082 24589
46699 23453
55530 29157
56845 36956
60557 41730
70096 30928
59610 34298
41967 34743
36363 35404
49185 24712
47246 28382
58790 26883
50901 24361
53972 23937
52862 30382
56920 25412
43606 31390
59281 24484
35699 23699
57293 25727
39695 25456
55017 28445
47815 29908
52332 22968
47075 28890
49854 26780
58431 25381
48510 25707
56032 24890
60201 23262
121590 113876
92946 137735
968306 40880
963426 12786
1478 44979
1438 81022
2271 53887
2573 15692
1469 43203
2603 60947
2506 45818
1400 10349
1434 42523
2789 54670
1375 41724
2723 47830
3699 53468
2470 62025
1590 49303
2526 49560
2502 49080
1426 48864
1493 69260
1605 16514
1382 44648
2099 47887
2892 54187
1524 56065
2608 48737
2675 61815
2264 55395
2209 48639
1430 42132
2691 48859
1477 17301
1836 42708
1397 42385
2544 54499
3546 45818
2535 41859
2451 44951


==> dfa_vs_prog_SC_CS.dat <==
2936 38252
1957 46894
4037 27965
3287 52080
4628 36227
5934 50896
5489 29669
2896 52230
3606 32965
3647 33428
4320 32764
5859 52748
3366 33811
3905 58511
4214 29002
3635 32856
4451 32464
4027 35983
4315 32470
4370 52123
7008 932213
10900 3316684
6008 3033117
6343 106740
7079 100905
5063 115753
7035 98130
6395 100499
5283 29592
4982 32526
5853 33158
6094 60129
8321 33601
8058 57913
6855 3628338
4635 3706045
4052 128222
5176 121178
7349 119895
7070 125975
7018 114959
5117 116521
11158 37106
13701 47831
31282 29458
22012 37830
69669 31480
54672 58279
12378 3157026
12263 2054682
6814 2747860
11899 2005600
4721 3782213
6620 3725386
7744 2475180
6426 3916890
107364 31035
100943 55221
5834 131305
7363 137521
3565 135457
3811 160491
5970 135861
3483 139030
3670 138799
8318 406245
284605 31052
314256 58076
6420 101374
670447 55810
2391902 63239
9622 3069555
6818 4051065
4928 3959314
4001 153894
4480 152849
3598 131088
8073 236553
12690 184220
9530 1240553
7316 184884
8947 1301742
15729 2074575
13740 115817
4788 205940
11032 183747
7472 1317499
4583 180889
17083 3701130
21169 2649560
10669 369211
12237 589593
4987 4136342
4310 175422
4780 179506
4788 202715
3877 154672
3857 153298
7933 170861
6602 153299
9107 171507
25646 133965
8571 244288
4936 198691
83884 3998541
10237 4205575
5541 185857
5424 186032
6013 188537
4712 189597
8421 228852
8302 242629
9262 215753
35498 148831
7762 274478
10026 2666285
6491 4405345
8870 259821
76092 167500
6680 306369
6567 220862
8701 313242
13777 4258948
10258 5481349
8094 4453301
9837 208380
6028 222367
5651 280004
11122 230084
6475 223957
11539 169809
70816 940748
11867 338964
47232 294838
45725 2752967
102894 3349112
75399 756024
83098 3609316
19396 976142
60480 919592
5050 232941
4306 254197
6721 230206
6298 253124
4913 238053
6418 218046
6425 230577
6450 221747
150167 184500
9544 337483
10725 258784
10567 195728
7581 279427
6361 285185
13281 342419
12709 347247
245420 3780747
1035100 3276538
1060880 3204761
8617 262541
8663 162753
9018 246728
8131 26124835
7420 21323621
13842 396154
4439341 3790289
6483 215670
5973 188500
13259 596561
19632 347866
6304 3857143
6129 3853195
30029 203418
17062 337954
7053018 3935962
34880752 3886258
5762673 4097325
687443 1643960
663322 4243588
3010383 3966679
17944645 3860902
5606 25202871
13869470 7424875
8609 49843
10399 22836065
8345 283805
9774 177812
16695 24802861
13576 303074
11866 261165
5849 349760
9662 334442
8484 61047129
10436 39259698
223757 569874
8293 24809127
11080 148142
6307 345047
12621 263517
10319 289576
8664 225594
11178 241851
9034 241391
8347 135419
14320 2595208
14667 237181
8532 247729
12832 136430
10571 4222621
7671 5030028
8529 3667062
11473 4327406
10593 4198599
13765 489307
7424 236698
10260 284298
11653 273147
1169848 9706741
11515 26426860
17147 318720
15600 156405
5921 280270
9288 189254
11105 323346
7498 392465
8292 469111
6292 409885
10175 270988
10201 165778
22790 270179
12525 310976
12889 177696
24986 135505
7035 205488
6829 83544
11689 35259775
14913 4305181
7067 4421136
11159 4325250
10305 251530
11926 142739
15649 153577
11432 225264
5764 269575
18099 38905226
7747 349905
9565 159570
145577 212889
1097971 217547
205462 208043
65948 312650
8859 144843
8034 282385
10891 18910168
9311 37168314
8496 309097
13450 513559
15929 387136
14901 213689
19342 3675869
15744 37459695
7574 322524
6365 136980
14787 317020
12640 13294507
11003 233302
24462 194799
9563 9792747
6320 45536460
18394 597119
5361 228666
6543 148780
7823 47093210
266123 342474
356917 170963
9426 4606788
10249 46379
11848 263800
11893 177431
4520284 281769
4496378 202941
13195 527454
13134 72238003
41093139 25028
442590 35227569
41988 41027317
10838 245052
7528 157484
7581 10142496
8767 36012074
8085 64096036
909320 40892085
10420 46396849
1728598 346345
1028743 279991
1084988 134580
8828 9129659
9182536 254322
956565 235832
24057 71995948
6785899 159724
11114 2625595
7026 10043790
8224 61019
167282 12893536
131677 353644
57958 243780
69060 156486
14479 32251091
8106 24644810
8495 61908878
13707 132803
14144 5722981
11492 4855436
13656 4783352
13792 223597
13244 254970
11155 73208
12270 249702
783107 53188669
12554 340528
15242 244535
8860 753048
8383 533671
29971 62299887
11812 137718
1659760 35917147
20836 268614
6209 36067082
7212 221420
7583 120274
82031100 298328
26573560 347427
26204789 144786
136820114 234605
136864700 259991
10465 5220558
13824 5249811
9785 66596633
11651 42858309
15934 5344167
15752 5111774
14679 5244910
23012 5255108
15013 5321867
15186 5022403
17138 5028409
10660 5179383
30606 26147066
17330 63186965
9741 284176
462553 80470440
14583 125771
10723 158099
830495 279094
12269 314225
11347 7560942
18506 90654256
51152 305462
10411 60484901
20099 819920
11872 347173
10462 138613
326789 45888151
8905 64806
17960 310754
41500 287406
19333 153089
7872 59116331
6714 458730
8556 9512597
7012 58165130
17673 57617293
10385 84680911
6890 27205741
7458 56579791
22874 38502703
11948 10278104
14469 5443110
12153 5342935
12832 5498402
13350 5343748
12167 5562903
18741 5731034
39543 270098
9283 92564350
10651 5314580
19641 4821560
17116 5355012
38304 44476877
9446 742563
9711 2166467
9479 1909856
13042 56435363
9972 288841
31783 866194
9036 146441
7758 250484
21827 58101407
3976984 175525
2582569 188973
5808 270276
5414 142586
12948 331004
61558 56005565
16354 186211
39440 222798
7311 271752
12555 49578202
14148 43445214
18785 12778831
12417 6115870
6449 35134583
13576 11595092
14442 5565924
13052 5305446
8120 352123
12711 182854
9636 216311
9013 88786891
17410 920296
2211111 65507991
6316 84881
9159 330597
9777 154221
12943 47599
33812 72838882
288586 171362
8778 55335183
14057 294289
5473 320895
5344 126842
9779 308684
15247 321850
18462 206331
11814 248045
8512 40795885
5173 81082
9751 456227
10578 164601
8828 66478776
7379 264734
15925 1048850
882847 247195
8954 339612
11351 9357624
22423 50645036
15417 69480126
7939 356012
9408 145357
9603 41249765
16227 84157357
2443054 360583
2048658 191858
13116 53352432
185905 25000109
7946 70423144
10368 25909661
15432 87866617
8072 262789
23763 31629894
9464 252363
8228 213821
9057 334465
10202 227215
13026 301579
1267593 264012
1261931 164198
41213 253119
76438 89594907
913529 347595
56885 1320845
7902 68950
11547 9054236
303435 274590
14115 173063
12570 813835
10618 310554
1078880 133513
38800 750014
7596 10188299
3631610 83066312
8301 53345810
14318 534085
11200 1227157
12491 797463
17807 88924012
7332 653090
13399 287939
13869 362785
14090 144443
18895 64654696
195323 278931
235529 201081
15693 52421611
36973 46584368
7074 271936
19070 77412254
48473815 67107862
15015 75366357
9456 312184
32608 77343725
12320 97574
6862 227570
6875 159568
11528 11430341
1074604 77374215
1123590 47052631
24492 80458004
8725 20075126
3418931 77333424
14427 328394
14732 181121
25693 71040622
10080 3435264
11165 3977867
10759 66743133
578012 108488432
78771 1607791
11852 253615
7353 193191
15669 11520657
7227 319998
9401 43608375
7737 11287201
9880 1532119
12090 430445
18157 322983
16169 123367
685598 163669
5182075 115868490
24040 203887
671095 108580217
1399388 365952
27780 77125186
73022 83736158
627667 115792153
918798 339893
9047 376753
10922 521232
12522 332953
80275 88597103
5750423 77627708
10689 40685104
19042 617705
105427 88732934
188229 234728
5071460 119333722
68693476 88697866
923835 88246937
7933 314186
7525 179348
1503329 349751
4132394 320743
1500945 9313576
206145 1798718
12985 1876910
11392451 89007337
16213 1878684
50989 545192
115686 777621
83624 815318
58315220 208987
10271 23578862
51141 418810
4856912 47149869
3914956 119116175
13362 84246076
11665 313192
11519 124774
616376 98945233
23830205 261397
21490 54400202
11275355 100533521
61850 87872266
9580 279066
9773 169967
818432 100364673
1212197 234814
1243291 171304
7432002 270063
21690432 98923329
342209 126188514


==> dfa_vs_prog_SC_CV.dat <==
8268 92111
6129 113038
4251 2377594
5199 3806255
4517 2438415
22443 3732875
8033 131661
12603 305722
11249 2909617
7935 2030080
16113 260656
9829 2195972
22886 310691
12685 2785113
17052 1887438
16170 251746
6295 2845100
16264 282623
8515 3058360
7565 3728137
8933 214036
5494 720202
6904 181006
10276 3910985
9840 3909570
5295 3986110
13541 1384299
11135 1927618
8652 1800484
11572 1801530
107508 345930
29635 3647284
32792 3047874
35886 333809
41778 335545
17514 3654068
26537 3015388
37151 402120
15728 3547572
20780 3045746
9950 487272
11315 1474957
6894 250979
7814 876503
6866 4330204
8011 4085907
7813 155865
7664 168973
296879 3425770
7258 4113123
12934 4278024
49922 3975551
130132 3718178
87377 4075723
103773 3694715
222987 226595
5520 71628
8156 156308
4759 49592
9309 253651
8478 133082
5884 92497
6497 184872
7124 49830
6092 169302
8264 650231
8104 2164869
14439 4260098
10589 4457437
69216 226046
453784 269459
624096 207923
256868 4092308
429548 3923433
13958 6798427
8085 48029
5077 131373
9945 6498470
49995 16042505
4242 97320
4688 230523
6972 4620836
7954 5122907
6286 4712091
82592 3329724
78774 2813086
11877 511943
12149 689543
111787 2844911
27887 4338436
20240 2840501
73100 908889
101969 1846505
132465 2958297
38949 1275310
66372 2930482
35314030 242476
56858 288272
6536 23290379
1287926 275317
2094195 4312349
3094183 4144482
17162 465280
1999380 4436848
4183062 4204441
163169 381789
5302 56257
9066 133570
6343 50957
12580 133958
7825 50397
8934 139985
5150 47835
4372 236293
5018 138911
571708 321121
208544 1178969
284211 3323690
10304 25281137
903592 4564324
1178855 4501570
17416931 4679151
49906651 4542296
16804154 4846089
34141527 4403328
8111 26068880
8661 49364
8193049 4561093
14861319 4459675
3093329 4551341
5798377 4569642
7906 47329
14158 143106
6149 6015174
40325 12746403
4301296 3399538
34945 405514
8237 76781
35823609 5021034
110126012 4652338
76563784 4767490
154271212 4715697
17867 205197
17729 131272
15599814 3788824
15349012 3956709
8325 2424707
5609 3828370
5921 2488304
5573 3755936
6963731 3535678
8673 13325086
34675840 3441019
5638349 3471175
612758 3709217
2936650 3495747
18063687 3352748
13954949 4004504
571561 7229656
111260677 5273054
97796724 5440407
166915645 5300876
6327 78837
11107 174781
9381 71078
12815 272433
12937 25747810
17796539 3986564
18149677 4172923
7870 49330
8029 137263
9633 105166
7491 151948
5778 48364
5668 199446
59674 391384
775557 1864035
7661 64888
9633 182283
7531 12528626
628760 6955815
11057 2492850
12309 3162148
13684 464489
9489 3168787
9805 420203
9848 3186333
12331 433036
8068 49230
8190 50096
8348 269907
10535 286468
11561 268221
12614 147559
10552 3553124
6093 35192942
13697 33462092
15334 4112497
8713 3712692
6523 4113953
6661 37242239
6187 161463
7812 53612
9609 62033
8662 148399
113771 361699
13562 1744619
14878 60673
10501 54817
15567 242771
14536 137996
5680 120432
17733 68119
11812 153899
8836 54848
9087 265052
8888 187087
261001 294355
213398 165955
22783 302899
21165 161063
9847 60901
22122 3600031
22837 142588
7840 9856729
13075 81786
73263 40819353
6833928 39516611
9634 528767
30967748 331751
8023 3840352
7998 4849661
6909 3994764
17768 51622
17457 111117
12675 97163
17828 50984
11929 57328
14891 362817
9933 50225
15809 130121
5820 87637
5532 139164
18792 374092
7086 270315
80583 3709712
79912 134068
1181497 57106
1073707 238711
127592 3827612
135469 133889
65457 81333
87588 164477
296147 3689742
392082 269494
241207 143866
7883 6399093
13008 390236
9188 105877
9283 151599
12297 67140
15111 124374
12141 56690
23030 148450
12072 50916
13701 122928
12592 106702
20309 2951857
34915 3080785
10416 61774
12906 50440
10396 162081
6788 96697
6755 139985
6645 30422489
6084 67746
250535 4041735
129218 31452791
12234 4317173
8995 5022210
9928 4639553
15705 4384930
12168 4608617
13206 124095
42695 156063
9684 82911
10783 1161446
14447 1349898
10243 1260001
1813330 49479
1727862 142540
1071520 4154255
9297644 137717
1034005 4109885
954023 143267
11705 250121
6831105 62254
6805689 282398
13338 106059
9215 266873
13452 182038
14481 1761593
9891 3226219
158266 132390
235990 150418
8520 50418
11768 266735
9969 4622253
8905 4616304
9249 4926008
128978 45854244
16252 111683
484157 4010152
6519 398062
10436 97831
13125 166355
14242 54221719
8979 61698
10575 36135557
10923 145172
321106 25348123
43958 68265
40721 162924
6566 62319
11924 10442373
81905658 167057
8049 509397
17451 12065618
14233 11428723
24541 4943733
15406 11211950
11200 4900446
24671 87296490
124063 56303107
8012 89181
957384 168709
360183 57589247
57251 41541804
13595 74369374
10284 66359
11164 62815
11101 175366
6882 41369146
6702 62194
6673 273617
11192 25736440
19436 11484501
13327 5513369
10965 11468002
11313 5924384
12400 5227017
12831 13501912
13207 11811847
15541 11531505
11310 5127797
37188 47996
71211 142704
10815 5350892
16416 5531225
12734 5434646
12038 24370611
1052122 45481442
14809 89971
8566 332197
12592 152364
865890 83254115
11207 77317
12105 142141
7628 210013
3976364 77964
3988711 275942
3713972 51597045
2536063 72205
2489740 228790
5876 82568
10938 41757578
9880 65803
9897 166159
11217 78597
11339 271503
8926 360663
9732 31064617
15113 5880758
13105 27537204
18998 5661550
14740 5491766
12423 12193575
12545 5347658
18433 5188147
12828 73660
7104 64675
10475 260972
8853 48700
14709 50027332
2161866 65381
2097336 323407
2109028 155572
265212 290290
1123785 38525486
8819 49176
10849 163932
5333 67126
14320 54510412
8518 66879
13832 238461
19148 92972
11444 101200
11729 180219
31155 7305304
20977 48784
22461 212042
22633 161620
7044 64783
7365 71589
9985 162941
893724 82735
887244 165535
9870 82244
12955 175502
137332652 63807684
14715 1455799
13753 49909
119485 408834
8210 105294
12335 199642
56836 28562282
9589 29546043
67995 65133
102352 349980
158065 175250
10710 35309990
13763 67156
16305 75043
10106 52884
10635 146887
24728 77709
26548 164900
12276 48174
11787 314611
12488 162519
830883 172724
15231 101898
277544 51858
284070 138323
8344 113086
9168 312947
9128 685577
9345 1407762
22013 3454531
1173802 277544
11697 16422633
15179 13048248
11404545 287292
11380269 170900
11401 380159
12244 1397869
12949 50885
13411 146695
13539 127352
5642 64197
6414 283446
6214 149141
8527 37852854
303582 148914
922131 72487534
28665 68889
20809 295644
20819 162589
196322 96922
6705 70310
11404 162462
9704 10029062
8554 112698
10908 198176
6913 67897
15031 65376
11317 66547528
9283 2327345
16604 49208
14322 233906
12306 140398
8507 95644
8582 100010
7327 144187
12206 48066
14620 111550
708038 70860
576921 278865
23608 48042
22203 274777
1332322 182720
13950166 303853
13946498 184417
922066 228125
9608 530793
15496 103890
12286 65296
12498 186027
24488 78752
23112 319857
14009 195733
110471 66652
159044 355603
7949 68539
1625066 72851
1513376 135019
3517047 91948161
4072585 88817
4125272 145727
58690106 282543
15917607 416181
15762270 239100
11151 48746
23669484 172916
9858 113039
1166587 92481
7316170 98271
7239027 183337
9425 12240344


==> dfa_vs_prog_SC_PS.dat <==
2165 25888
1320 24601
1828 23040
1858 29794
1973 23142
2100 45984
2293 20555
1219 24565
2196 51296
1769 23903
1992 23203
2192 53729
1474 46066
1998 23446
2269 45538
1597 70797
1573 61846
2708 43343
1601 41334
2437 25115
2627 51623
2656 20674
2524 20732
2941 41152
3301 79948
3476 55066
3898 50891
3655 41970
3877 24782
3229 40891
4944 30219
3789 23644
10720 46477
6936 76383
5226 25742
8742 44113
9047 20710
8345 54295
15432 43624
14868 21341
17773 23447
36875 45886
32013 21641
36300 44842
82077 44338
81488 25068
116825 52088
229412 58780
220946 70773
787258 24745
804506 21107
4056269 26034
3576429 24041
20938960 27183
21044050 45073
2958 43886
3118 51726
4378 48341
5412 21115
3977 22311
7395 50056
4132 26123
5263 44755
5806 44270
11935 21396
7215 44121
7502 42544
6282 33079
4949 42692
3589 43411
5258 23820
3659 26887
6131 39809
2883 42973
5029 41824
4892 30344
9402 36401
4813 25615
13222 51117
12015 47886
13446 21597
9751 80998
8013 48333
5534 49414
7883 29608
7888 25211
7835 57662
8844 40469
8803 22904
10608 51952
52298 73757
91144 48048
71504 22261
22466 22823
22016 27215
25398 41637
19215 26038
19264 24991
23958 61365
25838 29606
20362 26083
26162 41977
23967 22643
26554 21471
19094 41352
6464 78922
14490 49590
6183 21940
16189 21804
16491 28547
16423 24516
19560 25287
22330 21912
41371 41775
11221 89339
11881 64334
12116 70068
30289 50012
22601 22083
34331 21789
15817 69306
28873 57682
15982 73114
12186 50439
6692 42410
6775 68714
154806 40552
113158 39953
118685 74516
33536 22840
31204 28301
69676 45664
20597 45217
22005 58486
28835 58648
12458 54666
13191 61295
22269 44554
14517 52160
17336 35663
16589 34017
356246 22308
420858 22397
431583 43712
4426 80089
4345 62254
4215 56767
6009 44669
592749 86747
600860 68096
703827 77708
8027 334262
6128 33438
6560 64902
1733568 56964
1617084 61680
1604963 66520
5392 86386
6484 61725
6633 104081
10362 75873
9555 45354
10354 51559
609982 66113
530122 43554
497604 59376
14900 96068
14609 45634
17714 55715
29757 78433
18744 73873
20600 83871
11176 54552
17734 74351
10070 78738
608883 52978
721995 67712
674102 34435
264501 43759
397304 34940
316798 55659
113744 36698
120812 36030
134032 60075
6589 122499
11412 74028
11633 45852
5242 41915
7041 23641
4325 21655
6232 68412
5423 115805
5351 121202
10420 70181
10143 67416
13272 112125
27425 70312
26172 66400
21195 75814
4980 70612
5007 44776
4018 78452
5366 73133
6587 122872
5129 115486
121488 59788
175647 68886
34786 76765
29428 109938
28298 106916
36510 63945
35761 84866
39654 66849
613634 57209
525374 105338
604862 76427
4181771 53993
4175315 77132
4144006 49642
127157 52760
216049 78288
122880 43936
85673 38098
145207 67549
91703 32708
10433 69497
9426 50291
5879 100061
15353 51744
14296 53182
13379 73450
6044 83142
4161 101838
4115 69576
6285 44844
4158 63535
4105 77118
108352217 90764
115273440 119932
9075 60035
6006 21666
4551 22188
843454 53660
935336 96045
816850 69866
255418 56943
298192 81080
337789 78643
3952 68376
4381 31413
4153 74705
4241 61096
6605 52319
3782 55721
3803 59839
3654 68761
247143 100507
123255 79466
217235 54263
41375 51073
47503 44550
40699038 55353
40636050 91855
6860484 132561
6826053 97283
6887704 100467
5596477 53783
5528002 47495
5684276 68612
3854116 96074
3876188 52606
3819619 126243
3190394 68465
3192640 79400
3175215 119012
2105837 65979
2105250 119220
2031516 124100
907791 119874
959375 74914
940878 117274
2633065 113507
2513155 90124
2499307 152897
24659 44643
27691 57661
28073 58566
10991 118126
7826 120193
4575 115489
2501 42379
7194 54387
4404 50486
6386 76710
4290 68507
3827 51279
4915 66118
4772 92720
4879 89398
4739 81670
29906552 45923
30655200 91160
89535237 60965
91919717 67368
23474645 93658
23326125 87997
1769031 61228
1307081 44592
1237210 77783
4769 32046
8533 69266
7667 65178
11561 295768
6653 35899
6037 33641
7779 53949
6631 46027
7417 69940
5314642 61701
5162894 78915
4228786 85262
4180519 166825
4136478 82550
851828 71545
837539 87361
6033 111947
5972 47368
6769 53679
175736 91405
164648 69211
173765 117963
7832 32570
211299 84324
208557 70603
208200 102963
10522 63357
11466 68934
10299 72425
1598186 51248
1312644 60853
1396425 61180
5884 57501
4842 55564
5247 44406
62564 62258
81820 51294
10886 110047
9863 23836
7332 53393
11597 56980
30082 43101
14187 62733
8965 62461
8163 62604
6883 56820
339859 68644
326233 52868
7989 73507
8648 44992
8118 22342
8540654 52871
8064164 81898
25629 55469
23340 63439
6424 32083
7889 31599
7771 42055
10942 45744
8265 36129
4349 80962
7016 80087
7157 45668
4425 53445
4426 23184
5013 52500
24832 37825
13520 38525
23508 52674
42377 82029
40697 107041
50274 72632
5881 42754
5580 45034
8320 27419
7293 349119
2822 41036
2950 41471
132174 75087
240640 98615
139050 101894
7724 65646
7663 66106
7126 51660
7346 58917
9836 55971
9427 22458
6755 43641
4637 22154
3993 43885
9798 57647
5775 22223
9761 46873
1131250 63790
1396132 59178
22891 70760
18596 79973
24866 80880
23716 64587
13323 80715
13314 55833
6270 55609
5831 64586
9578 83492
9233 49119
11891 71284
11811 76773
10401 67262
9163 113663
7727 97674
13477 31863
12422 45211
13303 59791
11192 66740
10609 73846
6525 47105
10502 105156
6428 96585
92943067 48162
90859010 82891
5018 48709
7075 22937
6054 48071
5270 54448
5007 22774
5077 38264
6924 32272
5563 70656
6476 93947
5371 85551
97821 49214
123951 72045
97563 121614
17648 68152
18737 67213
22071 104968
17101 49521
25834 52040
93222 82206
134008 114106
84800 92721
12985 31383
8368 52205
5052 22423
5047 49260
6309 44716
4414 83273
7877 54775
5467 70628
5333 64731
40797 303382
232160 57093
180665 48936
22294 36602
24049 60929
4887 60092
4658 46643
5265 70001
3348 43218
6863 47621
5234 43184
11636 57857
12235 23164
20044 110347
10968 80473
7354 87310
7226 64875
25270 50823
33953 34436
594933 74557
529980 83280
1025424 70972
703964 47602
577634 42702
594314 56166
55740 32048
124914 37961
517327 73234
557697 92016
865832 80337
244725 41567
230822 37746
31185958 69644
31383988 54577
245263 32708
272020 32576
6945885 56010
6940980 117201
804679 34302
4688 44879
6669 46514
2026040 39905
2060581 31930
2828242 32571
5454232 32481
41478620 57667
41445475 95739
18395606 31500
5458 45158
4679 55804
38963964 30844
7638 60747
7547 74519
7639 75111
89335124 40587
15575 94113
9457 67818
15692 110268
10006 50538
5550 47214
6940 45956
16930 47227
16708 70958
5228 65199
4909 45596
41397 47377
50768 46088
16168 48664
4815 50315
114216 47569
22617 47628
19139 48132
476143 47410
10124 61350
9638 49686
1185600 50314
1040191 52687
8450 52413
6437 66967
4293337 50482
417837 55767
506744 53758
22799 53332
23272 66930
10036 53263
6761 53391
52297378 54150
169891 58895
22997 55071
16955 54540
9699980 55490
7644 53576
11190 55456
6604 54885
32181 55993
25181 58610
7412 59634
8219 57606
85005568 61399
7883 59451
1041427 65054
7905 61142
8200 71417
11841 62846
60238 65136
77977 67191
23169460 67420
96970 65388
3034640 72367
146177 75734
174535 78460
20598 77699
194222 73916
11994 74654
16913 76227
13170 82790
251621 80252
19593393 92278
59288047 117051
907150 116034


==> dfa_vs_prog_SC_PV.dat <==
1418 13028
1236 15374
3139 10462
2879 10271
1808 14628
2326 23585
2544 25221
3005 20972
2403 17080
2581 21894
2978 21358
2987 63974
2970 30728
1881 34560
4778 35474
3291 34677
3048 52119
2306 32029
3037 35718
2790 35747
3266 51124
3304 10664
4344 17078
3704 31134
2780 48710
2115 35053
1973 42220
2437 76978
2235 31553
1929 70182
2298 61206
2013 36041
3261 32365
6251 11378
3340 39879
3352 52868
4254 25891
3495 41025
1992 55487
3154 25252
3384 52239
3379 43701
3715 40275
2713 58207
3522 23272
3001 46517
16432 10422
20188 24555
52399 16670
2510 33132
2159 73382
2387 44721
3152 23206
3480 34274
102806 13566
3734 30934
4922 62246
2346 22539
2997 55524
2125 33206
4961 31456
2258 41476
2026 30629
2599 24738
2083 39262
3359 22923
1986 52068
2188 30868
2298 30342
265819 10565
2509 47721
3068 43661
666275 13448
6205 31356
3446 41554
5195 37860
2385370 41674
3894 40645
2964 51179
2442 31880
2341 45067
2548 33406
2304 30419
2249 21604
2232 22546
4699 50474
3019 24694
3146 41339
2512 29245
2921 37884
3155 22838
2796 33105
4054 35022
4989 34796
2462 24239
3836 31440
6389 40569
3716 31263
3987 41094
2465 34587
4236 34175
5046 20846
4582 26394
2936 34185
4905 26603
6897 41661
4486 36386
6079 44094
5632 63380
3147 51690
3396 38604
4290 148229
3310 80582
2899 86081
3697 62347
4383 307559
3639 42986
4143 55063
2232 55275
2017 34848
2444 55077
1796 35454
4630 34968
3543 40603
3426 65768
2065 46071
4874 64657
4151 76983
3680 45462
2739 35165
5688 24430
3014 32298
5312 31820
4787 41993
6032 37122
5811 21272
3575 24690
6713 34487
4633 45840
4962 34225
14665 72326
6208 31830
6457 27706
4754 58322
7962 43097
6173 52311
4771 34962
6478 54744
10236 22905
4911 31413
5588 41074
2901 44628
3529 48101
44731 23249
5989 24479
179814 33978
8372 34598
9703 32007
3805 41557
4772 55027
4265 23666
6646 50938
4998 45540
3889 48429
4078 39448
7896 41084
6348 22499
6737 33561
6108 24994
6767 25939
4019 25383
7621 39990
5848 29355
8014 34714
6759 24379
7610 34350
4381 32928
3742 33339
5285 46093
5464 200552
4421 160479
4250 54546
8646 184002
5275 50418
2660 86904
4612 34859
4290 37424
4728 34894
3479 140726
4732 82075
5856 77508
7066 146877
5836 65520
5228 60616
4480 58341
2349 34139
4198 34720
5365 40612
7285 46672
2218437 46303
27512 44733
6003 23937
4316 22724
453703 46801
93310 34680
55726 42011
3796 46552
4206 46174
2501 46239
3648 25103
5033 49471
7246 38038
8174 46557
12349 34437
10415 11304
5483 44710
5958 10986
9655 52943
5530 55226
5601 21219
4593 21681
8391 73733
8845 24401
8700 11357
5458 112520
7721 19279
1100343 34169
584274 31460
20261 39448
5513 56661
4551 59118
9227 45771
6458 42452
4459 68860
4649 203008
3995 67831
11867 56413
4997 37493
7113 40943
4919 74114
4479 145427
6040 101180
8272 45336
4259 52533
4512 64198
7696 51526
3829 35880
6665 58314
13793 226594
8246 55109
10212 59820
2371 32971
8164 36406
2956 31733
5811 42894
4183 32985
4913 34458
5586 33901
6534 45825
6226 30840
9451 92149
5928 40953
5598 11764
4834 71637
5379 38419
7292 56576
4256 12595
4882 55194
3122 41849
11693 43675
8501 69361
8080 17700
25546 23469
3626 40592
4834 34893
5511 54257
9164 14372
8258 24364
11673 44876
12569 33941
14945 176624
11695 47882
10889 45273
11790 284244
8988 72246
6776 96693
12972 35994
14619 32762
11596 36052
9933 35940
24593 94142
10110 84952
17995 58037
9589 46630
7964 36066
8680 35640
9610 32681
7153 36575
8087 33701
29428 257576
18411 68117
17484151 35873
17528425 34195
6798 42426
5572 61252
5904 45263
6641 29384
3639 39949
17203 44200
5982 62222
11147 26880
3775318 26728
5811 120956
3427 108972
3891 57232
3864 26206
15251 44344
6519 46555
9730 45339
5664 34359
7441 37760
9073 90058
9049 34363
16655 11461
14633 52628
16069 13709
24700 15453
26821 53965
23352 11401
52258 43871
42499 50676
29551 12595
23768 22185
32622 33695
39061 34785
42705 35602
44705 35874
115605 90274
32677 66989
112851 143716
123821 66781
47769 33109
56947 52007
130564 161297
107652 89448
269697 45369
42283 70020
4966 42323
7258 32631
7417 33720
1257328 43719
1620876 47675
6218 4856400
6321 37356
5633 74301
4960 85481
5543 33801
5475 41893
16297 57763
16138 51779
7660 37088
7191 24010
10135 38264
5766 35620
477769 35847
27225 82943
5825 30869
5768 41909
208468 36730
198343 33335
17681 158945
7790 39781
4176 45161
4395 37591
4985 38513
5255 34598
8528 40312
37227 45886
19410 52353
119500 17548
14415 47576
12391 35963
12177 30635
7889 35353
6730 36874
9345 11684
9123 35417
2489674 47250
400731 37487
948549 82492
554742 58283
4954133 204358
1402865 53255
6526 89588
12083 35212
7037 35160
6689 33887
7231 24182
6268 35922
3778 67922
3934 23828
11222 52947
12897 33359
3893 52219
6461 101744
7362 55898
9957 40008
444688 19245
361420 11641
7249 27575
54680 68582
87821 32593
1580939 37176
1724233 11693
48305 16170
80871 13412
716511 28307
841331 37593
669191 12342
5291 36542
6344 31337
1250755 47654
3917 35286
3747 34935
96172553 287871
55873795 76613
5292959 115115
5352848 88658
5290 50141
4344 44065
4478 30240
8977 46205
5152 39481
9975 21928
6548 22921
17677 42425
4845 42774
3706 47148
4049 45810
8206 34020
7699 53912
4047 39936
4702 64777
9001 237098
3800 69652
4584 33447
5411 76533
8879 35480
31091740 11575
4142783 41217
1270950 35333
5315009 54591
1780094 42031
381185 52494
313736 50330
717622 52374
525165 44752
5242 34305
7451 47521
8824 40115
14105 44854
4376 314508
3014 394284
3340 321586
9224684 21893
2905 3274870
3613 2103480
87714248 67252
33846481 19009
10491 21886
7503 38223
10152 26159
5256 40890
9530 32884
8353 51277
255260 123321
274794 33853
299649 31690
5519 15431
8020 11410
6529 53483
3929 93128
3490 77836
7427 100581
7063 45248
5385 44249
16498 25344
12609 30262
12369 32539
8467 43380
5662 44130
10595 28561
9593 36186
11196 11700
6040 34748
5542 65226
6966 34450
7507 57145
4495 25214
6405 49196
9176 52227
5513 29577
11145 36697
10826 72985
11133 52674
5578 11921
7184 16234
7032 39275
10655 34742
7256 58867
13581576 12333
6756 43336
6515 41039
9337 23539
6526 45725
88000 38269
89850 50917
133595 79180
182875 21444
372205 36167
66438 25216
2710 42083
2108 35043
6786 36669
4562 36739
4621 15357
5931 34992
5375 34955
5665 48465
6766 36890
1422935 37043
7569 26523
7510 34496
4600 24564
7054 45636
15915 72333
29737 32266
4413 54096
4814 49117
2140 24530
3758 21663
4646 28243
4660 44184
4436 28014
6958 69798
149540 34494
6733 44872
6895 36934
6772 36586
10918 108378
7053 35291
78138 49379
75448 35841
51977 25524
39324 49873
55249 36408
8076 49468
5127 54222
6813 50965
477805 37049
4419 45652
178492 69655
76955 25057
8578 40857
745530 38717
3441 50150
3656 51574
6092 62286
5592 42245
308537 34928
325321 53283
311815 53960
6396 44032
6369 25694
4907 36687
7506 200850
4280 41151
4609 64583
19054 12456
12984 36958
5447 35812
1553195 47691
62844 34649
7820 34655
7251 95701
5080 58291
16228 49410
4468 59170
6660 34172
6589 49250
7367 51809
3953 35641
4307 55261
4461 31036
7365 31510
9930 225432
4809 168100
9524 26202
10935 36105
5766 25245
21724 22672
28378 12066
1441698 59404
8825 27537
4669 11815
7243 105361
6975 46109
34105 36294
60127 36466
30651 41325
42411 45721
4168 55743
3993 84150
7868 35984
5267 49168
5452 49446
380092 22136
7337 50884
6657 52848
12968 22060
15515 39358
15632 38277
497297 36622
347265 25334
33361 57800
30687 25483
51674 12801
10464 42323
10142 38579
12751 12323
11432 38318
5235 43922
5074 15500
16729 53907
19954 44229
8907 24266
16077 33643
238292 36782
6546 60901
11311 22722
5390 22572
7967 21630
5193 77449
5697 56478
8586 15962
6697 51301
7846 30402
6040 48504
7957 36653
8281 33015
8875 90981
4555 33544
8133 22119
7998 65141
5418 26983
6384 31717
6797 82805
5046 41130
4800 49263
13433 34566
8550 36955
4923 64954
6631 35129
6037 27481
5766 25969
8091 76325
6215 66643
25888 27328
18968 45770
17632 38985
9745 25756
8413 26427
7834 49274
5895 48226
5332 37697
8091 36626
6719 40457
6507 40311
9154 27018
7577 47370
973793 40428
34546 22025
557671 80022
417335 30544
11606 50274
8945 12172
4512 36660
9458 56714
5459 48106
4945 33954
1955109 37318
1379699 64145
10239 36757
17788 37551
8185 45425
6810 133961
4694 52804
3180092 36712
5552 34249
10858 45772
9260 66263
9897 25771
8472 41762
13112 65161
28688253 36952
28922724 30481
53355 34545
6489 53540
6073 52412
6397 51055
5988 40980
7941 35996
7164 21686
5392 44765
8783 59121
6120 53695
6267 119330
6449 26543
11816 49587
11694 39844
4693 67892
4428 35684
2491 173562
3432 181677
5817 13968
9003 37568
13302 38761
2207540 61174
2137662 38046
5271 31116
7472 103742
9944 153384
8581 26817
9228 54672
12133 12573
30596 37450
3129 11606
6644 36463
8565 26999
23292 40336
13129 54976
5856 45681
9101209 36080
9170 66997
6964 50393
8972 45734
5752 122791
5155 27892
7709 25263
6509 45301
8598 49523
10092 57219
8992 43651
133632176 36845
6031 29636
8805 67156
7527 12892
6926 13211
16353645 25958
16335407 62128
23097 12266
16745 36741
11103 55134
5234 38154
7286 18604
7946 36086
9505 74219
10592 36830
5489 40392
7086 27064
7140 37671
6453 49878
6090 31069
179698 38878
10626 69551
11060 26982
7792 35859
13885 30869
9152 50090
9348 33360
10275 23312
7230 23739
11423 33482
12415 32459
17567 45680
6510 13614
9568 49723
5309 62499
4438 35562
10914 32996
9401 36092
9885 52255
6165 38246
5826 22151
4511 57662
5532 41104
9660 84303
5181 55533
9536 62002
86847 26507
3378 45143
6069 34366
5469 49860
8641 36469
6145 88201
4734 37167
6044 50595
8921 39158
9774 12805
10277 23028
7867 36827
10466 51389
7454 37229
10478 39548
13384 56461
6946 23077
6231 58532
5725 50242
5944 86587
5159 71680
5361 146987
6009 27577
7415 65478
3625744 47828
12303 31004
12784 29754
7955 49460
5436 38920
20478 35762
16015 35803
7009 40558
4665 1290368
3476 1520813
14914 72984
7859 47707
9187 58790
6902 43311
12037 44920
13777 51844
8952 72237
10217 11630
6193 50487
6376 41113
298391 37877
15240 37390
15063 28440
7658 39188
11556 40866
7798 65689
7861 47926
5687 58382
11007 29905
12387 46979
15410 53707
49182462 36464
12645 39151
7375 50521
19458 16025
11502 40352
8984 48291
7756 47705
9670 60935
28696 27345
27005 28019
28323 36677
32425 51646
38061 35343
34091 24388
32736 50479
27075 34852
27337 24862
9824 32268
6047 62664
5928 28800
5957 100833
1178906 37330
971023 36515
22205 38631
9860 29546
6647 13357
6293 24373
3478072 36918
7280 38532
8005 51405
22700 31339
6651 37219
10102 50333
8880 45473
11134 44067
14254 56180
8638 53998
12322 28969
437342 37554
6774 48110
6051 47182
8638 46585
5709 38163
105984 34157
110698 29429
9564 39512
7251 29659
8600 33797
9063 28811
16367 65238
7992 36147
13693 39778
2750 13510242
4211 13632773
5191528 30231
731413 39115
34150 39968
56597 55689
59007 39489
591421 39668
11223 48277
6065 42786
452423 67991
430995 25427
67633 38475
5675854 38903
6830 67690
7160 39179
754043 71086
27304 72134
8020 56437
7418 47463
739275 85539
612969 57769
6559 75032
5638 53947
6520 137918
91593 38997
78243 29790
5091382 42567
68569223 32229
849022 39869
3468405 41706
796380 60163
1120319 48649
8639 48153
4730 46552
7497 22250
4851 19614
6124 46570
7851 22447
8828 13389
4832 12987
5698 22906
5142 13221
10593440 39987
12913 46071
5903895 26822
6118890 25075
6192275 27197
6388998 25686
6852 12481
46698 13218
66505 12841
4990513 39154
6230975 37093
6308382 25597
3216 91444210
4926 90125824
2866371 41407
10931 42335
10833 31268
708430 40147
6957 219570
5840 49756
6934 30155
9748538 43097
4064500 58979
18896 45111
19473 42369
11441946 38374
2757927 36327
102936 41403
5450371 32317
826258 40057
10974 45330
6203 35350
7145 45864
21391746 40362
76068451 56141
77582325 63265
107629233 37319
106839309 26506
7363 30378
9655 76840
18300910 39363
383904 33501
333350 53148
4991 23833
38290971 33598
89662236 31767
9046 22779
14594 14285
5802 21063
15677 14889
7366 14900
49501 15549
11677 16070
14085 17257
6259 23716
5884 16235
96322 24343
73889 27294
18836 16696
610351 24632
472747 18094
9298 19662
17395 18640
4421 25499
6960 18457
996495 20049
57103 19198
65019 26480
82688 19027
7130 18779
4272043 25418
4233529 19865
463709 30822
31750 24370
6085 30676
52601908 19858
52907083 20537
16935462 21145
16957852 28168
16942598 30739
180011 22219
158303 32577
17971 22101
9519243 29798
9604157 23118
1735497 25364
1794657 29199
1781130 50327
31389 36015
518453 25076
419686 25976
438259 24980
7160 24164
6547024 29319
6594714 26274
6627941 26964
83759352 26655
84015641 28386
45783 25949
50856 26281
112495 29534
8660 27186
7589 39538
929068 28902
893827 28352
70683 32295
23163640 31154
23162431 31239
1795086 32702
1789528 35297
1796167 32195
8646 29574
6320 34115
8973 31014
91255 35875
165618 36089
80117978 36736
80096859 34930
80675552 40181
12279 30612
7141 36195
11469 47188
3096546 39960
3085753 35947
141662 36832
33667 36086
12104 36939
5971952 45019
5984321 45404
6263218 40381
187779 46037
193821 50475
16481 39722
10724809 43822
10684401 50082
11573 40760
16166 41155
289134 49518
258362 45516
9777 45939
15455 51095
350758 46384
415579 49468
19260184 49369
468511 54205
524851 60641
33611487 51385
33471572 58543
1015759 57054
947593 61350
59247727 62231
842585 72259
100315885 56644
99736516 68657
986311 58315
1032208 70420
165184651 74503
164543443 88522
1426964 60835
1483208 84644


==> dfa_vs_prog_SC_all.dat <==
1418 13028
1236 15374
3139 10462
2879 10271
1808 14628
2326 23585
2544 25221
3005 20972
2403 17080
2581 21894
2978 21358
2987 63974
2970 30728
1881 34560
4778 35474
3291 34677
3048 52119
2306 32029
3037 35718
2790 35747
3266 51124
3304 10664
4344 17078
3704 31134
2780 48710
2115 35053
1973 42220
2437 76978
2235 31553
1929 70182
2298 61206
2013 36041
3261 32365
6251 11378
3340 39879
3352 52868
4254 25891
3495 41025
1992 55487
3154 25252
3384 52239
3379 43701
3715 40275
2713 58207
3522 23272
3001 46517
16432 10422
20188 24555
52399 16670
2510 33132
2159 73382
2387 44721
3152 23206
3480 34274
102806 13566
3734 30934
4922 62246
2346 22539
2997 55524
2125 33206
4961 31456
2258 41476
2026 30629
2599 24738
2083 39262
3359 22923
1986 52068
2188 30868
2298 30342
265819 10565
2509 47721
3068 43661
666275 13448
6205 31356
3446 41554
5195 37860
2385370 41674
3894 40645
2964 51179
2442 31880
2341 45067
2548 33406
2304 30419
2249 21604
2232 22546
4699 50474
3019 24694
3146 41339
2512 29245
2921 37884
3155 22838
2796 33105
4054 35022
4989 34796
2462 24239
3836 31440
6389 40569
3716 31263
3987 41094
2465 34587
4236 34175
5046 20846
4582 26394
2936 34185
4905 26603
6897 41661
4486 36386
6079 44094
5632 63380
3147 51690
3396 38604
4290 148229
3310 80582
2899 86081
3697 62347
4383 307559
3639 42986
4143 55063
2232 55275
2017 34848
2444 55077
1796 35454
4630 34968
3543 40603
3426 65768
2065 46071
4874 64657
4151 76983
3680 45462
2739 35165
5688 24430
3014 32298
5312 31820
4787 41993
6032 37122
5811 21272
3575 24690
6713 34487
4633 45840
4962 34225
14665 72326
6208 31830
6457 27706
4754 58322
7962 43097
6173 52311
4771 34962
6478 54744
10236 22905
4911 31413
5588 41074
2901 44628
3529 48101
44731 23249
5989 24479
179814 33978
8372 34598
9703 32007
3805 41557
4772 55027
4265 23666
6646 50938
4998 45540
3889 48429
4078 39448
7896 41084
6348 22499
6737 33561
6108 24994
6767 25939
4019 25383
7621 39990
5848 29355
8014 34714
6759 24379
7610 34350
4381 32928
3742 33339
5285 46093
5464 200552
4421 160479
4250 54546
8646 184002
5275 50418
2660 86904
4612 34859
4290 37424
4728 34894
3479 140726
4732 82075
5856 77508
7066 146877
5836 65520
5228 60616
4480 58341
2349 34139
4198 34720
5365 40612
7285 46672
2218437 46303
27512 44733
6003 23937
4316 22724
453703 46801
93310 34680
55726 42011
3796 46552
4206 46174
2501 46239
3648 25103
5033 49471
7246 38038
8174 46557
12349 34437
10415 11304
5483 44710
5958 10986
9655 52943
5530 55226
5601 21219
4593 21681
8391 73733
8845 24401
8700 11357
5458 112520
7721 19279
1100343 34169
584274 31460
20261 39448
5513 56661
4551 59118
9227 45771
6458 42452
4459 68860
4649 203008
3995 67831
11867 56413
4997 37493
7113 40943
4919 74114
4479 145427
6040 101180
8272 45336
4259 52533
4512 64198
7696 51526
3829 35880
6665 58314
13793 226594
8246 55109
10212 59820
2371 32971
8164 36406
2956 31733
5811 42894
4183 32985
4913 34458
5586 33901
6534 45825
6226 30840
9451 92149
5928 40953
5598 11764
4834 71637
5379 38419
7292 56576
4256 12595
4882 55194
3122 41849
11693 43675
8501 69361
8080 17700
25546 23469
3626 40592
4834 34893
5511 54257
9164 14372
8258 24364
11673 44876
12569 33941
14945 176624
11695 47882
10889 45273
11790 284244
8988 72246
6776 96693
12972 35994
14619 32762
11596 36052
9933 35940
24593 94142
10110 84952
17995 58037
9589 46630
7964 36066
8680 35640
9610 32681
7153 36575
8087 33701
29428 257576
18411 68117
17484151 35873
17528425 34195
6798 42426
5572 61252
5904 45263
6641 29384
3639 39949
17203 44200
5982 62222
11147 26880
3775318 26728
5811 120956
3427 108972
3891 57232
3864 26206
15251 44344
6519 46555
9730 45339
5664 34359
7441 37760
9073 90058
9049 34363
16655 11461
14633 52628
16069 13709
24700 15453
26821 53965
23352 11401
52258 43871
42499 50676
29551 12595
23768 22185
32622 33695
39061 34785
42705 35602
44705 35874
115605 90274
32677 66989
112851 143716
123821 66781
47769 33109
56947 52007
130564 161297
107652 89448
269697 45369
42283 70020
4966 42323
7258 32631
7417 33720
1257328 43719
1620876 47675
6218 4856400
6321 37356
5633 74301
4960 85481
5543 33801
5475 41893
16297 57763
16138 51779
7660 37088
7191 24010
10135 38264
5766 35620
477769 35847
27225 82943
5825 30869
5768 41909
208468 36730
198343 33335
17681 158945
7790 39781
4176 45161
4395 37591
4985 38513
5255 34598
8528 40312
37227 45886
19410 52353
119500 17548
14415 47576
12391 35963
12177 30635
7889 35353
6730 36874
9345 11684
9123 35417
2489674 47250
400731 37487
948549 82492
554742 58283
4954133 204358
1402865 53255
6526 89588
12083 35212
7037 35160
6689 33887
7231 24182
6268 35922
3778 67922
3934 23828
11222 52947
12897 33359
3893 52219
6461 101744
7362 55898
9957 40008
444688 19245
361420 11641
7249 27575
54680 68582
87821 32593
1580939 37176
1724233 11693
48305 16170
80871 13412
716511 28307
841331 37593
669191 12342
5291 36542
6344 31337
1250755 47654
3917 35286
3747 34935
96172553 287871
55873795 76613
5292959 115115
5352848 88658
5290 50141
4344 44065
4478 30240
8977 46205
5152 39481
9975 21928
6548 22921
17677 42425
4845 42774
3706 47148
4049 45810
8206 34020
7699 53912
4047 39936
4702 64777
9001 237098
3800 69652
4584 33447
5411 76533
8879 35480
31091740 11575
4142783 41217
1270950 35333
5315009 54591
1780094 42031
381185 52494
313736 50330
717622 52374
525165 44752
5242 34305
7451 47521
8824 40115
14105 44854
4376 314508
3014 394284
3340 321586
9224684 21893
2905 3274870
3613 2103480
87714248 67252
33846481 19009
10491 21886
7503 38223
10152 26159
5256 40890
9530 32884
8353 51277
255260 123321
274794 33853
299649 31690
5519 15431
8020 11410
6529 53483
3929 93128
3490 77836
7427 100581
7063 45248
5385 44249
16498 25344
12609 30262
12369 32539
8467 43380
5662 44130
10595 28561
9593 36186
11196 11700
6040 34748
5542 65226
6966 34450
7507 57145
4495 25214
6405 49196
9176 52227
5513 29577
11145 36697
10826 72985
11133 52674
5578 11921
7184 16234
7032 39275
10655 34742
7256 58867
13581576 12333
6756 43336
6515 41039
9337 23539
6526 45725
88000 38269
89850 50917
133595 79180
182875 21444
372205 36167
66438 25216
2710 42083
2108 35043
6786 36669
4562 36739
4621 15357
5931 34992
5375 34955
5665 48465
6766 36890
1422935 37043
7569 26523
7510 34496
4600 24564
7054 45636
15915 72333
29737 32266
4413 54096
4814 49117
2140 24530
3758 21663
4646 28243
4660 44184
4436 28014
6958 69798
149540 34494
6733 44872
6895 36934
6772 36586
10918 108378
7053 35291
78138 49379
75448 35841
51977 25524
39324 49873
55249 36408
8076 49468
5127 54222
6813 50965
477805 37049
4419 45652
178492 69655
76955 25057
8578 40857
745530 38717
3441 50150
3656 51574
6092 62286
5592 42245
308537 34928
325321 53283
311815 53960
6396 44032
6369 25694
4907 36687
7506 200850
4280 41151
4609 64583
19054 12456
12984 36958
5447 35812
1553195 47691
62844 34649
7820 34655
7251 95701
5080 58291
16228 49410
4468 59170
6660 34172
6589 49250
7367 51809
3953 35641
4307 55261
4461 31036
7365 31510
9930 225432
4809 168100
9524 26202
10935 36105
5766 25245
21724 22672
28378 12066
1441698 59404
8825 27537
4669 11815
7243 105361
6975 46109
34105 36294
60127 36466
30651 41325
42411 45721
4168 55743
3993 84150
7868 35984
5267 49168
5452 49446
380092 22136
7337 50884
6657 52848
12968 22060
15515 39358
15632 38277
497297 36622
347265 25334
33361 57800
30687 25483
51674 12801
10464 42323
10142 38579
12751 12323
11432 38318
5235 43922
5074 15500
16729 53907
19954 44229
8907 24266
16077 33643
238292 36782
6546 60901
11311 22722
5390 22572
7967 21630
5193 77449
5697 56478
8586 15962
6697 51301
7846 30402
6040 48504
7957 36653
8281 33015
8875 90981
4555 33544
8133 22119
7998 65141
5418 26983
6384 31717
6797 82805
5046 41130
4800 49263
13433 34566
8550 36955
4923 64954
6631 35129
6037 27481
5766 25969
8091 76325
6215 66643
25888 27328
18968 45770
17632 38985
9745 25756
8413 26427
7834 49274
5895 48226
5332 37697
8091 36626
6719 40457
6507 40311
9154 27018
7577 47370
973793 40428
34546 22025
557671 80022
417335 30544
11606 50274
8945 12172
4512 36660
9458 56714
5459 48106
4945 33954
1955109 37318
1379699 64145
10239 36757
17788 37551
8185 45425
6810 133961
4694 52804
3180092 36712
5552 34249
10858 45772
9260 66263
9897 25771
8472 41762
13112 65161
28688253 36952
28922724 30481
53355 34545
6489 53540
6073 52412
6397 51055
5988 40980
7941 35996
7164 21686
5392 44765
8783 59121
6120 53695
6267 119330
6449 26543
11816 49587
11694 39844
4693 67892
4428 35684
2491 173562
3432 181677
5817 13968
9003 37568
13302 38761
2207540 61174
2137662 38046
5271 31116
7472 103742
9944 153384
8581 26817
9228 54672
12133 12573
30596 37450
3129 11606
6644 36463
8565 26999
23292 40336
13129 54976
5856 45681
9101209 36080
9170 66997
6964 50393
8972 45734
5752 122791
5155 27892
7709 25263
6509 45301
8598 49523
10092 57219
8992 43651
133632176 36845
6031 29636
8805 67156
7527 12892
6926 13211
16353645 25958
16335407 62128
23097 12266
16745 36741
11103 55134
5234 38154
7286 18604
7946 36086
9505 74219
10592 36830
5489 40392
7086 27064
7140 37671
6453 49878
6090 31069
179698 38878
10626 69551
11060 26982
7792 35859
13885 30869
9152 50090
9348 33360
10275 23312
7230 23739
11423 33482
12415 32459
17567 45680
6510 13614
9568 49723
5309 62499
4438 35562
10914 32996
9401 36092
9885 52255
6165 38246
5826 22151
4511 57662
5532 41104
9660 84303
5181 55533
9536 62002
86847 26507
3378 45143
6069 34366
5469 49860
8641 36469
6145 88201
4734 37167
6044 50595
8921 39158
9774 12805
10277 23028
7867 36827
10466 51389
7454 37229
10478 39548
13384 56461
6946 23077
6231 58532
5725 50242
5944 86587
5159 71680
5361 146987
6009 27577
7415 65478
3625744 47828
12303 31004
12784 29754
7955 49460
5436 38920
20478 35762
16015 35803
7009 40558
4665 1290368
3476 1520813
14914 72984
7859 47707
9187 58790
6902 43311
12037 44920
13777 51844
8952 72237
10217 11630
6193 50487
6376 41113
298391 37877
15240 37390
15063 28440
7658 39188
11556 40866
7798 65689
7861 47926
5687 58382
11007 29905
12387 46979
15410 53707
49182462 36464
12645 39151
7375 50521
19458 16025
11502 40352
8984 48291
7756 47705
9670 60935
28696 27345
27005 28019
28323 36677
32425 51646
38061 35343
34091 24388
32736 50479
27075 34852
27337 24862
9824 32268
6047 62664
5928 28800
5957 100833
1178906 37330
971023 36515
22205 38631
9860 29546
6647 13357
6293 24373
3478072 36918
7280 38532
8005 51405
22700 31339
6651 37219
10102 50333
8880 45473
11134 44067
14254 56180
8638 53998
12322 28969
437342 37554
6774 48110
6051 47182
8638 46585
5709 38163
105984 34157
110698 29429
9564 39512
7251 29659
8600 33797
9063 28811
16367 65238
7992 36147
13693 39778
2750 13510242
4211 13632773
5191528 30231
731413 39115
34150 39968
56597 55689
59007 39489
591421 39668
11223 48277
6065 42786
452423 67991
430995 25427
67633 38475
5675854 38903
6830 67690
7160 39179
754043 71086
27304 72134
8020 56437
7418 47463
739275 85539
612969 57769
6559 75032
5638 53947
6520 137918
91593 38997
78243 29790
5091382 42567
68569223 32229
849022 39869
3468405 41706
796380 60163
1120319 48649
8639 48153
4730 46552
7497 22250
4851 19614
6124 46570
7851 22447
8828 13389
4832 12987
5698 22906
5142 13221
10593440 39987
12913 46071
5903895 26822
6118890 25075
6192275 27197
6388998 25686
6852 12481
46698 13218
66505 12841
4990513 39154
6230975 37093
6308382 25597
3216 91444210
4926 90125824
2866371 41407
10931 42335
10833 31268
708430 40147
6957 219570
5840 49756
6934 30155
9748538 43097
4064500 58979
18896 45111
19473 42369
11441946 38374
2757927 36327
102936 41403
5450371 32317
826258 40057
10974 45330
6203 35350
7145 45864
21391746 40362
76068451 56141
77582325 63265
107629233 37319
106839309 26506
7363 30378
9655 76840
18300910 39363
383904 33501
333350 53148
4991 23833
38290971 33598
89662236 31767
9046 22779
14594 14285
5802 21063
15677 14889
7366 14900
49501 15549
11677 16070
14085 17257
6259 23716
5884 16235
96322 24343
73889 27294
18836 16696
610351 24632
472747 18094
9298 19662
17395 18640
4421 25499
6960 18457
996495 20049
57103 19198
65019 26480
82688 19027
7130 18779
4272043 25418
4233529 19865
463709 30822
31750 24370
6085 30676
52601908 19858
52907083 20537
16935462 21145
16957852 28168
16942598 30739
180011 22219
158303 32577
17971 22101
9519243 29798
9604157 23118
1735497 25364
1794657 29199
1781130 50327
31389 36015
518453 25076
419686 25976
438259 24980
7160 24164
6547024 29319
6594714 26274
6627941 26964
83759352 26655
84015641 28386
45783 25949
50856 26281
112495 29534
8660 27186
7589 39538
929068 28902
893827 28352
70683 32295
23163640 31154
23162431 31239
1795086 32702
1789528 35297
1796167 32195
8646 29574
6320 34115
8973 31014
91255 35875
165618 36089
80117978 36736
80096859 34930
80675552 40181
12279 30612
7141 36195
11469 47188
3096546 39960
3085753 35947
141662 36832
33667 36086
12104 36939
5971952 45019
5984321 45404
6263218 40381
187779 46037
193821 50475
16481 39722
10724809 43822
10684401 50082
11573 40760
16166 41155
289134 49518
258362 45516
9777 45939
15455 51095
350758 46384
415579 49468
19260184 49369
468511 54205
524851 60641
33611487 51385
33471572 58543
1015759 57054
947593 61350
59247727 62231
842585 72259
100315885 56644
99736516 68657
986311 58315
1032208 70420
165184651 74503
164543443 88522
1426964 60835
1483208 84644
2165 25888
1320 24601
1828 23040
1858 29794
1973 23142
2100 45984
2293 20555
1219 24565
2196 51296
1769 23903
1992 23203
2192 53729
1474 46066
1998 23446
2269 45538
1597 70797
1573 61846
2708 43343
1601 41334
2437 25115
2627 51623
2656 20674
2524 20732
2941 41152
3301 79948
3476 55066
3898 50891
3655 41970
3877 24782
3229 40891
4944 30219
3789 23644
10720 46477
6936 76383
5226 25742
8742 44113
9047 20710
8345 54295
15432 43624
14868 21341
17773 23447
36875 45886
32013 21641
36300 44842
82077 44338
81488 25068
116825 52088
229412 58780
220946 70773
787258 24745
804506 21107
4056269 26034
3576429 24041
20938960 27183
21044050 45073
2958 43886
3118 51726
4378 48341
5412 21115
3977 22311
7395 50056
4132 26123
5263 44755
5806 44270
11935 21396
7215 44121
7502 42544
6282 33079
4949 42692
3589 43411
5258 23820
3659 26887
6131 39809
2883 42973
5029 41824
4892 30344
9402 36401
4813 25615
13222 51117
12015 47886
13446 21597
9751 80998
8013 48333
5534 49414
7883 29608
7888 25211
7835 57662
8844 40469
8803 22904
10608 51952
52298 73757
91144 48048
71504 22261
22466 22823
22016 27215
25398 41637
19215 26038
19264 24991
23958 61365
25838 29606
20362 26083
26162 41977
23967 22643
26554 21471
19094 41352
6464 78922
14490 49590
6183 21940
16189 21804
16491 28547
16423 24516
19560 25287
22330 21912
41371 41775
11221 89339
11881 64334
12116 70068
30289 50012
22601 22083
34331 21789
15817 69306
28873 57682
15982 73114
12186 50439
6692 42410
6775 68714
154806 40552
113158 39953
118685 74516
33536 22840
31204 28301
69676 45664
20597 45217
22005 58486
28835 58648
12458 54666
13191 61295
22269 44554
14517 52160
17336 35663
16589 34017
356246 22308
420858 22397
431583 43712
4426 80089
4345 62254
4215 56767
6009 44669
592749 86747
600860 68096
703827 77708
8027 334262
6128 33438
6560 64902
1733568 56964
1617084 61680
1604963 66520
5392 86386
6484 61725
6633 104081
10362 75873
9555 45354
10354 51559
609982 66113
530122 43554
497604 59376
14900 96068
14609 45634
17714 55715
29757 78433
18744 73873
20600 83871
11176 54552
17734 74351
10070 78738
608883 52978
721995 67712
674102 34435
264501 43759
397304 34940
316798 55659
113744 36698
120812 36030
134032 60075
6589 122499
11412 74028
11633 45852
5242 41915
7041 23641
4325 21655
6232 68412
5423 115805
5351 121202
10420 70181
10143 67416
13272 112125
27425 70312
26172 66400
21195 75814
4980 70612
5007 44776
4018 78452
5366 73133
6587 122872
5129 115486
121488 59788
175647 68886
34786 76765
29428 109938
28298 106916
36510 63945
35761 84866
39654 66849
613634 57209
525374 105338
604862 76427
4181771 53993
4175315 77132
4144006 49642
127157 52760
216049 78288
122880 43936
85673 38098
145207 67549
91703 32708
10433 69497
9426 50291
5879 100061
15353 51744
14296 53182
13379 73450
6044 83142
4161 101838
4115 69576
6285 44844
4158 63535
4105 77118
108352217 90764
115273440 119932
9075 60035
6006 21666
4551 22188
843454 53660
935336 96045
816850 69866
255418 56943
298192 81080
337789 78643
3952 68376
4381 31413
4153 74705
4241 61096
6605 52319
3782 55721
3803 59839
3654 68761
247143 100507
123255 79466
217235 54263
41375 51073
47503 44550
40699038 55353
40636050 91855
6860484 132561
6826053 97283
6887704 100467
5596477 53783
5528002 47495
5684276 68612
3854116 96074
3876188 52606
3819619 126243
3190394 68465
3192640 79400
3175215 119012
2105837 65979
2105250 119220
2031516 124100
907791 119874
959375 74914
940878 117274
2633065 113507
2513155 90124
2499307 152897
24659 44643
27691 57661
28073 58566
10991 118126
7826 120193
4575 115489
2501 42379
7194 54387
4404 50486
6386 76710
4290 68507
3827 51279
4915 66118
4772 92720
4879 89398
4739 81670
29906552 45923
30655200 91160
89535237 60965
91919717 67368
23474645 93658
23326125 87997
1769031 61228
1307081 44592
1237210 77783
4769 32046
8533 69266
7667 65178
11561 295768
6653 35899
6037 33641
7779 53949
6631 46027
7417 69940
5314642 61701
5162894 78915
4228786 85262
4180519 166825
4136478 82550
851828 71545
837539 87361
6033 111947
5972 47368
6769 53679
175736 91405
164648 69211
173765 117963
7832 32570
211299 84324
208557 70603
208200 102963
10522 63357
11466 68934
10299 72425
1598186 51248
1312644 60853
1396425 61180
5884 57501
4842 55564
5247 44406
62564 62258
81820 51294
10886 110047
9863 23836
7332 53393
11597 56980
30082 43101
14187 62733
8965 62461
8163 62604
6883 56820
339859 68644
326233 52868
7989 73507
8648 44992
8118 22342
8540654 52871
8064164 81898
25629 55469
23340 63439
6424 32083
7889 31599
7771 42055
10942 45744
8265 36129
4349 80962
7016 80087
7157 45668
4425 53445
4426 23184
5013 52500
24832 37825
13520 38525
23508 52674
42377 82029
40697 107041
50274 72632
5881 42754
5580 45034
8320 27419
7293 349119
2822 41036
2950 41471
132174 75087
240640 98615
139050 101894
7724 65646
7663 66106
7126 51660
7346 58917
9836 55971
9427 22458
6755 43641
4637 22154
3993 43885
9798 57647
5775 22223
9761 46873
1131250 63790
1396132 59178
22891 70760
18596 79973
24866 80880
23716 64587
13323 80715
13314 55833
6270 55609
5831 64586
9578 83492
9233 49119
11891 71284
11811 76773
10401 67262
9163 113663
7727 97674
13477 31863
12422 45211
13303 59791
11192 66740
10609 73846
6525 47105
10502 105156
6428 96585
92943067 48162
90859010 82891
5018 48709
7075 22937
6054 48071
5270 54448
5007 22774
5077 38264
6924 32272
5563 70656
6476 93947
5371 85551
97821 49214
123951 72045
97563 121614
17648 68152
18737 67213
22071 104968
17101 49521
25834 52040
93222 82206
134008 114106
84800 92721
12985 31383
8368 52205
5052 22423
5047 49260
6309 44716
4414 83273
7877 54775
5467 70628
5333 64731
40797 303382
232160 57093
180665 48936
22294 36602
24049 60929
4887 60092
4658 46643
5265 70001
3348 43218
6863 47621
5234 43184
11636 57857
12235 23164
20044 110347
10968 80473
7354 87310
7226 64875
25270 50823
33953 34436
594933 74557
529980 83280
1025424 70972
703964 47602
577634 42702
594314 56166
55740 32048
124914 37961
517327 73234
557697 92016
865832 80337
244725 41567
230822 37746
31185958 69644
31383988 54577
245263 32708
272020 32576
6945885 56010
6940980 117201
804679 34302
4688 44879
6669 46514
2026040 39905
2060581 31930
2828242 32571
5454232 32481
41478620 57667
41445475 95739
18395606 31500
5458 45158
4679 55804
38963964 30844
7638 60747
7547 74519
7639 75111
89335124 40587
15575 94113
9457 67818
15692 110268
10006 50538
5550 47214
6940 45956
16930 47227
16708 70958
5228 65199
4909 45596
41397 47377
50768 46088
16168 48664
4815 50315
114216 47569
22617 47628
19139 48132
476143 47410
10124 61350
9638 49686
1185600 50314
1040191 52687
8450 52413
6437 66967
4293337 50482
417837 55767
506744 53758
22799 53332
23272 66930
10036 53263
6761 53391
52297378 54150
169891 58895
22997 55071
16955 54540
9699980 55490
7644 53576
11190 55456
6604 54885
32181 55993
25181 58610
7412 59634
8219 57606
85005568 61399
7883 59451
1041427 65054
7905 61142
8200 71417
11841 62846
60238 65136
77977 67191
23169460 67420
96970 65388
3034640 72367
146177 75734
174535 78460
20598 77699
194222 73916
11994 74654
16913 76227
13170 82790
251621 80252
19593393 92278
59288047 117051
907150 116034
8268 92111
6129 113038
4251 2377594
5199 3806255
4517 2438415
22443 3732875
8033 131661
12603 305722
11249 2909617
7935 2030080
16113 260656
9829 2195972
22886 310691
12685 2785113
17052 1887438
16170 251746
6295 2845100
16264 282623
8515 3058360
7565 3728137
8933 214036
5494 720202
6904 181006
10276 3910985
9840 3909570
5295 3986110
13541 1384299
11135 1927618
8652 1800484
11572 1801530
107508 345930
29635 3647284
32792 3047874
35886 333809
41778 335545
17514 3654068
26537 3015388
37151 402120
15728 3547572
20780 3045746
9950 487272
11315 1474957
6894 250979
7814 876503
6866 4330204
8011 4085907
7813 155865
7664 168973
296879 3425770
7258 4113123
12934 4278024
49922 3975551
130132 3718178
87377 4075723
103773 3694715
222987 226595
5520 71628
8156 156308
4759 49592
9309 253651
8478 133082
5884 92497
6497 184872
7124 49830
6092 169302
8264 650231
8104 2164869
14439 4260098
10589 4457437
69216 226046
453784 269459
624096 207923
256868 4092308
429548 3923433
13958 6798427
8085 48029
5077 131373
9945 6498470
49995 16042505
4242 97320
4688 230523
6972 4620836
7954 5122907
6286 4712091
82592 3329724
78774 2813086
11877 511943
12149 689543
111787 2844911
27887 4338436
20240 2840501
73100 908889
101969 1846505
132465 2958297
38949 1275310
66372 2930482
35314030 242476
56858 288272
6536 23290379
1287926 275317
2094195 4312349
3094183 4144482
17162 465280
1999380 4436848
4183062 4204441
163169 381789
5302 56257
9066 133570
6343 50957
12580 133958
7825 50397
8934 139985
5150 47835
4372 236293
5018 138911
571708 321121
208544 1178969
284211 3323690
10304 25281137
903592 4564324
1178855 4501570
17416931 4679151
49906651 4542296
16804154 4846089
34141527 4403328
8111 26068880
8661 49364
8193049 4561093
14861319 4459675
3093329 4551341
5798377 4569642
7906 47329
14158 143106
6149 6015174
40325 12746403
4301296 3399538
34945 405514
8237 76781
35823609 5021034
110126012 4652338
76563784 4767490
154271212 4715697
17867 205197
17729 131272
15599814 3788824
15349012 3956709
8325 2424707
5609 3828370
5921 2488304
5573 3755936
6963731 3535678
8673 13325086
34675840 3441019
5638349 3471175
612758 3709217
2936650 3495747
18063687 3352748
13954949 4004504
571561 7229656
111260677 5273054
97796724 5440407
166915645 5300876
6327 78837
11107 174781
9381 71078
12815 272433
12937 25747810
17796539 3986564
18149677 4172923
7870 49330
8029 137263
9633 105166
7491 151948
5778 48364
5668 199446
59674 391384
775557 1864035
7661 64888
9633 182283
7531 12528626
628760 6955815
11057 2492850
12309 3162148
13684 464489
9489 3168787
9805 420203
9848 3186333
12331 433036
8068 49230
8190 50096
8348 269907
10535 286468
11561 268221
12614 147559
10552 3553124
6093 35192942
13697 33462092
15334 4112497
8713 3712692
6523 4113953
6661 37242239
6187 161463
7812 53612
9609 62033
8662 148399
113771 361699
13562 1744619
14878 60673
10501 54817
15567 242771
14536 137996
5680 120432
17733 68119
11812 153899
8836 54848
9087 265052
8888 187087
261001 294355
213398 165955
22783 302899
21165 161063
9847 60901
22122 3600031
22837 142588
7840 9856729
13075 81786
73263 40819353
6833928 39516611
9634 528767
30967748 331751
8023 3840352
7998 4849661
6909 3994764
17768 51622
17457 111117
12675 97163
17828 50984
11929 57328
14891 362817
9933 50225
15809 130121
5820 87637
5532 139164
18792 374092
7086 270315
80583 3709712
79912 134068
1181497 57106
1073707 238711
127592 3827612
135469 133889
65457 81333
87588 164477
296147 3689742
392082 269494
241207 143866
7883 6399093
13008 390236
9188 105877
9283 151599
12297 67140
15111 124374
12141 56690
23030 148450
12072 50916
13701 122928
12592 106702
20309 2951857
34915 3080785
10416 61774
12906 50440
10396 162081
6788 96697
6755 139985
6645 30422489
6084 67746
250535 4041735
129218 31452791
12234 4317173
8995 5022210
9928 4639553
15705 4384930
12168 4608617
13206 124095
42695 156063
9684 82911
10783 1161446
14447 1349898
10243 1260001
1813330 49479
1727862 142540
1071520 4154255
9297644 137717
1034005 4109885
954023 143267
11705 250121
6831105 62254
6805689 282398
13338 106059
9215 266873
13452 182038
14481 1761593
9891 3226219
158266 132390
235990 150418
8520 50418
11768 266735
9969 4622253
8905 4616304
9249 4926008
128978 45854244
16252 111683
484157 4010152
6519 398062
10436 97831
13125 166355
14242 54221719
8979 61698
10575 36135557
10923 145172
321106 25348123
43958 68265
40721 162924
6566 62319
11924 10442373
81905658 167057
8049 509397
17451 12065618
14233 11428723
24541 4943733
15406 11211950
11200 4900446
24671 87296490
124063 56303107
8012 89181
957384 168709
360183 57589247
57251 41541804
13595 74369374
10284 66359
11164 62815
11101 175366
6882 41369146
6702 62194
6673 273617
11192 25736440
19436 11484501
13327 5513369
10965 11468002
11313 5924384
12400 5227017
12831 13501912
13207 11811847
15541 11531505
11310 5127797
37188 47996
71211 142704
10815 5350892
16416 5531225
12734 5434646
12038 24370611
1052122 45481442
14809 89971
8566 332197
12592 152364
865890 83254115
11207 77317
12105 142141
7628 210013
3976364 77964
3988711 275942
3713972 51597045
2536063 72205
2489740 228790
5876 82568
10938 41757578
9880 65803
9897 166159
11217 78597
11339 271503
8926 360663
9732 31064617
15113 5880758
13105 27537204
18998 5661550
14740 5491766
12423 12193575
12545 5347658
18433 5188147
12828 73660
7104 64675
10475 260972
8853 48700
14709 50027332
2161866 65381
2097336 323407
2109028 155572
265212 290290
1123785 38525486
8819 49176
10849 163932
5333 67126
14320 54510412
8518 66879
13832 238461
19148 92972
11444 101200
11729 180219
31155 7305304
20977 48784
22461 212042
22633 161620
7044 64783
7365 71589
9985 162941
893724 82735
887244 165535
9870 82244
12955 175502
137332652 63807684
14715 1455799
13753 49909
119485 408834
8210 105294
12335 199642
56836 28562282
9589 29546043
67995 65133
102352 349980
158065 175250
10710 35309990
13763 67156
16305 75043
10106 52884
10635 146887
24728 77709
26548 164900
12276 48174
11787 314611
12488 162519
830883 172724
15231 101898
277544 51858
284070 138323
8344 113086
9168 312947
9128 685577
9345 1407762
22013 3454531
1173802 277544
11697 16422633
15179 13048248
11404545 287292
11380269 170900
11401 380159
12244 1397869
12949 50885
13411 146695
13539 127352
5642 64197
6414 283446
6214 149141
8527 37852854
303582 148914
922131 72487534
28665 68889
20809 295644
20819 162589
196322 96922
6705 70310
11404 162462
9704 10029062
8554 112698
10908 198176
6913 67897
15031 65376
11317 66547528
9283 2327345
16604 49208
14322 233906
12306 140398
8507 95644
8582 100010
7327 144187
12206 48066
14620 111550
708038 70860
576921 278865
23608 48042
22203 274777
1332322 182720
13950166 303853
13946498 184417
922066 228125
9608 530793
15496 103890
12286 65296
12498 186027
24488 78752
23112 319857
14009 195733
110471 66652
159044 355603
7949 68539
1625066 72851
1513376 135019
3517047 91948161
4072585 88817
4125272 145727
58690106 282543
15917607 416181
15762270 239100
11151 48746
23669484 172916
9858 113039
1166587 92481
7316170 98271
7239027 183337
9425 12240344
2936 38252
1957 46894
4037 27965
3287 52080
4628 36227
5934 50896
5489 29669
2896 52230
3606 32965
3647 33428
4320 32764
5859 52748
3366 33811
3905 58511
4214 29002
3635 32856
4451 32464
4027 35983
4315 32470
4370 52123
7008 932213
10900 3316684
6008 3033117
6343 106740
7079 100905
5063 115753
7035 98130
6395 100499
5283 29592
4982 32526
5853 33158
6094 60129
8321 33601
8058 57913
6855 3628338
4635 3706045
4052 128222
5176 121178
7349 119895
7070 125975
7018 114959
5117 116521
11158 37106
13701 47831
31282 29458
22012 37830
69669 31480
54672 58279
12378 3157026
12263 2054682
6814 2747860
11899 2005600
4721 3782213
6620 3725386
7744 2475180
6426 3916890
107364 31035
100943 55221
5834 131305
7363 137521
3565 135457
3811 160491
5970 135861
3483 139030
3670 138799
8318 406245
284605 31052
314256 58076
6420 101374
670447 55810
2391902 63239
9622 3069555
6818 4051065
4928 3959314
4001 153894
4480 152849
3598 131088
8073 236553
12690 184220
9530 1240553
7316 184884
8947 1301742
15729 2074575
13740 115817
4788 205940
11032 183747
7472 1317499
4583 180889
17083 3701130
21169 2649560
10669 369211
12237 589593
4987 4136342
4310 175422
4780 179506
4788 202715
3877 154672
3857 153298
7933 170861
6602 153299
9107 171507
25646 133965
8571 244288
4936 198691
83884 3998541
10237 4205575
5541 185857
5424 186032
6013 188537
4712 189597
8421 228852
8302 242629
9262 215753
35498 148831
7762 274478
10026 2666285
6491 4405345
8870 259821
76092 167500
6680 306369
6567 220862
8701 313242
13777 4258948
10258 5481349
8094 4453301
9837 208380
6028 222367
5651 280004
11122 230084
6475 223957
11539 169809
70816 940748
11867 338964
47232 294838
45725 2752967
102894 3349112
75399 756024
83098 3609316
19396 976142
60480 919592
5050 232941
4306 254197
6721 230206
6298 253124
4913 238053
6418 218046
6425 230577
6450 221747
150167 184500
9544 337483
10725 258784
10567 195728
7581 279427
6361 285185
13281 342419
12709 347247
245420 3780747
1035100 3276538
1060880 3204761
8617 262541
8663 162753
9018 246728
8131 26124835
7420 21323621
13842 396154
4439341 3790289
6483 215670
5973 188500
13259 596561
19632 347866
6304 3857143
6129 3853195
30029 203418
17062 337954
7053018 3935962
34880752 3886258
5762673 4097325
687443 1643960
663322 4243588
3010383 3966679
17944645 3860902
5606 25202871
13869470 7424875
8609 49843
10399 22836065
8345 283805
9774 177812
16695 24802861
13576 303074
11866 261165
5849 349760
9662 334442
8484 61047129
10436 39259698
223757 569874
8293 24809127
11080 148142
6307 345047
12621 263517
10319 289576
8664 225594
11178 241851
9034 241391
8347 135419
14320 2595208
14667 237181
8532 247729
12832 136430
10571 4222621
7671 5030028
8529 3667062
11473 4327406
10593 4198599
13765 489307
7424 236698
10260 284298
11653 273147
1169848 9706741
11515 26426860
17147 318720
15600 156405
5921 280270
9288 189254
11105 323346
7498 392465
8292 469111
6292 409885
10175 270988
10201 165778
22790 270179
12525 310976
12889 177696
24986 135505
7035 205488
6829 83544
11689 35259775
14913 4305181
7067 4421136
11159 4325250
10305 251530
11926 142739
15649 153577
11432 225264
5764 269575
18099 38905226
7747 349905
9565 159570
145577 212889
1097971 217547
205462 208043
65948 312650
8859 144843
8034 282385
10891 18910168
9311 37168314
8496 309097
13450 513559
15929 387136
14901 213689
19342 3675869
15744 37459695
7574 322524
6365 136980
14787 317020
12640 13294507
11003 233302
24462 194799
9563 9792747
6320 45536460
18394 597119
5361 228666
6543 148780
7823 47093210
266123 342474
356917 170963
9426 4606788
10249 46379
11848 263800
11893 177431
4520284 281769
4496378 202941
13195 527454
13134 72238003
41093139 25028
442590 35227569
41988 41027317
10838 245052
7528 157484
7581 10142496
8767 36012074
8085 64096036
909320 40892085
10420 46396849
1728598 346345
1028743 279991
1084988 134580
8828 9129659
9182536 254322
956565 235832
24057 71995948
6785899 159724
11114 2625595
7026 10043790
8224 61019
167282 12893536
131677 353644
57958 243780
69060 156486
14479 32251091
8106 24644810
8495 61908878
13707 132803
14144 5722981
11492 4855436
13656 4783352
13792 223597
13244 254970
11155 73208
12270 249702
783107 53188669
12554 340528
15242 244535
8860 753048
8383 533671
29971 62299887
11812 137718
1659760 35917147
20836 268614
6209 36067082
7212 221420
7583 120274
82031100 298328
26573560 347427
26204789 144786
136820114 234605
136864700 259991
10465 5220558
13824 5249811
9785 66596633
11651 42858309
15934 5344167
15752 5111774
14679 5244910
23012 5255108
15013 5321867
15186 5022403
17138 5028409
10660 5179383
30606 26147066
17330 63186965
9741 284176
462553 80470440
14583 125771
10723 158099
830495 279094
12269 314225
11347 7560942
18506 90654256
51152 305462
10411 60484901
20099 819920
11872 347173
10462 138613
326789 45888151
8905 64806
17960 310754
41500 287406
19333 153089
7872 59116331
6714 458730
8556 9512597
7012 58165130
17673 57617293
10385 84680911
6890 27205741
7458 56579791
22874 38502703
11948 10278104
14469 5443110
12153 5342935
12832 5498402
13350 5343748
12167 5562903
18741 5731034
39543 270098
9283 92564350
10651 5314580
19641 4821560
17116 5355012
38304 44476877
9446 742563
9711 2166467
9479 1909856
13042 56435363
9972 288841
31783 866194
9036 146441
7758 250484
21827 58101407
3976984 175525
2582569 188973
5808 270276
5414 142586
12948 331004
61558 56005565
16354 186211
39440 222798
7311 271752
12555 49578202
14148 43445214
18785 12778831
12417 6115870
6449 35134583
13576 11595092
14442 5565924
13052 5305446
8120 352123
12711 182854
9636 216311
9013 88786891
17410 920296
2211111 65507991
6316 84881
9159 330597
9777 154221
12943 47599
33812 72838882
288586 171362
8778 55335183
14057 294289
5473 320895
5344 126842
9779 308684
15247 321850
18462 206331
11814 248045
8512 40795885
5173 81082
9751 456227
10578 164601
8828 66478776
7379 264734
15925 1048850
882847 247195
8954 339612
11351 9357624
22423 50645036
15417 69480126
7939 356012
9408 145357
9603 41249765
16227 84157357
2443054 360583
2048658 191858
13116 53352432
185905 25000109
7946 70423144
10368 25909661
15432 87866617
8072 262789
23763 31629894
9464 252363
8228 213821
9057 334465
10202 227215
13026 301579
1267593 264012
1261931 164198
41213 253119
76438 89594907
913529 347595
56885 1320845
7902 68950
11547 9054236
303435 274590
14115 173063
12570 813835
10618 310554
1078880 133513
38800 750014
7596 10188299
3631610 83066312
8301 53345810
14318 534085
11200 1227157
12491 797463
17807 88924012
7332 653090
13399 287939
13869 362785
14090 144443
18895 64654696
195323 278931
235529 201081
15693 52421611
36973 46584368
7074 271936
19070 77412254
48473815 67107862
15015 75366357
9456 312184
32608 77343725
12320 97574
6862 227570
6875 159568
11528 11430341
1074604 77374215
1123590 47052631
24492 80458004
8725 20075126
3418931 77333424
14427 328394
14732 181121
25693 71040622
10080 3435264
11165 3977867
10759 66743133
578012 108488432
78771 1607791
11852 253615
7353 193191
15669 11520657
7227 319998
9401 43608375
7737 11287201
9880 1532119
12090 430445
18157 322983
16169 123367
685598 163669
5182075 115868490
24040 203887
671095 108580217
1399388 365952
27780 77125186
73022 83736158
627667 115792153
918798 339893
9047 376753
10922 521232
12522 332953
80275 88597103
5750423 77627708
10689 40685104
19042 617705
105427 88732934
188229 234728
5071460 119333722
68693476 88697866
923835 88246937
7933 314186
7525 179348
1503329 349751
4132394 320743
1500945 9313576
206145 1798718
12985 1876910
11392451 89007337
16213 1878684
50989 545192
115686 777621
83624 815318
58315220 208987
10271 23578862
51141 418810
4856912 47149869
3914956 119116175
13362 84246076
11665 313192
11519 124774
616376 98945233
23830205 261397
21490 54400202
11275355 100533521
61850 87872266
9580 279066
9773 169967
818432 100364673
1212197 234814
1243291 171304
7432002 270063
21690432 98923329
342209 126188514


==> nim_time_prog.dat <==
i prog
1 42616
2 49818
3 53734
4 64905
5 86387
6 96736
7 119017
8 143326
9 170698
10 207040
11 237595
12 253758
13 325951
14 324842
15 368349
16 444588
17 499858
18 635225
19 605142

==> nim_time_spot.dat <==
i spot
1 8423
2 247536
3 45071326
4 108274442
5 139238432
6 157164336
7 168018157
8 170678204


==> prog_cactus_PM.dat <==
0.01 2707
0.02 2707
0.03 2707
0.04 2707
0.05 2707
0.06 2707
0.07 2707
0.08 2707
0.1 2707
0.2 2707
0.30000000000000004 2707
0.4 2707
0.5 2707
0.6000000000000001 2707
0.7000000000000001 2707
0.8 2707
0.9 2707
1.0 2935
1.1 2935
1.2000000000000002 2935
1.3 2935
1.4000000000000001 2935
1.5 2935
1.6 2935
1.7000000000000002 2935
1.8 2935
1.9000000000000001 2935
2.0 3071
2.1 3071
2.2 3071
2.3000000000000003 3071
2.4000000000000004 3071
2.5 3071
2.6 3071
2.7 3071
2.8000000000000003 3071
2.9000000000000004 3071
3.0 3108
3.1 3108
3.2 3108
3.3000000000000003 3108
3.4000000000000004 3108
3.5 3108
3.6 3108
3.7 3108
3.8000000000000003 3108
3.9000000000000004 3108
4.0 3124
4.1000000000000005 3124
4.2 3124
4.3 3124
4.4 3124
4.5 3124
4.6000000000000005 3124
4.7 3124
4.800000000000001 3124
4.9 3124
5.0 3126
5.1000000000000005 3126
5.2 3126
5.300000000000001 3126
5.4 3126
5.5 3126
5.6000000000000005 3126
5.7 3126
5.800000000000001 3126
5.9 3126
6.0 3130
6.1000000000000005 3130
6.2 3130
6.300000000000001 3130
6.4 3130
6.5 3130
6.6000000000000005 3130
6.7 3130
6.800000000000001 3130
6.9 3130
7.0 3133
7.1000000000000005 3133
7.2 3133
7.300000000000001 3133
7.4 3133
7.5 3133
7.6000000000000005 3133
7.7 3133
7.800000000000001 3133
7.9 3133
8.0 3138
8.1 3138
8.200000000000001 3138
8.3 3138
8.4 3138
8.5 3138
8.6 3138
8.700000000000001 3138
8.8 3138
8.9 3138
9.0 3146
9.1 3146
9.200000000000001 3146
9.3 3146
9.4 3146
9.5 3146
9.600000000000001 3146
9.700000000000001 3146
9.8 3146
9.9 3146
10.0 3162
10.100000000000001 3162
10.200000000000001 3162
10.3 3162
10.4 3162
10.5 3162
10.600000000000001 3162
10.700000000000001 3162
10.8 3162
10.9 3162
11.0 3200
11.100000000000001 3200
11.200000000000001 3200
11.3 3200
11.4 3200
11.5 3200
11.600000000000001 3200
11.700000000000001 3200
11.8 3200
11.9 3200
12.0 3249
12.100000000000001 3249
12.200000000000001 3249
12.3 3249
12.4 3249
12.5 3249
12.600000000000001 3249
12.700000000000001 3249
12.8 3249
12.9 3249
13.0 3316
13.100000000000001 3316
13.200000000000001 3316
13.3 3316
13.4 3316
13.5 3316
13.600000000000001 3316
13.700000000000001 3316
13.8 3316
13.9 3316
14.0 3357
14.100000000000001 3357
14.200000000000001 3357
14.3 3357
14.4 3357
14.5 3357
14.600000000000001 3357
14.700000000000001 3357
14.8 3357
14.9 3357
15.0 3389
15.100000000000001 3389
15.200000000000001 3389
15.3 3389
15.4 3389
15.5 3389
15.600000000000001 3389
15.700000000000001 3389
15.8 3389
15.9 3389
16.0 3411
16.1 3411
16.2 3411
16.3 3411
16.400000000000002 3411
16.5 3411
16.6 3411
16.7 3411
16.8 3411
16.900000000000002 3411
17.0 3419
17.1 3419
17.2 3419
17.3 3419
17.400000000000002 3419
17.5 3419
17.6 3419
17.7 3419
17.8 3419
17.900000000000002 3419
18.0 3425
18.1 3425
18.2 3425
18.3 3425
18.400000000000002 3425
18.5 3425
18.6 3425
18.7 3425
18.8 3425
18.900000000000002 3425
19.0 3428
19.1 3428
19.200000000000003 3428
19.3 3428
19.400000000000002 3428
19.5 3428
19.6 3428
19.700000000000003 3428
19.8 3428
19.900000000000002 3428
20.0 3431
20.1 3431
20.200000000000003 3431
20.3 3431
20.400000000000002 3431
20.5 3431
20.6 3431
20.700000000000003 3431
20.8 3431
20.900000000000002 3431
21.0 3433
21.1 3433
21.200000000000003 3433
21.3 3433
21.400000000000002 3433
21.5 3433
21.6 3433
21.700000000000003 3433
21.8 3433
21.900000000000002 3433
22.0 3434
22.1 3434
22.200000000000003 3434
22.3 3434
22.400000000000002 3434
22.5 3434
22.6 3434
22.700000000000003 3434
22.8 3434
22.900000000000002 3434
23.0 3434
23.1 3434
23.200000000000003 3434
23.3 3434
23.400000000000002 3434
23.5 3434
23.6 3434
23.700000000000003 3434
23.8 3434
23.900000000000002 3434
24.0 3435
24.1 3435
24.200000000000003 3435
24.3 3435
24.400000000000002 3435
24.5 3435
24.6 3435
24.700000000000003 3435
24.8 3435
24.900000000000002 3435
25.0 3435
25.1 3435
25.200000000000003 3435
25.3 3435
25.400000000000002 3435
25.5 3435
25.6 3435
25.700000000000003 3435
25.8 3435
25.900000000000002 3435
26.0 3435
26.1 3435
26.200000000000003 3435
26.3 3435
26.400000000000002 3435
26.5 3435
26.6 3435
26.700000000000003 3435
26.8 3435
26.900000000000002 3435
27.0 3437
27.1 3437
27.200000000000003 3437
27.3 3437
27.400000000000002 3437
27.5 3437
27.6 3437
27.700000000000003 3437
27.8 3437
27.900000000000002 3437
28.0 3439
28.1 3439
28.200000000000003 3439
28.3 3439
28.400000000000002 3439
28.5 3439
28.6 3439
28.700000000000003 3439
28.8 3439
28.900000000000002 3439
29.0 3442
29.1 3442
29.200000000000003 3442
29.3 3442
29.400000000000002 3442
29.5 3442
29.6 3442
29.700000000000003 3442
29.8 3442
29.900000000000002 3442
30.0 3442
30.1 3442
30.200000000000003 3442
30.3 3442
30.400000000000002 3442
30.5 3442
30.6 3442
30.700000000000003 3442
30.8 3442
30.900000000000002 3442
31.0 3445
31.1 3445
31.200000000000003 3445
31.3 3445
31.400000000000002 3445
31.5 3445
31.6 3445
31.700000000000003 3445
31.8 3445
31.900000000000002 3445
32.0 3448
32.1 3448
32.2 3448
32.300000000000004 3448
32.4 3448
32.5 3448
32.6 3448
32.7 3448
32.800000000000004 3448
32.9 3448
33.0 3450
33.1 3450
33.2 3450
33.300000000000004 3450
33.4 3450
33.5 3450
33.6 3450
33.7 3450
33.800000000000004 3450
33.9 3450
34.0 3453
34.1 3453
34.2 3453
34.300000000000004 3453
34.4 3453
34.5 3453
34.6 3453
34.7 3453
34.800000000000004 3453
34.9 3453
35.0 3459
35.1 3459
35.2 3459
35.300000000000004 3459
35.4 3459
35.5 3459
35.6 3459
35.7 3459
35.800000000000004 3459
35.9 3459
36.0 3464
36.1 3464
36.2 3464
36.300000000000004 3464
36.4 3464
36.5 3464
36.6 3464
36.7 3464
36.800000000000004 3464
36.9 3464
37.0 3472
37.1 3472
37.2 3472
37.300000000000004 3472
37.4 3472
37.5 3472
37.6 3472
37.7 3472
37.800000000000004 3472
37.9 3472
38.0 3477
38.1 3477
38.2 3477
38.300000000000004 3477
38.400000000000006 3477
38.5 3477
38.6 3477
38.7 3477
38.800000000000004 3477
38.900000000000006 3477
39.0 3484
39.1 3484
39.2 3484
39.300000000000004 3484
39.400000000000006 3484
39.5 3484
39.6 3484
39.7 3484
39.800000000000004 3484
39.900000000000006 3484
40.0 3493
40.1 3493
40.2 3493
40.300000000000004 3493
40.400000000000006 3493
40.5 3493
40.6 3493
40.7 3493
40.800000000000004 3493
40.900000000000006 3493
41.0 3495
41.1 3495
41.2 3495
41.300000000000004 3495
41.400000000000006 3495
41.5 3495
41.6 3495
41.7 3495
41.800000000000004 3495
41.900000000000006 3495
42.0 3498
42.1 3498
42.2 3498
42.300000000000004 3498
42.400000000000006 3498
42.5 3498
42.6 3498
42.7 3498
42.800000000000004 3498
42.900000000000006 3498
43.0 3501
43.1 3501
43.2 3501
43.300000000000004 3501
43.400000000000006 3501
43.5 3501
43.6 3501
43.7 3501
43.800000000000004 3501
43.900000000000006 3501
44.0 3503
44.1 3503
44.2 3503
44.300000000000004 3503
44.400000000000006 3503
44.5 3503
44.6 3503
44.7 3503
44.800000000000004 3503
44.900000000000006 3503
45.0 3506
45.1 3506
45.2 3506
45.300000000000004 3506
45.400000000000006 3506
45.5 3506
45.6 3506
45.7 3506
45.800000000000004 3506
45.900000000000006 3506
46.0 3509
46.1 3509
46.2 3509
46.300000000000004 3509
46.400000000000006 3509
46.5 3509
46.6 3509
46.7 3509
46.800000000000004 3509
46.900000000000006 3509
47.0 3513
47.1 3513
47.2 3513
47.300000000000004 3513
47.400000000000006 3513
47.5 3513
47.6 3513
47.7 3513
47.800000000000004 3513
47.900000000000006 3513
48.0 3517
48.1 3517
48.2 3517
48.300000000000004 3517
48.400000000000006 3517
48.5 3517
48.6 3517
48.7 3517
48.800000000000004 3517
48.900000000000006 3517
49.0 3517
49.1 3517
49.2 3517
49.300000000000004 3517
49.400000000000006 3517
49.5 3517
49.6 3517
49.7 3517
49.800000000000004 3517
49.900000000000006 3517
50.0 3520
50.1 3520
50.2 3520
50.300000000000004 3520
50.400000000000006 3520
50.5 3520
50.6 3520
50.7 3520
50.800000000000004 3520
50.900000000000006 3520
51.0 3520
51.1 3520
51.2 3520
51.300000000000004 3520
51.400000000000006 3520
51.5 3520
51.6 3520
51.7 3520
51.800000000000004 3520
51.900000000000006 3520
52.0 3521
52.1 3521
52.2 3521
52.300000000000004 3521
52.400000000000006 3521
52.5 3521
52.6 3521
52.7 3521
52.800000000000004 3521
52.900000000000006 3521
53.0 3522
53.1 3522
53.2 3522
53.300000000000004 3522
53.400000000000006 3522
53.5 3522
53.6 3522
53.7 3522
53.800000000000004 3522
53.900000000000006 3522
54.0 3523
54.1 3523
54.2 3523
54.300000000000004 3523
54.400000000000006 3523
54.5 3523
54.6 3523
54.7 3523
54.800000000000004 3523
54.900000000000006 3523
55.0 3527
55.1 3527
55.2 3527
55.300000000000004 3527
55.400000000000006 3527
55.5 3527
55.6 3527
55.7 3527
55.800000000000004 3527
55.900000000000006 3527
56.0 3529
56.1 3529
56.2 3529
56.300000000000004 3529
56.400000000000006 3529
56.5 3529
56.6 3529
56.7 3529
56.800000000000004 3529
56.900000000000006 3529
57.0 3529
57.1 3529
57.2 3529
57.300000000000004 3529
57.400000000000006 3529
57.5 3529
57.6 3529
57.7 3529
57.800000000000004 3529
57.900000000000006 3529
58.0 3529
58.1 3529
58.2 3529
58.300000000000004 3529
58.400000000000006 3529
58.5 3529
58.6 3529
58.7 3529
58.800000000000004 3529
58.900000000000006 3529
59.0 3529
59.1 3529
59.2 3529
59.300000000000004 3529
59.400000000000006 3529
59.5 3529
59.6 3529
59.7 3529
59.800000000000004 3529
59.900000000000006 3529
60.0 3529
60.1 3529
60.2 3529
60.300000000000004 3529
60.400000000000006 3529
60.5 3529
60.6 3529
60.7 3529
60.800000000000004 3529
60.900000000000006 3529
61.0 3530
61.1 3530
61.2 3530
61.300000000000004 3530
61.400000000000006 3530
61.5 3530
61.6 3530
61.7 3530
61.800000000000004 3530
61.900000000000006 3530
62.0 3530
62.1 3530
62.2 3530
62.300000000000004 3530
62.400000000000006 3530
62.5 3530
62.6 3530
62.7 3530
62.800000000000004 3530
62.900000000000006 3530
63.0 3530
63.1 3530
63.2 3530
63.300000000000004 3530
63.400000000000006 3530
63.5 3530
63.6 3530
63.7 3530
63.800000000000004 3530
63.900000000000006 3530
64.0 3531
64.10000000000001 3531
64.2 3531
64.3 3531
64.4 3531
64.5 3531
64.60000000000001 3531
64.7 3531
64.8 3531
64.9 3531
65.0 3531
65.10000000000001 3531
65.2 3531
65.3 3531
65.4 3531
65.5 3531
65.60000000000001 3531
65.7 3531
65.8 3531
65.9 3531
66.0 3531
66.10000000000001 3531
66.2 3531
66.3 3531
66.4 3531
66.5 3531
66.60000000000001 3531
66.7 3531
66.8 3531
66.9 3531
67.0 3531
67.10000000000001 3531
67.2 3531
67.3 3531
67.4 3531
67.5 3531
67.60000000000001 3531
67.7 3531
67.8 3531
67.9 3531
68.0 3531
68.10000000000001 3531
68.2 3531
68.3 3531
68.4 3531
68.5 3531
68.60000000000001 3531
68.7 3531
68.8 3531
68.9 3531
69.0 3531
69.10000000000001 3531
69.2 3531
69.3 3531
69.4 3531
69.5 3531
69.60000000000001 3531
69.7 3531
69.8 3531
69.9 3531
70.0 3531
70.10000000000001 3531
70.2 3531
70.3 3531
70.4 3531
70.5 3531
70.60000000000001 3531
70.7 3531
70.8 3531
70.9 3531
71.0 3531
71.10000000000001 3531
71.2 3531
71.3 3531
71.4 3531
71.5 3531
71.60000000000001 3531
71.7 3531
71.8 3531
71.9 3531
72.0 3531
72.10000000000001 3531
72.2 3531
72.3 3531
72.4 3531
72.5 3531
72.60000000000001 3531
72.7 3531
72.8 3531
72.9 3531
73.0 3531
73.10000000000001 3531
73.2 3531
73.3 3531
73.4 3531
73.5 3531
73.60000000000001 3531
73.7 3531
73.8 3531
73.9 3531
74.0 3531
74.10000000000001 3531
74.2 3531
74.3 3531
74.4 3531
74.5 3531
74.60000000000001 3531
74.7 3531
74.8 3531
74.9 3531
75.0 3531
75.10000000000001 3531
75.2 3531
75.3 3531
75.4 3531
75.5 3531
75.60000000000001 3531
75.7 3531
75.8 3531
75.9 3531
76.0 3531
76.10000000000001 3531
76.2 3531
76.3 3531
76.4 3531
76.5 3531
76.60000000000001 3531
76.7 3531
76.80000000000001 3531
76.9 3531
77.0 3531
77.10000000000001 3531
77.2 3531
77.30000000000001 3531
77.4 3531
77.5 3531
77.60000000000001 3531
77.7 3531
77.80000000000001 3531
77.9 3531
78.0 3531
78.10000000000001 3531
78.2 3531
78.30000000000001 3531
78.4 3531
78.5 3531
78.60000000000001 3531
78.7 3531
78.80000000000001 3531
78.9 3531
79.0 3531
79.10000000000001 3531
79.2 3531
79.30000000000001 3531
79.4 3531
79.5 3531
79.60000000000001 3531
79.7 3531
79.80000000000001 3531
79.9 3531
80.0 3531
80.10000000000001 3531
80.2 3531
80.30000000000001 3531
80.4 3531
80.5 3531
80.60000000000001 3531
80.7 3531
80.80000000000001 3531
80.9 3531
81.0 3531
81.10000000000001 3531
81.2 3531
81.30000000000001 3531
81.4 3531
81.5 3531
81.60000000000001 3531
81.7 3531
81.80000000000001 3531
81.9 3531
82.0 3531
82.10000000000001 3531
82.2 3531
82.30000000000001 3531
82.4 3531
82.5 3531
82.60000000000001 3531
82.7 3531
82.80000000000001 3531
82.9 3531
83.0 3531
83.10000000000001 3531
83.2 3531
83.30000000000001 3531
83.4 3531
83.5 3531
83.60000000000001 3531
83.7 3531
83.80000000000001 3531
83.9 3531
84.0 3531
84.10000000000001 3531
84.2 3531
84.30000000000001 3531
84.4 3531
84.5 3531
84.60000000000001 3531
84.7 3531
84.80000000000001 3531
84.9 3531
85.0 3531
85.10000000000001 3531
85.2 3531
85.30000000000001 3531
85.4 3531
85.5 3531
85.60000000000001 3531
85.7 3531
85.80000000000001 3531
85.9 3531
86.0 3531
86.10000000000001 3531
86.2 3531
86.30000000000001 3531
86.4 3531
86.5 3531
86.60000000000001 3531
86.7 3531
86.80000000000001 3531
86.9 3531
87.0 3531
87.10000000000001 3531
87.2 3531
87.30000000000001 3531
87.4 3531
87.5 3531
87.60000000000001 3531
87.7 3531
87.80000000000001 3531
87.9 3531
88.0 3531
88.10000000000001 3531
88.2 3531
88.30000000000001 3531
88.4 3531
88.5 3531
88.60000000000001 3531
88.7 3531
88.80000000000001 3531
88.9 3531
89.0 3531
89.10000000000001 3531
89.2 3531
89.30000000000001 3531
89.4 3531
89.5 3531
89.60000000000001 3531
89.7 3531
89.80000000000001 3531
89.9 3531
90.0 3531
90.10000000000001 3531
90.2 3531
90.30000000000001 3531
90.4 3531
90.5 3531
90.60000000000001 3531
90.7 3531
90.80000000000001 3531
90.9 3531
91.0 3531
91.10000000000001 3531
91.2 3531
91.30000000000001 3531
91.4 3531
91.5 3531
91.60000000000001 3531
91.7 3531
91.80000000000001 3531
91.9 3531
92.0 3531
92.10000000000001 3531
92.2 3531
92.30000000000001 3531
92.4 3531
92.5 3531
92.60000000000001 3531
92.7 3531
92.80000000000001 3531
92.9 3531
93.0 3531
93.10000000000001 3531
93.2 3531
93.30000000000001 3531
93.4 3531
93.5 3531
93.60000000000001 3531
93.7 3531
93.80000000000001 3531
93.9 3531
94.0 3531
94.10000000000001 3531
94.2 3531
94.30000000000001 3531
94.4 3531
94.5 3531
94.60000000000001 3531
94.7 3531
94.80000000000001 3531
94.9 3531
95.0 3531
95.10000000000001 3531
95.2 3531
95.30000000000001 3531
95.4 3531
95.5 3531
95.60000000000001 3531
95.7 3531
95.80000000000001 3531
95.9 3531
96.0 3531
96.10000000000001 3531
96.2 3531
96.30000000000001 3531
96.4 3531
96.5 3531
96.60000000000001 3531
96.7 3531
96.80000000000001 3531
96.9 3531
97.0 3531
97.10000000000001 3531
97.2 3531
97.30000000000001 3531
97.4 3531
97.5 3531
97.60000000000001 3531
97.7 3531
97.80000000000001 3531
97.9 3531
98.0 3531
98.10000000000001 3531
98.2 3531
98.30000000000001 3531
98.4 3531
98.5 3531
98.60000000000001 3531
98.7 3531
98.80000000000001 3531
98.9 3531
99.0 3531
99.10000000000001 3531
99.2 3531
99.30000000000001 3531
99.4 3531
99.5 3531
99.60000000000001 3531
99.7 3531
99.80000000000001 3531
99.9 3531
100.0 3531
100.10000000000001 3531
100.2 3531
100.30000000000001 3531
100.4 3531
100.5 3531
100.60000000000001 3531
100.7 3531
100.80000000000001 3531
100.9 3531
101.0 3531
101.10000000000001 3531
101.2 3531
101.30000000000001 3531
101.4 3531
101.5 3531
101.60000000000001 3531
101.7 3531
101.80000000000001 3531
101.9 3531
102.0 3531
102.10000000000001 3531
102.2 3531
102.30000000000001 3531
102.4 3531
102.5 3531
102.60000000000001 3531
102.7 3531
102.80000000000001 3531
102.9 3531
103.0 3531
103.10000000000001 3531
103.2 3531
103.30000000000001 3531
103.4 3531
103.5 3531
103.60000000000001 3531
103.7 3531
103.80000000000001 3531
103.9 3531
104.0 3531
104.10000000000001 3531
104.2 3531
104.30000000000001 3531
104.4 3531
104.5 3531
104.60000000000001 3531
104.7 3531
104.80000000000001 3531
104.9 3531
105.0 3531
105.10000000000001 3531
105.2 3531
105.30000000000001 3531
105.4 3531
105.5 3531
105.60000000000001 3531
105.7 3531
105.80000000000001 3531
105.9 3531
106.0 3531
106.10000000000001 3531
106.2 3531
106.30000000000001 3531
106.4 3531
106.5 3531
106.60000000000001 3531
106.7 3531
106.80000000000001 3531
106.9 3531
107.0 3531
107.10000000000001 3531
107.2 3531
107.30000000000001 3531
107.4 3531
107.5 3531
107.60000000000001 3531
107.7 3531
107.80000000000001 3531
107.9 3531
108.0 3531
108.10000000000001 3531
108.2 3531
108.30000000000001 3531
108.4 3531
108.5 3531
108.60000000000001 3531
108.7 3531
108.80000000000001 3531
108.9 3531
109.0 3531
109.10000000000001 3531
109.2 3531
109.30000000000001 3531
109.4 3531
109.5 3531
109.60000000000001 3531
109.7 3531
109.80000000000001 3531
109.9 3531
110.0 3531
110.10000000000001 3531
110.2 3531
110.30000000000001 3531
110.4 3531
110.5 3531
110.60000000000001 3531
110.7 3531
110.80000000000001 3531
110.9 3531
111.0 3531
111.10000000000001 3531
111.2 3531
111.30000000000001 3531
111.4 3531
111.5 3531
111.60000000000001 3531
111.7 3531
111.80000000000001 3531
111.9 3531
112.0 3531
112.10000000000001 3531
112.2 3531
112.30000000000001 3531
112.4 3531
112.5 3531
112.60000000000001 3531
112.7 3531
112.80000000000001 3531
112.9 3531
113.0 3531
113.10000000000001 3531
113.2 3531
113.30000000000001 3531
113.4 3531
113.5 3531
113.60000000000001 3531
113.7 3531
113.80000000000001 3531
113.9 3531
114.0 3531
114.10000000000001 3531
114.2 3531
114.30000000000001 3531
114.4 3531
114.5 3531
114.60000000000001 3531
114.7 3531
114.80000000000001 3531
114.9 3531
115.0 3531
115.10000000000001 3531
115.2 3531
115.30000000000001 3531
115.4 3531
115.5 3531
115.60000000000001 3531
115.7 3531
115.80000000000001 3531
115.9 3531
116.0 3531
116.10000000000001 3531
116.2 3531
116.30000000000001 3531
116.4 3531
116.5 3531
116.60000000000001 3531
116.7 3531
116.80000000000001 3531
116.9 3531
117.0 3531
117.10000000000001 3531
117.2 3531
117.30000000000001 3531
117.4 3531
117.5 3531
117.60000000000001 3531
117.7 3531
117.80000000000001 3531
117.9 3531
118.0 3531
118.10000000000001 3531
118.2 3531
118.30000000000001 3531
118.4 3531
118.5 3531
118.60000000000001 3531
118.7 3531
118.80000000000001 3531
118.9 3531
119.0 3531
119.10000000000001 3531
119.2 3531
119.30000000000001 3531
119.4 3531
119.5 3531
119.60000000000001 3531
119.7 3531
119.80000000000001 3531
119.9 3531
120.0 3531
120.10000000000001 3531
120.2 3531
120.30000000000001 3531
120.4 3531
120.5 3531
120.60000000000001 3531
120.7 3531
120.80000000000001 3531
120.9 3531
121.0 3531
121.10000000000001 3531
121.2 3531
121.30000000000001 3531
121.4 3531
121.5 3531
121.60000000000001 3531
121.7 3531
121.80000000000001 3531
121.9 3531
122.0 3531
122.10000000000001 3531
122.2 3531
122.30000000000001 3531
122.4 3531
122.5 3531
122.60000000000001 3531
122.7 3531
122.80000000000001 3531
122.9 3531
123.0 3531
123.10000000000001 3531
123.2 3531
123.30000000000001 3531
123.4 3531
123.5 3531
123.60000000000001 3531
123.7 3531
123.80000000000001 3531
123.9 3531
124.0 3531
124.10000000000001 3531
124.2 3531
124.30000000000001 3531
124.4 3531
124.5 3531
124.60000000000001 3531
124.7 3531
124.80000000000001 3531
124.9 3531
125.0 3531
125.10000000000001 3531
125.2 3531
125.30000000000001 3531
125.4 3531
125.5 3531
125.60000000000001 3531
125.7 3531
125.80000000000001 3531
125.9 3531
126.0 3531
126.10000000000001 3531
126.2 3531
126.30000000000001 3531
126.4 3531
126.5 3531
126.60000000000001 3531
126.7 3531
126.80000000000001 3531
126.9 3531
127.0 3531
127.10000000000001 3531
127.2 3531
127.30000000000001 3531
127.4 3531
127.5 3531
127.60000000000001 3531
127.7 3531
127.80000000000001 3531
127.9 3531
128.0 3531
128.1 3531
128.20000000000002 3531
128.3 3531
128.4 3531
128.5 3531
128.6 3531
128.70000000000002 3531
128.8 3531
128.9 3531
129.0 3531
129.1 3531
129.20000000000002 3531
129.3 3531
129.4 3531
129.5 3531
129.6 3531
129.70000000000002 3531
129.8 3531
129.9 3531
130.0 3531
130.1 3531
130.20000000000002 3531
130.3 3531
130.4 3531
130.5 3531
130.6 3531
130.70000000000002 3531
130.8 3531
130.9 3531
131.0 3531
131.1 3531
131.20000000000002 3531
131.3 3531
131.4 3531
131.5 3531
131.6 3531
131.70000000000002 3531
131.8 3531
131.9 3531
132.0 3531
132.1 3531
132.20000000000002 3531
132.3 3531
132.4 3531
132.5 3531
132.6 3531
132.70000000000002 3531
132.8 3531
132.9 3531
133.0 3531
133.1 3531
133.20000000000002 3531
133.3 3531
133.4 3531
133.5 3531
133.6 3531
133.70000000000002 3531
133.8 3531
133.9 3531
134.0 3531
134.1 3531
134.20000000000002 3531
134.3 3531
134.4 3531
134.5 3531
134.6 3531
134.70000000000002 3531
134.8 3531
134.9 3531
135.0 3531
135.1 3531
135.20000000000002 3531
135.3 3531
135.4 3531
135.5 3531
135.6 3531
135.70000000000002 3531
135.8 3531
135.9 3531
136.0 3531
136.1 3531
136.20000000000002 3531
136.3 3531
136.4 3531
136.5 3531
136.6 3531
136.70000000000002 3531
136.8 3531
136.9 3531
137.0 3531
137.1 3531
137.20000000000002 3531
137.3 3531
137.4 3531
137.5 3531
137.6 3531
137.70000000000002 3531
137.8 3531
137.9 3531
138.0 3531
138.1 3531
138.20000000000002 3531
138.3 3531
138.4 3531
138.5 3531
138.6 3531
138.70000000000002 3531
138.8 3531
138.9 3531
139.0 3531
139.1 3531
139.20000000000002 3531
139.3 3531
139.4 3531
139.5 3531
139.6 3531
139.70000000000002 3531
139.8 3531
139.9 3531
140.0 3531
140.1 3531
140.20000000000002 3531
140.3 3531
140.4 3531
140.5 3531
140.6 3531
140.70000000000002 3531
140.8 3531
140.9 3531
141.0 3531
141.1 3531
141.20000000000002 3531
141.3 3531
141.4 3531
141.5 3531
141.6 3531
141.70000000000002 3531
141.8 3531
141.9 3531
142.0 3531
142.1 3531
142.20000000000002 3531
142.3 3531
142.4 3531
142.5 3531
142.6 3531
142.70000000000002 3531
142.8 3531
142.9 3531
143.0 3531
143.1 3531
143.20000000000002 3531
143.3 3531
143.4 3531
143.5 3531
143.6 3531
143.70000000000002 3531
143.8 3531
143.9 3531
144.0 3531
144.1 3531
144.20000000000002 3531
144.3 3531
144.4 3531
144.5 3531
144.6 3531
144.70000000000002 3531
144.8 3531
144.9 3531
145.0 3531
145.1 3531
145.20000000000002 3531
145.3 3531
145.4 3531
145.5 3531
145.6 3531
145.70000000000002 3531
145.8 3531
145.9 3531
146.0 3531
146.1 3531
146.20000000000002 3531
146.3 3531
146.4 3531
146.5 3531
146.6 3531
146.70000000000002 3531
146.8 3531
146.9 3531
147.0 3531
147.1 3531
147.20000000000002 3531
147.3 3531
147.4 3531
147.5 3531
147.6 3531
147.70000000000002 3531
147.8 3531
147.9 3531
148.0 3531
148.1 3531
148.20000000000002 3531
148.3 3531
148.4 3531
148.5 3531
148.6 3531
148.70000000000002 3531
148.8 3531
148.9 3531
149.0 3531
149.1 3531
149.20000000000002 3531
149.3 3531
149.4 3531
149.5 3531
149.6 3531
149.70000000000002 3531
149.8 3531
149.9 3531
150.0 3531
150.1 3531
150.20000000000002 3531
150.3 3531
150.4 3531
150.5 3531
150.6 3531
150.70000000000002 3531
150.8 3531
150.9 3531
151.0 3531
151.1 3531
151.20000000000002 3531
151.3 3531
151.4 3531
151.5 3531
151.6 3531
151.70000000000002 3531
151.8 3531
151.9 3531
152.0 3531
152.1 3531
152.20000000000002 3531
152.3 3531
152.4 3531
152.5 3531
152.6 3531
152.70000000000002 3531
152.8 3531
152.9 3531
153.0 3531
153.1 3531
153.20000000000002 3531
153.3 3531
153.4 3531
153.5 3531
153.60000000000002 3531
153.70000000000002 3531
153.8 3531
153.9 3531
154.0 3531
154.10000000000002 3531
154.20000000000002 3531
154.3 3531
154.4 3531
154.5 3531
154.60000000000002 3531
154.70000000000002 3531
154.8 3531
154.9 3531
155.0 3531
155.10000000000002 3531
155.20000000000002 3531
155.3 3531
155.4 3531
155.5 3531
155.60000000000002 3531
155.70000000000002 3531
155.8 3531
155.9 3531
156.0 3531
156.10000000000002 3531
156.20000000000002 3531
156.3 3531
156.4 3531
156.5 3531
156.60000000000002 3531
156.70000000000002 3531
156.8 3531
156.9 3531
157.0 3531
157.10000000000002 3531
157.20000000000002 3531
157.3 3531
157.4 3531
157.5 3531
157.60000000000002 3531
157.70000000000002 3531
157.8 3531
157.9 3531
158.0 3531
158.10000000000002 3531
158.20000000000002 3531
158.3 3531
158.4 3531
158.5 3531
158.60000000000002 3531
158.70000000000002 3531
158.8 3531
158.9 3531
159.0 3531
159.10000000000002 3531
159.20000000000002 3531
159.3 3531
159.4 3531
159.5 3531
159.60000000000002 3531
159.70000000000002 3531
159.8 3531
159.9 3531
160.0 3531
160.10000000000002 3531
160.20000000000002 3531
160.3 3531
160.4 3531
160.5 3531
160.60000000000002 3531
160.70000000000002 3531
160.8 3531
160.9 3531
161.0 3531
161.10000000000002 3531
161.20000000000002 3531
161.3 3531
161.4 3531
161.5 3531
161.60000000000002 3531
161.70000000000002 3531
161.8 3531
161.9 3531
162.0 3531
162.10000000000002 3531
162.20000000000002 3531
162.3 3531
162.4 3531
162.5 3531
162.60000000000002 3531
162.70000000000002 3531
162.8 3531
162.9 3531
163.0 3531
163.10000000000002 3531
163.20000000000002 3531
163.3 3531
163.4 3531
163.5 3531
163.60000000000002 3531
163.70000000000002 3531
163.8 3531
163.9 3531
164.0 3531
164.10000000000002 3531
164.20000000000002 3531
164.3 3531
164.4 3531
164.5 3531
164.60000000000002 3531
164.70000000000002 3531
164.8 3531
164.9 3531
165.0 3531
165.10000000000002 3531
165.20000000000002 3531
165.3 3531
165.4 3531
165.5 3531
165.60000000000002 3531
165.70000000000002 3531
165.8 3531
165.9 3531
166.0 3531
166.10000000000002 3531
166.20000000000002 3531
166.3 3531
166.4 3531
166.5 3531
166.60000000000002 3531
166.70000000000002 3531
166.8 3531
166.9 3531
167.0 3531
167.10000000000002 3531
167.20000000000002 3531
167.3 3531
167.4 3531
167.5 3531
167.60000000000002 3531
167.70000000000002 3531
167.8 3531
167.9 3531
168.0 3531
168.10000000000002 3531
168.20000000000002 3531
168.3 3531
168.4 3531
168.5 3531
168.60000000000002 3531
168.70000000000002 3531
168.8 3531
168.9 3531
169.0 3531
169.10000000000002 3531
169.20000000000002 3531
169.3 3531
169.4 3531
169.5 3531
169.60000000000002 3531
169.70000000000002 3531
169.8 3531
169.9 3531
170.0 3531
170.10000000000002 3531
170.20000000000002 3531
170.3 3531
170.4 3531
170.5 3531
170.60000000000002 3531
170.70000000000002 3531
170.8 3531
170.9 3531
171.0 3531
171.10000000000002 3531
171.20000000000002 3531
171.3 3531
171.4 3531
171.5 3531
171.60000000000002 3531
171.70000000000002 3531
171.8 3531
171.9 3531
172.0 3531
172.10000000000002 3531
172.20000000000002 3531
172.3 3531
172.4 3531
172.5 3531
172.60000000000002 3531
172.70000000000002 3531
172.8 3531
172.9 3531
173.0 3531
173.10000000000002 3531
173.20000000000002 3531
173.3 3531
173.4 3531
173.5 3531
173.60000000000002 3531
173.70000000000002 3531
173.8 3531
173.9 3531
174.0 3531
174.10000000000002 3531
174.20000000000002 3531
174.3 3531
174.4 3531
174.5 3531
174.60000000000002 3531
174.70000000000002 3531
174.8 3531
174.9 3531
175.0 3531
175.10000000000002 3531
175.20000000000002 3531
175.3 3531
175.4 3531
175.5 3531
175.60000000000002 3531
175.70000000000002 3531
175.8 3531
175.9 3531
176.0 3531
176.10000000000002 3531
176.20000000000002 3531
176.3 3531
176.4 3531
176.5 3531
176.60000000000002 3531
176.70000000000002 3531
176.8 3531
176.9 3531
177.0 3531
177.10000000000002 3531
177.20000000000002 3531
177.3 3531
177.4 3531
177.5 3531
177.60000000000002 3531
177.70000000000002 3531
177.8 3531
177.9 3531
178.0 3531
178.10000000000002 3531
178.20000000000002 3531
178.3 3531
178.4 3531
178.5 3531
178.60000000000002 3531
178.70000000000002 3531
178.8 3531
178.9 3531
179.0 3531
179.10000000000002 3531
179.20000000000002 3531
179.3 3531
179.4 3531
179.5 3531
179.60000000000002 3531
179.70000000000002 3531
179.8 3531
179.9 3531


==> prog_cactus_SC.dat <==
0.01 3185
0.02 3185
0.03 3185
0.04 3185
0.05 3185
0.06 3185
0.07 3185
0.08 3185
0.1 3185
0.2 3185
0.30000000000000004 3185
0.4 3185
0.5 3185
0.6000000000000001 3185
0.7000000000000001 3185
0.8 3185
0.9 3185
1.0 3261
1.1 3261
1.2000000000000002 3261
1.3 3261
1.4000000000000001 3261
1.5 3261
1.6 3261
1.7000000000000002 3261
1.8 3261
1.9000000000000001 3261
2.0 3293
2.1 3293
2.2 3293
2.3000000000000003 3293
2.4000000000000004 3293
2.5 3293
2.6 3293
2.7 3293
2.8000000000000003 3293
2.9000000000000004 3293
3.0 3368
3.1 3368
3.2 3368
3.3000000000000003 3368
3.4000000000000004 3368
3.5 3368
3.6 3368
3.7 3368
3.8000000000000003 3368
3.9000000000000004 3368
4.0 3440
4.1000000000000005 3440
4.2 3440
4.3 3440
4.4 3440
4.5 3440
4.6000000000000005 3440
4.7 3440
4.800000000000001 3440
4.9 3440
5.0 3485
5.1000000000000005 3485
5.2 3485
5.300000000000001 3485
5.4 3485
5.5 3485
5.6000000000000005 3485
5.7 3485
5.800000000000001 3485
5.9 3485
6.0 3491
6.1000000000000005 3491
6.2 3491
6.300000000000001 3491
6.4 3491
6.5 3491
6.6000000000000005 3491
6.7 3491
6.800000000000001 3491
6.9 3491
7.0 3495
7.1000000000000005 3495
7.2 3495
7.300000000000001 3495
7.4 3495
7.5 3495
7.6000000000000005 3495
7.7 3495
7.800000000000001 3495
7.9 3495
8.0 3495
8.1 3495
8.200000000000001 3495
8.3 3495
8.4 3495
8.5 3495
8.6 3495
8.700000000000001 3495
8.8 3495
8.9 3495
9.0 3503
9.1 3503
9.200000000000001 3503
9.3 3503
9.4 3503
9.5 3503
9.600000000000001 3503
9.700000000000001 3503
9.8 3503
9.9 3503
10.0 3509
10.100000000000001 3509
10.200000000000001 3509
10.3 3509
10.4 3509
10.5 3509
10.600000000000001 3509
10.700000000000001 3509
10.8 3509
10.9 3509
11.0 3519
11.100000000000001 3519
11.200000000000001 3519
11.3 3519
11.4 3519
11.5 3519
11.600000000000001 3519
11.700000000000001 3519
11.8 3519
11.9 3519
12.0 3526
12.100000000000001 3526
12.200000000000001 3526
12.3 3526
12.4 3526
12.5 3526
12.600000000000001 3526
12.700000000000001 3526
12.8 3526
12.9 3526
13.0 3532
13.100000000000001 3532
13.200000000000001 3532
13.3 3532
13.4 3532
13.5 3532
13.600000000000001 3532
13.700000000000001 3532
13.8 3532
13.9 3532
14.0 3532
14.100000000000001 3532
14.200000000000001 3532
14.3 3532
14.4 3532
14.5 3532
14.600000000000001 3532
14.700000000000001 3532
14.8 3532
14.9 3532
15.0 3532
15.100000000000001 3532
15.200000000000001 3532
15.3 3532
15.4 3532
15.5 3532
15.600000000000001 3532
15.700000000000001 3532
15.8 3532
15.9 3532
16.0 3534
16.1 3534
16.2 3534
16.3 3534
16.400000000000002 3534
16.5 3534
16.6 3534
16.7 3534
16.8 3534
16.900000000000002 3534
17.0 3534
17.1 3534
17.2 3534
17.3 3534
17.400000000000002 3534
17.5 3534
17.6 3534
17.7 3534
17.8 3534
17.900000000000002 3534
18.0 3535
18.1 3535
18.2 3535
18.3 3535
18.400000000000002 3535
18.5 3535
18.6 3535
18.7 3535
18.8 3535
18.900000000000002 3535
19.0 3535
19.1 3535
19.200000000000003 3535
19.3 3535
19.400000000000002 3535
19.5 3535
19.6 3535
19.700000000000003 3535
19.8 3535
19.900000000000002 3535
20.0 3536
20.1 3536
20.200000000000003 3536
20.3 3536
20.400000000000002 3536
20.5 3536
20.6 3536
20.700000000000003 3536
20.8 3536
20.900000000000002 3536
21.0 3537
21.1 3537
21.200000000000003 3537
21.3 3537
21.400000000000002 3537
21.5 3537
21.6 3537
21.700000000000003 3537
21.8 3537
21.900000000000002 3537
22.0 3538
22.1 3538
22.200000000000003 3538
22.3 3538
22.400000000000002 3538
22.5 3538
22.6 3538
22.700000000000003 3538
22.8 3538
22.900000000000002 3538
23.0 3540
23.1 3540
23.200000000000003 3540
23.3 3540
23.400000000000002 3540
23.5 3540
23.6 3540
23.700000000000003 3540
23.8 3540
23.900000000000002 3540
24.0 3544
24.1 3544
24.200000000000003 3544
24.3 3544
24.400000000000002 3544
24.5 3544
24.6 3544
24.700000000000003 3544
24.8 3544
24.900000000000002 3544
25.0 3551
25.1 3551
25.200000000000003 3551
25.3 3551
25.400000000000002 3551
25.5 3551
25.6 3551
25.700000000000003 3551
25.8 3551
25.900000000000002 3551
26.0 3555
26.1 3555
26.200000000000003 3555
26.3 3555
26.400000000000002 3555
26.5 3555
26.6 3555
26.700000000000003 3555
26.8 3555
26.900000000000002 3555
27.0 3557
27.1 3557
27.200000000000003 3557
27.3 3557
27.400000000000002 3557
27.5 3557
27.6 3557
27.700000000000003 3557
27.8 3557
27.900000000000002 3557
28.0 3558
28.1 3558
28.200000000000003 3558
28.3 3558
28.400000000000002 3558
28.5 3558
28.6 3558
28.700000000000003 3558
28.8 3558
28.900000000000002 3558
29.0 3559
29.1 3559
29.200000000000003 3559
29.3 3559
29.400000000000002 3559
29.5 3559
29.6 3559
29.700000000000003 3559
29.8 3559
29.900000000000002 3559
30.0 3560
30.1 3560
30.200000000000003 3560
30.3 3560
30.400000000000002 3560
30.5 3560
30.6 3560
30.700000000000003 3560
30.8 3560
30.900000000000002 3560
31.0 3563
31.1 3563
31.200000000000003 3563
31.3 3563
31.400000000000002 3563
31.5 3563
31.6 3563
31.700000000000003 3563
31.8 3563
31.900000000000002 3563
32.0 3564
32.1 3564
32.2 3564
32.300000000000004 3564
32.4 3564
32.5 3564
32.6 3564
32.7 3564
32.800000000000004 3564
32.9 3564
33.0 3565
33.1 3565
33.2 3565
33.300000000000004 3565
33.4 3565
33.5 3565
33.6 3565
33.7 3565
33.800000000000004 3565
33.9 3565
34.0 3565
34.1 3565
34.2 3565
34.300000000000004 3565
34.4 3565
34.5 3565
34.6 3565
34.7 3565
34.800000000000004 3565
34.9 3565
35.0 3571
35.1 3571
35.2 3571
35.300000000000004 3571
35.4 3571
35.5 3571
35.6 3571
35.7 3571
35.800000000000004 3571
35.9 3571
36.0 3574
36.1 3574
36.2 3574
36.300000000000004 3574
36.4 3574
36.5 3574
36.6 3574
36.7 3574
36.800000000000004 3574
36.9 3574
37.0 3578
37.1 3578
37.2 3578
37.300000000000004 3578
37.4 3578
37.5 3578
37.6 3578
37.7 3578
37.800000000000004 3578
37.9 3578
38.0 3581
38.1 3581
38.2 3581
38.300000000000004 3581
38.400000000000006 3581
38.5 3581
38.6 3581
38.7 3581
38.800000000000004 3581
38.900000000000006 3581
39.0 3583
39.1 3583
39.2 3583
39.300000000000004 3583
39.400000000000006 3583
39.5 3583
39.6 3583
39.7 3583
39.800000000000004 3583
39.900000000000006 3583
40.0 3587
40.1 3587
40.2 3587
40.300000000000004 3587
40.400000000000006 3587
40.5 3587
40.6 3587
40.7 3587
40.800000000000004 3587
40.900000000000006 3587
41.0 3592
41.1 3592
41.2 3592
41.300000000000004 3592
41.400000000000006 3592
41.5 3592
41.6 3592
41.7 3592
41.800000000000004 3592
41.900000000000006 3592
42.0 3593
42.1 3593
42.2 3593
42.300000000000004 3593
42.400000000000006 3593
42.5 3593
42.6 3593
42.7 3593
42.800000000000004 3593
42.900000000000006 3593
43.0 3595
43.1 3595
43.2 3595
43.300000000000004 3595
43.400000000000006 3595
43.5 3595
43.6 3595
43.7 3595
43.800000000000004 3595
43.900000000000006 3595
44.0 3596
44.1 3596
44.2 3596
44.300000000000004 3596
44.400000000000006 3596
44.5 3596
44.6 3596
44.7 3596
44.800000000000004 3596
44.900000000000006 3596
45.0 3600
45.1 3600
45.2 3600
45.300000000000004 3600
45.400000000000006 3600
45.5 3600
45.6 3600
45.7 3600
45.800000000000004 3600
45.900000000000006 3600
46.0 3602
46.1 3602
46.2 3602
46.300000000000004 3602
46.400000000000006 3602
46.5 3602
46.6 3602
46.7 3602
46.800000000000004 3602
46.900000000000006 3602
47.0 3605
47.1 3605
47.2 3605
47.300000000000004 3605
47.400000000000006 3605
47.5 3605
47.6 3605
47.7 3605
47.800000000000004 3605
47.900000000000006 3605
48.0 3605
48.1 3605
48.2 3605
48.300000000000004 3605
48.400000000000006 3605
48.5 3605
48.6 3605
48.7 3605
48.800000000000004 3605
48.900000000000006 3605
49.0 3606
49.1 3606
49.2 3606
49.300000000000004 3606
49.400000000000006 3606
49.5 3606
49.6 3606
49.7 3606
49.800000000000004 3606
49.900000000000006 3606
50.0 3608
50.1 3608
50.2 3608
50.300000000000004 3608
50.400000000000006 3608
50.5 3608
50.6 3608
50.7 3608
50.800000000000004 3608
50.900000000000006 3608
51.0 3609
51.1 3609
51.2 3609
51.300000000000004 3609
51.400000000000006 3609
51.5 3609
51.6 3609
51.7 3609
51.800000000000004 3609
51.900000000000006 3609
52.0 3610
52.1 3610
52.2 3610
52.300000000000004 3610
52.400000000000006 3610
52.5 3610
52.6 3610
52.7 3610
52.800000000000004 3610
52.900000000000006 3610
53.0 3613
53.1 3613
53.2 3613
53.300000000000004 3613
53.400000000000006 3613
53.5 3613
53.6 3613
53.7 3613
53.800000000000004 3613
53.900000000000006 3613
54.0 3616
54.1 3616
54.2 3616
54.300000000000004 3616
54.400000000000006 3616
54.5 3616
54.6 3616
54.7 3616
54.800000000000004 3616
54.900000000000006 3616
55.0 3617
55.1 3617
55.2 3617
55.300000000000004 3617
55.400000000000006 3617
55.5 3617
55.6 3617
55.7 3617
55.800000000000004 3617
55.900000000000006 3617
56.0 3621
56.1 3621
56.2 3621
56.300000000000004 3621
56.400000000000006 3621
56.5 3621
56.6 3621
56.7 3621
56.800000000000004 3621
56.900000000000006 3621
57.0 3623
57.1 3623
57.2 3623
57.300000000000004 3623
57.400000000000006 3623
57.5 3623
57.6 3623
57.7 3623
57.800000000000004 3623
57.900000000000006 3623
58.0 3625
58.1 3625
58.2 3625
58.300000000000004 3625
58.400000000000006 3625
58.5 3625
58.6 3625
58.7 3625
58.800000000000004 3625
58.900000000000006 3625
59.0 3626
59.1 3626
59.2 3626
59.300000000000004 3626
59.400000000000006 3626
59.5 3626
59.6 3626
59.7 3626
59.800000000000004 3626
59.900000000000006 3626
60.0 3627
60.1 3627
60.2 3627
60.300000000000004 3627
60.400000000000006 3627
60.5 3627
60.6 3627
60.7 3627
60.800000000000004 3627
60.900000000000006 3627
61.0 3629
61.1 3629
61.2 3629
61.300000000000004 3629
61.400000000000006 3629
61.5 3629
61.6 3629
61.7 3629
61.800000000000004 3629
61.900000000000006 3629
62.0 3630
62.1 3630
62.2 3630
62.300000000000004 3630
62.400000000000006 3630
62.5 3630
62.6 3630
62.7 3630
62.800000000000004 3630
62.900000000000006 3630
63.0 3632
63.1 3632
63.2 3632
63.300000000000004 3632
63.400000000000006 3632
63.5 3632
63.6 3632
63.7 3632
63.800000000000004 3632
63.900000000000006 3632
64.0 3634
64.10000000000001 3634
64.2 3634
64.3 3634
64.4 3634
64.5 3634
64.60000000000001 3634
64.7 3634
64.8 3634
64.9 3634
65.0 3635
65.10000000000001 3635
65.2 3635
65.3 3635
65.4 3635
65.5 3635
65.60000000000001 3635
65.7 3635
65.8 3635
65.9 3635
66.0 3639
66.10000000000001 3639
66.2 3639
66.3 3639
66.4 3639
66.5 3639
66.60000000000001 3639
66.7 3639
66.8 3639
66.9 3639
67.0 3640
67.10000000000001 3640
67.2 3640
67.3 3640
67.4 3640
67.5 3640
67.60000000000001 3640
67.7 3640
67.8 3640
67.9 3640
68.0 3640
68.10000000000001 3640
68.2 3640
68.3 3640
68.4 3640
68.5 3640
68.60000000000001 3640
68.7 3640
68.8 3640
68.9 3640
69.0 3641
69.10000000000001 3641
69.2 3641
69.3 3641
69.4 3641
69.5 3641
69.60000000000001 3641
69.7 3641
69.8 3641
69.9 3641
70.0 3642
70.10000000000001 3642
70.2 3642
70.3 3642
70.4 3642
70.5 3642
70.60000000000001 3642
70.7 3642
70.8 3642
70.9 3642
71.0 3644
71.10000000000001 3644
71.2 3644
71.3 3644
71.4 3644
71.5 3644
71.60000000000001 3644
71.7 3644
71.8 3644
71.9 3644
72.0 3647
72.10000000000001 3647
72.2 3647
72.3 3647
72.4 3647
72.5 3647
72.60000000000001 3647
72.7 3647
72.8 3647
72.9 3647
73.0 3647
73.10000000000001 3647
73.2 3647
73.3 3647
73.4 3647
73.5 3647
73.60000000000001 3647
73.7 3647
73.8 3647
73.9 3647
74.0 3648
74.10000000000001 3648
74.2 3648
74.3 3648
74.4 3648
74.5 3648
74.60000000000001 3648
74.7 3648
74.8 3648
74.9 3648
75.0 3649
75.10000000000001 3649
75.2 3649
75.3 3649
75.4 3649
75.5 3649
75.60000000000001 3649
75.7 3649
75.8 3649
75.9 3649
76.0 3649
76.10000000000001 3649
76.2 3649
76.3 3649
76.4 3649
76.5 3649
76.60000000000001 3649
76.7 3649
76.80000000000001 3649
76.9 3649
77.0 3656
77.10000000000001 3656
77.2 3656
77.30000000000001 3656
77.4 3656
77.5 3656
77.60000000000001 3656
77.7 3656
77.80000000000001 3656
77.9 3656
78.0 3656
78.10000000000001 3656
78.2 3656
78.30000000000001 3656
78.4 3656
78.5 3656
78.60000000000001 3656
78.7 3656
78.80000000000001 3656
78.9 3656
79.0 3656
79.10000000000001 3656
79.2 3656
79.30000000000001 3656
79.4 3656
79.5 3656
79.60000000000001 3656
79.7 3656
79.80000000000001 3656
79.9 3656
80.0 3658
80.10000000000001 3658
80.2 3658
80.30000000000001 3658
80.4 3658
80.5 3658
80.60000000000001 3658
80.7 3658
80.80000000000001 3658
80.9 3658
81.0 3658
81.10000000000001 3658
81.2 3658
81.30000000000001 3658
81.4 3658
81.5 3658
81.60000000000001 3658
81.7 3658
81.80000000000001 3658
81.9 3658
82.0 3658
82.10000000000001 3658
82.2 3658
82.30000000000001 3658
82.4 3658
82.5 3658
82.60000000000001 3658
82.7 3658
82.80000000000001 3658
82.9 3658
83.0 3661
83.10000000000001 3661
83.2 3661
83.30000000000001 3661
83.4 3661
83.5 3661
83.60000000000001 3661
83.7 3661
83.80000000000001 3661
83.9 3661
84.0 3664
84.10000000000001 3664
84.2 3664
84.30000000000001 3664
84.4 3664
84.5 3664
84.60000000000001 3664
84.7 3664
84.80000000000001 3664
84.9 3664
85.0 3664
85.10000000000001 3664
85.2 3664
85.30000000000001 3664
85.4 3664
85.5 3664
85.60000000000001 3664
85.7 3664
85.80000000000001 3664
85.9 3664
86.0 3664
86.10000000000001 3664
86.2 3664
86.30000000000001 3664
86.4 3664
86.5 3664
86.60000000000001 3664
86.7 3664
86.80000000000001 3664
86.9 3664
87.0 3667
87.10000000000001 3667
87.2 3667
87.30000000000001 3667
87.4 3667
87.5 3667
87.60000000000001 3667
87.7 3667
87.80000000000001 3667
87.9 3667
88.0 3673
88.10000000000001 3673
88.2 3673
88.30000000000001 3673
88.4 3673
88.5 3673
88.60000000000001 3673
88.7 3673
88.80000000000001 3673
88.9 3673
89.0 3675
89.10000000000001 3675
89.2 3675
89.30000000000001 3675
89.4 3675
89.5 3675
89.60000000000001 3675
89.7 3675
89.80000000000001 3675
89.9 3675
90.0 3677
90.10000000000001 3677
90.2 3677
90.30000000000001 3677
90.4 3677
90.5 3677
90.60000000000001 3677
90.7 3677
90.80000000000001 3677
90.9 3677
91.0 3679
91.10000000000001 3679
91.2 3679
91.30000000000001 3679
91.4 3679
91.5 3679
91.60000000000001 3679
91.7 3679
91.80000000000001 3679
91.9 3679
92.0 3680
92.10000000000001 3680
92.2 3680
92.30000000000001 3680
92.4 3680
92.5 3680
92.60000000000001 3680
92.7 3680
92.80000000000001 3680
92.9 3680
93.0 3680
93.10000000000001 3680
93.2 3680
93.30000000000001 3680
93.4 3680
93.5 3680
93.60000000000001 3680
93.7 3680
93.80000000000001 3680
93.9 3680
94.0 3680
94.10000000000001 3680
94.2 3680
94.30000000000001 3680
94.4 3680
94.5 3680
94.60000000000001 3680
94.7 3680
94.80000000000001 3680
94.9 3680
95.0 3680
95.10000000000001 3680
95.2 3680
95.30000000000001 3680
95.4 3680
95.5 3680
95.60000000000001 3680
95.7 3680
95.80000000000001 3680
95.9 3680
96.0 3680
96.10000000000001 3680
96.2 3680
96.30000000000001 3680
96.4 3680
96.5 3680
96.60000000000001 3680
96.7 3680
96.80000000000001 3680
96.9 3680
97.0 3680
97.10000000000001 3680
97.2 3680
97.30000000000001 3680
97.4 3680
97.5 3680
97.60000000000001 3680
97.7 3680
97.80000000000001 3680
97.9 3680
98.0 3682
98.10000000000001 3682
98.2 3682
98.30000000000001 3682
98.4 3682
98.5 3682
98.60000000000001 3682
98.7 3682
98.80000000000001 3682
98.9 3682
99.0 3682
99.10000000000001 3682
99.2 3682
99.30000000000001 3682
99.4 3682
99.5 3682
99.60000000000001 3682
99.7 3682
99.80000000000001 3682
99.9 3682
100.0 3684
100.10000000000001 3684
100.2 3684
100.30000000000001 3684
100.4 3684
100.5 3684
100.60000000000001 3684
100.7 3684
100.80000000000001 3684
100.9 3684
101.0 3684
101.10000000000001 3684
101.2 3684
101.30000000000001 3684
101.4 3684
101.5 3684
101.60000000000001 3684
101.7 3684
101.80000000000001 3684
101.9 3684
102.0 3684
102.10000000000001 3684
102.2 3684
102.30000000000001 3684
102.4 3684
102.5 3684
102.60000000000001 3684
102.7 3684
102.80000000000001 3684
102.9 3684
103.0 3684
103.10000000000001 3684
103.2 3684
103.30000000000001 3684
103.4 3684
103.5 3684
103.60000000000001 3684
103.7 3684
103.80000000000001 3684
103.9 3684
104.0 3684
104.10000000000001 3684
104.2 3684
104.30000000000001 3684
104.4 3684
104.5 3684
104.60000000000001 3684
104.7 3684
104.80000000000001 3684
104.9 3684
105.0 3684
105.10000000000001 3684
105.2 3684
105.30000000000001 3684
105.4 3684
105.5 3684
105.60000000000001 3684
105.7 3684
105.80000000000001 3684
105.9 3684
106.0 3684
106.10000000000001 3684
106.2 3684
106.30000000000001 3684
106.4 3684
106.5 3684
106.60000000000001 3684
106.7 3684
106.80000000000001 3684
106.9 3684
107.0 3684
107.10000000000001 3684
107.2 3684
107.30000000000001 3684
107.4 3684
107.5 3684
107.60000000000001 3684
107.7 3684
107.80000000000001 3684
107.9 3684
108.0 3686
108.10000000000001 3686
108.2 3686
108.30000000000001 3686
108.4 3686
108.5 3686
108.60000000000001 3686
108.7 3686
108.80000000000001 3686
108.9 3686
109.0 3686
109.10000000000001 3686
109.2 3686
109.30000000000001 3686
109.4 3686
109.5 3686
109.60000000000001 3686
109.7 3686
109.80000000000001 3686
109.9 3686
110.0 3686
110.10000000000001 3686
110.2 3686
110.30000000000001 3686
110.4 3686
110.5 3686
110.60000000000001 3686
110.7 3686
110.80000000000001 3686
110.9 3686
111.0 3686
111.10000000000001 3686
111.2 3686
111.30000000000001 3686
111.4 3686
111.5 3686
111.60000000000001 3686
111.7 3686
111.80000000000001 3686
111.9 3686
112.0 3686
112.10000000000001 3686
112.2 3686
112.30000000000001 3686
112.4 3686
112.5 3686
112.60000000000001 3686
112.7 3686
112.80000000000001 3686
112.9 3686
113.0 3686
113.10000000000001 3686
113.2 3686
113.30000000000001 3686
113.4 3686
113.5 3686
113.60000000000001 3686
113.7 3686
113.80000000000001 3686
113.9 3686
114.0 3686
114.10000000000001 3686
114.2 3686
114.30000000000001 3686
114.4 3686
114.5 3686
114.60000000000001 3686
114.7 3686
114.80000000000001 3686
114.9 3686
115.0 3688
115.10000000000001 3688
115.2 3688
115.30000000000001 3688
115.4 3688
115.5 3688
115.60000000000001 3688
115.7 3688
115.80000000000001 3688
115.9 3688
116.0 3688
116.10000000000001 3688
116.2 3688
116.30000000000001 3688
116.4 3688
116.5 3688
116.60000000000001 3688
116.7 3688
116.80000000000001 3688
116.9 3688
117.0 3688
117.10000000000001 3688
117.2 3688
117.30000000000001 3688
117.4 3688
117.5 3688
117.60000000000001 3688
117.7 3688
117.80000000000001 3688
117.9 3688
118.0 3688
118.10000000000001 3688
118.2 3688
118.30000000000001 3688
118.4 3688
118.5 3688
118.60000000000001 3688
118.7 3688
118.80000000000001 3688
118.9 3688
119.0 3690
119.10000000000001 3690
119.2 3690
119.30000000000001 3690
119.4 3690
119.5 3690
119.60000000000001 3690
119.7 3690
119.80000000000001 3690
119.9 3690
120.0 3690
120.10000000000001 3690
120.2 3690
120.30000000000001 3690
120.4 3690
120.5 3690
120.60000000000001 3690
120.7 3690
120.80000000000001 3690
120.9 3690
121.0 3690
121.10000000000001 3690
121.2 3690
121.30000000000001 3690
121.4 3690
121.5 3690
121.60000000000001 3690
121.7 3690
121.80000000000001 3690
121.9 3690
122.0 3690
122.10000000000001 3690
122.2 3690
122.30000000000001 3690
122.4 3690
122.5 3690
122.60000000000001 3690
122.7 3690
122.80000000000001 3690
122.9 3690
123.0 3690
123.10000000000001 3690
123.2 3690
123.30000000000001 3690
123.4 3690
123.5 3690
123.60000000000001 3690
123.7 3690
123.80000000000001 3690
123.9 3690
124.0 3690
124.10000000000001 3690
124.2 3690
124.30000000000001 3690
124.4 3690
124.5 3690
124.60000000000001 3690
124.7 3690
124.80000000000001 3690
124.9 3690
125.0 3690
125.10000000000001 3690
125.2 3690
125.30000000000001 3690
125.4 3690
125.5 3690
125.60000000000001 3690
125.7 3690
125.80000000000001 3690
125.9 3690
126.0 3691
126.10000000000001 3691
126.2 3691
126.30000000000001 3691
126.4 3691
126.5 3691
126.60000000000001 3691
126.7 3691
126.80000000000001 3691
126.9 3691
127.0 3691
127.10000000000001 3691
127.2 3691
127.30000000000001 3691
127.4 3691
127.5 3691
127.60000000000001 3691
127.7 3691
127.80000000000001 3691
127.9 3691
128.0 3691
128.1 3691
128.20000000000002 3691
128.3 3691
128.4 3691
128.5 3691
128.6 3691
128.70000000000002 3691
128.8 3691
128.9 3691
129.0 3691
129.1 3691
129.20000000000002 3691
129.3 3691
129.4 3691
129.5 3691
129.6 3691
129.70000000000002 3691
129.8 3691
129.9 3691
130.0 3691
130.1 3691
130.20000000000002 3691
130.3 3691
130.4 3691
130.5 3691
130.6 3691
130.70000000000002 3691
130.8 3691
130.9 3691
131.0 3691
131.1 3691
131.20000000000002 3691
131.3 3691
131.4 3691
131.5 3691
131.6 3691
131.70000000000002 3691
131.8 3691
131.9 3691
132.0 3691
132.1 3691
132.20000000000002 3691
132.3 3691
132.4 3691
132.5 3691
132.6 3691
132.70000000000002 3691
132.8 3691
132.9 3691
133.0 3691
133.1 3691
133.20000000000002 3691
133.3 3691
133.4 3691
133.5 3691
133.6 3691
133.70000000000002 3691
133.8 3691
133.9 3691
134.0 3691
134.1 3691
134.20000000000002 3691
134.3 3691
134.4 3691
134.5 3691
134.6 3691
134.70000000000002 3691
134.8 3691
134.9 3691
135.0 3691
135.1 3691
135.20000000000002 3691
135.3 3691
135.4 3691
135.5 3691
135.6 3691
135.70000000000002 3691
135.8 3691
135.9 3691
136.0 3691
136.1 3691
136.20000000000002 3691
136.3 3691
136.4 3691
136.5 3691
136.6 3691
136.70000000000002 3691
136.8 3691
136.9 3691
137.0 3691
137.1 3691
137.20000000000002 3691
137.3 3691
137.4 3691
137.5 3691
137.6 3691
137.70000000000002 3691
137.8 3691
137.9 3691
138.0 3691
138.1 3691
138.20000000000002 3691
138.3 3691
138.4 3691
138.5 3691
138.6 3691
138.70000000000002 3691
138.8 3691
138.9 3691
139.0 3691
139.1 3691
139.20000000000002 3691
139.3 3691
139.4 3691
139.5 3691
139.6 3691
139.70000000000002 3691
139.8 3691
139.9 3691
140.0 3691
140.1 3691
140.20000000000002 3691
140.3 3691
140.4 3691
140.5 3691
140.6 3691
140.70000000000002 3691
140.8 3691
140.9 3691
141.0 3691
141.1 3691
141.20000000000002 3691
141.3 3691
141.4 3691
141.5 3691
141.6 3691
141.70000000000002 3691
141.8 3691
141.9 3691
142.0 3691
142.1 3691
142.20000000000002 3691
142.3 3691
142.4 3691
142.5 3691
142.6 3691
142.70000000000002 3691
142.8 3691
142.9 3691
143.0 3691
143.1 3691
143.20000000000002 3691
143.3 3691
143.4 3691
143.5 3691
143.6 3691
143.70000000000002 3691
143.8 3691
143.9 3691
144.0 3691
144.1 3691
144.20000000000002 3691
144.3 3691
144.4 3691
144.5 3691
144.6 3691
144.70000000000002 3691
144.8 3691
144.9 3691
145.0 3691
145.1 3691
145.20000000000002 3691
145.3 3691
145.4 3691
145.5 3691
145.6 3691
145.70000000000002 3691
145.8 3691
145.9 3691
146.0 3691
146.1 3691
146.20000000000002 3691
146.3 3691
146.4 3691
146.5 3691
146.6 3691
146.70000000000002 3691
146.8 3691
146.9 3691
147.0 3691
147.1 3691
147.20000000000002 3691
147.3 3691
147.4 3691
147.5 3691
147.6 3691
147.70000000000002 3691
147.8 3691
147.9 3691
148.0 3691
148.1 3691
148.20000000000002 3691
148.3 3691
148.4 3691
148.5 3691
148.6 3691
148.70000000000002 3691
148.8 3691
148.9 3691
149.0 3691
149.1 3691
149.20000000000002 3691
149.3 3691
149.4 3691
149.5 3691
149.6 3691
149.70000000000002 3691
149.8 3691
149.9 3691
150.0 3691
150.1 3691
150.20000000000002 3691
150.3 3691
150.4 3691
150.5 3691
150.6 3691
150.70000000000002 3691
150.8 3691
150.9 3691
151.0 3691
151.1 3691
151.20000000000002 3691
151.3 3691
151.4 3691
151.5 3691
151.6 3691
151.70000000000002 3691
151.8 3691
151.9 3691
152.0 3691
152.1 3691
152.20000000000002 3691
152.3 3691
152.4 3691
152.5 3691
152.6 3691
152.70000000000002 3691
152.8 3691
152.9 3691
153.0 3691
153.1 3691
153.20000000000002 3691
153.3 3691
153.4 3691
153.5 3691
153.60000000000002 3691
153.70000000000002 3691
153.8 3691
153.9 3691
154.0 3691
154.10000000000002 3691
154.20000000000002 3691
154.3 3691
154.4 3691
154.5 3691
154.60000000000002 3691
154.70000000000002 3691
154.8 3691
154.9 3691
155.0 3691
155.10000000000002 3691
155.20000000000002 3691
155.3 3691
155.4 3691
155.5 3691
155.60000000000002 3691
155.70000000000002 3691
155.8 3691
155.9 3691
156.0 3691
156.10000000000002 3691
156.20000000000002 3691
156.3 3691
156.4 3691
156.5 3691
156.60000000000002 3691
156.70000000000002 3691
156.8 3691
156.9 3691
157.0 3691
157.10000000000002 3691
157.20000000000002 3691
157.3 3691
157.4 3691
157.5 3691
157.60000000000002 3691
157.70000000000002 3691
157.8 3691
157.9 3691
158.0 3691
158.10000000000002 3691
158.20000000000002 3691
158.3 3691
158.4 3691
158.5 3691
158.60000000000002 3691
158.70000000000002 3691
158.8 3691
158.9 3691
159.0 3691
159.10000000000002 3691
159.20000000000002 3691
159.3 3691
159.4 3691
159.5 3691
159.60000000000002 3691
159.70000000000002 3691
159.8 3691
159.9 3691
160.0 3691
160.10000000000002 3691
160.20000000000002 3691
160.3 3691
160.4 3691
160.5 3691
160.60000000000002 3691
160.70000000000002 3691
160.8 3691
160.9 3691
161.0 3691
161.10000000000002 3691
161.20000000000002 3691
161.3 3691
161.4 3691
161.5 3691
161.60000000000002 3691
161.70000000000002 3691
161.8 3691
161.9 3691
162.0 3691
162.10000000000002 3691
162.20000000000002 3691
162.3 3691
162.4 3691
162.5 3691
162.60000000000002 3691
162.70000000000002 3691
162.8 3691
162.9 3691
163.0 3691
163.10000000000002 3691
163.20000000000002 3691
163.3 3691
163.4 3691
163.5 3691
163.60000000000002 3691
163.70000000000002 3691
163.8 3691
163.9 3691
164.0 3691
164.10000000000002 3691
164.20000000000002 3691
164.3 3691
164.4 3691
164.5 3691
164.60000000000002 3691
164.70000000000002 3691
164.8 3691
164.9 3691
165.0 3691
165.10000000000002 3691
165.20000000000002 3691
165.3 3691
165.4 3691
165.5 3691
165.60000000000002 3691
165.70000000000002 3691
165.8 3691
165.9 3691
166.0 3691
166.10000000000002 3691
166.20000000000002 3691
166.3 3691
166.4 3691
166.5 3691
166.60000000000002 3691
166.70000000000002 3691
166.8 3691
166.9 3691
167.0 3691
167.10000000000002 3691
167.20000000000002 3691
167.3 3691
167.4 3691
167.5 3691
167.60000000000002 3691
167.70000000000002 3691
167.8 3691
167.9 3691
168.0 3691
168.10000000000002 3691
168.20000000000002 3691
168.3 3691
168.4 3691
168.5 3691
168.60000000000002 3691
168.70000000000002 3691
168.8 3691
168.9 3691
169.0 3691
169.10000000000002 3691
169.20000000000002 3691
169.3 3691
169.4 3691
169.5 3691
169.60000000000002 3691
169.70000000000002 3691
169.8 3691
169.9 3691
170.0 3691
170.10000000000002 3691
170.20000000000002 3691
170.3 3691
170.4 3691
170.5 3691
170.60000000000002 3691
170.70000000000002 3691
170.8 3691
170.9 3691
171.0 3691
171.10000000000002 3691
171.20000000000002 3691
171.3 3691
171.4 3691
171.5 3691
171.60000000000002 3691
171.70000000000002 3691
171.8 3691
171.9 3691
172.0 3691
172.10000000000002 3691
172.20000000000002 3691
172.3 3691
172.4 3691
172.5 3691
172.60000000000002 3691
172.70000000000002 3691
172.8 3691
172.9 3691
173.0 3691
173.10000000000002 3691
173.20000000000002 3691
173.3 3691
173.4 3691
173.5 3691
173.60000000000002 3691
173.70000000000002 3691
173.8 3691
173.9 3691
174.0 3691
174.10000000000002 3691
174.20000000000002 3691
174.3 3691
174.4 3691
174.5 3691
174.60000000000002 3691
174.70000000000002 3691
174.8 3691
174.9 3691
175.0 3691
175.10000000000002 3691
175.20000000000002 3691
175.3 3691
175.4 3691
175.5 3691
175.60000000000002 3691
175.70000000000002 3691
175.8 3691
175.9 3691
176.0 3691
176.10000000000002 3691
176.20000000000002 3691
176.3 3691
176.4 3691
176.5 3691
176.60000000000002 3691
176.70000000000002 3691
176.8 3691
176.9 3691
177.0 3691
177.10000000000002 3691
177.20000000000002 3691
177.3 3691
177.4 3691
177.5 3691
177.60000000000002 3691
177.70000000000002 3691
177.8 3691
177.9 3691
178.0 3691
178.10000000000002 3691
178.20000000000002 3691
178.3 3691
178.4 3691
178.5 3691
178.60000000000002 3691
178.70000000000002 3691
178.8 3691
178.9 3691
179.0 3691
179.10000000000002 3691
179.20000000000002 3691
179.3 3691
179.4 3691
179.5 3691
179.60000000000002 3691
179.70000000000002 3691
179.8 3691
179.9 3691


==> spot_cactus_PM.dat <==
0.01 2117
0.02 2117
0.03 2117
0.04 2117
0.05 2117
0.06 2117
0.07 2117
0.08 2117
0.1 2117
0.2 2117
0.30000000000000004 2117
0.4 2117
0.5 2117
0.6000000000000001 2117
0.7000000000000001 2117
0.8 2117
0.9 2117
1.0 2267
1.1 2267
1.2000000000000002 2267
1.3 2267
1.4000000000000001 2267
1.5 2267
1.6 2267
1.7000000000000002 2267
1.8 2267
1.9000000000000001 2267
2.0 2317
2.1 2317
2.2 2317
2.3000000000000003 2317
2.4000000000000004 2317
2.5 2317
2.6 2317
2.7 2317
2.8000000000000003 2317
2.9000000000000004 2317
3.0 2414
3.1 2414
3.2 2414
3.3000000000000003 2414
3.4000000000000004 2414
3.5 2414
3.6 2414
3.7 2414
3.8000000000000003 2414
3.9000000000000004 2414
4.0 2419
4.1000000000000005 2419
4.2 2419
4.3 2419
4.4 2419
4.5 2419
4.6000000000000005 2419
4.7 2419
4.800000000000001 2419
4.9 2419
5.0 2419
5.1000000000000005 2419
5.2 2419
5.300000000000001 2419
5.4 2419
5.5 2419
5.6000000000000005 2419
5.7 2419
5.800000000000001 2419
5.9 2419
6.0 2419
6.1000000000000005 2419
6.2 2419
6.300000000000001 2419
6.4 2419
6.5 2419
6.6000000000000005 2419
6.7 2419
6.800000000000001 2419
6.9 2419
7.0 2419
7.1000000000000005 2419
7.2 2419
7.300000000000001 2419
7.4 2419
7.5 2419
7.6000000000000005 2419
7.7 2419
7.800000000000001 2419
7.9 2419
8.0 2419
8.1 2419
8.200000000000001 2419
8.3 2419
8.4 2419
8.5 2419
8.6 2419
8.700000000000001 2419
8.8 2419
8.9 2419
9.0 2419
9.1 2419
9.200000000000001 2419
9.3 2419
9.4 2419
9.5 2419
9.600000000000001 2419
9.700000000000001 2419
9.8 2419
9.9 2419
10.0 2419
10.100000000000001 2419
10.200000000000001 2419
10.3 2419
10.4 2419
10.5 2419
10.600000000000001 2419
10.700000000000001 2419
10.8 2419
10.9 2419
11.0 2419
11.100000000000001 2419
11.200000000000001 2419
11.3 2419
11.4 2419
11.5 2419
11.600000000000001 2419
11.700000000000001 2419
11.8 2419
11.9 2419
12.0 2419
12.100000000000001 2419
12.200000000000001 2419
12.3 2419
12.4 2419
12.5 2419
12.600000000000001 2419
12.700000000000001 2419
12.8 2419
12.9 2419
13.0 2419
13.100000000000001 2419
13.200000000000001 2419
13.3 2419
13.4 2419
13.5 2419
13.600000000000001 2419
13.700000000000001 2419
13.8 2419
13.9 2419
14.0 2419
14.100000000000001 2419
14.200000000000001 2419
14.3 2419
14.4 2419
14.5 2419
14.600000000000001 2419
14.700000000000001 2419
14.8 2419
14.9 2419
15.0 2419
15.100000000000001 2419
15.200000000000001 2419
15.3 2419
15.4 2419
15.5 2419
15.600000000000001 2419
15.700000000000001 2419
15.8 2419
15.9 2419
16.0 2419
16.1 2419
16.2 2419
16.3 2419
16.400000000000002 2419
16.5 2419
16.6 2419
16.7 2419
16.8 2419
16.900000000000002 2419
17.0 2419
17.1 2419
17.2 2419
17.3 2419
17.400000000000002 2419
17.5 2419
17.6 2419
17.7 2419
17.8 2419
17.900000000000002 2419
18.0 2419
18.1 2419
18.2 2419
18.3 2419
18.400000000000002 2419
18.5 2419
18.6 2419
18.7 2419
18.8 2419
18.900000000000002 2419
19.0 2419
19.1 2419
19.200000000000003 2419
19.3 2419
19.400000000000002 2419
19.5 2419
19.6 2419
19.700000000000003 2419
19.8 2419
19.900000000000002 2419
20.0 2469
20.1 2469
20.200000000000003 2469
20.3 2469
20.400000000000002 2469
20.5 2469
20.6 2469
20.700000000000003 2469
20.8 2469
20.900000000000002 2469
21.0 2513
21.1 2513
21.200000000000003 2513
21.3 2513
21.400000000000002 2513
21.5 2513
21.6 2513
21.700000000000003 2513
21.8 2513
21.900000000000002 2513
22.0 2517
22.1 2517
22.200000000000003 2517
22.3 2517
22.400000000000002 2517
22.5 2517
22.6 2517
22.700000000000003 2517
22.8 2517
22.900000000000002 2517
23.0 2518
23.1 2518
23.200000000000003 2518
23.3 2518
23.400000000000002 2518
23.5 2518
23.6 2518
23.700000000000003 2518
23.8 2518
23.900000000000002 2518
24.0 2519
24.1 2519
24.200000000000003 2519
24.3 2519
24.400000000000002 2519
24.5 2519
24.6 2519
24.700000000000003 2519
24.8 2519
24.900000000000002 2519
25.0 2596
25.1 2596
25.200000000000003 2596
25.3 2596
25.400000000000002 2596
25.5 2596
25.6 2596
25.700000000000003 2596
25.8 2596
25.900000000000002 2596
26.0 2617
26.1 2617
26.200000000000003 2617
26.3 2617
26.400000000000002 2617
26.5 2617
26.6 2617
26.700000000000003 2617
26.8 2617
26.900000000000002 2617
27.0 2620
27.1 2620
27.200000000000003 2620
27.3 2620
27.400000000000002 2620
27.5 2620
27.6 2620
27.700000000000003 2620
27.8 2620
27.900000000000002 2620
28.0 2621
28.1 2621
28.200000000000003 2621
28.3 2621
28.400000000000002 2621
28.5 2621
28.6 2621
28.700000000000003 2621
28.8 2621
28.900000000000002 2621
29.0 2621
29.1 2621
29.200000000000003 2621
29.3 2621
29.400000000000002 2621
29.5 2621
29.6 2621
29.700000000000003 2621
29.8 2621
29.900000000000002 2621
30.0 2621
30.1 2621
30.200000000000003 2621
30.3 2621
30.400000000000002 2621
30.5 2621
30.6 2621
30.700000000000003 2621
30.8 2621
30.900000000000002 2621
31.0 2621
31.1 2621
31.200000000000003 2621
31.3 2621
31.400000000000002 2621
31.5 2621
31.6 2621
31.700000000000003 2621
31.8 2621
31.900000000000002 2621
32.0 2621
32.1 2621
32.2 2621
32.300000000000004 2621
32.4 2621
32.5 2621
32.6 2621
32.7 2621
32.800000000000004 2621
32.9 2621
33.0 2621
33.1 2621
33.2 2621
33.300000000000004 2621
33.4 2621
33.5 2621
33.6 2621
33.7 2621
33.800000000000004 2621
33.9 2621
34.0 2621
34.1 2621
34.2 2621
34.300000000000004 2621
34.4 2621
34.5 2621
34.6 2621
34.7 2621
34.800000000000004 2621
34.9 2621
35.0 2621
35.1 2621
35.2 2621
35.300000000000004 2621
35.4 2621
35.5 2621
35.6 2621
35.7 2621
35.800000000000004 2621
35.9 2621
36.0 2621
36.1 2621
36.2 2621
36.300000000000004 2621
36.4 2621
36.5 2621
36.6 2621
36.7 2621
36.800000000000004 2621
36.9 2621
37.0 2621
37.1 2621
37.2 2621
37.300000000000004 2621
37.4 2621
37.5 2621
37.6 2621
37.7 2621
37.800000000000004 2621
37.9 2621
38.0 2621
38.1 2621
38.2 2621
38.300000000000004 2621
38.400000000000006 2621
38.5 2621
38.6 2621
38.7 2621
38.800000000000004 2621
38.900000000000006 2621
39.0 2621
39.1 2621
39.2 2621
39.300000000000004 2621
39.400000000000006 2621
39.5 2621
39.6 2621
39.7 2621
39.800000000000004 2621
39.900000000000006 2621
40.0 2621
40.1 2621
40.2 2621
40.300000000000004 2621
40.400000000000006 2621
40.5 2621
40.6 2621
40.7 2621
40.800000000000004 2621
40.900000000000006 2621
41.0 2621
41.1 2621
41.2 2621
41.300000000000004 2621
41.400000000000006 2621
41.5 2621
41.6 2621
41.7 2621
41.800000000000004 2621
41.900000000000006 2621
42.0 2621
42.1 2621
42.2 2621
42.300000000000004 2621
42.400000000000006 2621
42.5 2621
42.6 2621
42.7 2621
42.800000000000004 2621
42.900000000000006 2621
43.0 2621
43.1 2621
43.2 2621
43.300000000000004 2621
43.400000000000006 2621
43.5 2621
43.6 2621
43.7 2621
43.800000000000004 2621
43.900000000000006 2621
44.0 2621
44.1 2621
44.2 2621
44.300000000000004 2621
44.400000000000006 2621
44.5 2621
44.6 2621
44.7 2621
44.800000000000004 2621
44.900000000000006 2621
45.0 2621
45.1 2621
45.2 2621
45.300000000000004 2621
45.400000000000006 2621
45.5 2621
45.6 2621
45.7 2621
45.800000000000004 2621
45.900000000000006 2621
46.0 2621
46.1 2621
46.2 2621
46.300000000000004 2621
46.400000000000006 2621
46.5 2621
46.6 2621
46.7 2621
46.800000000000004 2621
46.900000000000006 2621
47.0 2621
47.1 2621
47.2 2621
47.300000000000004 2621
47.400000000000006 2621
47.5 2621
47.6 2621
47.7 2621
47.800000000000004 2621
47.900000000000006 2621
48.0 2621
48.1 2621
48.2 2621
48.300000000000004 2621
48.400000000000006 2621
48.5 2621
48.6 2621
48.7 2621
48.800000000000004 2621
48.900000000000006 2621
49.0 2621
49.1 2621
49.2 2621
49.300000000000004 2621
49.400000000000006 2621
49.5 2621
49.6 2621
49.7 2621
49.800000000000004 2621
49.900000000000006 2621
50.0 2621
50.1 2621
50.2 2621
50.300000000000004 2621
50.400000000000006 2621
50.5 2621
50.6 2621
50.7 2621
50.800000000000004 2621
50.900000000000006 2621
51.0 2621
51.1 2621
51.2 2621
51.300000000000004 2621
51.400000000000006 2621
51.5 2621
51.6 2621
51.7 2621
51.800000000000004 2621
51.900000000000006 2621
52.0 2621
52.1 2621
52.2 2621
52.300000000000004 2621
52.400000000000006 2621
52.5 2621
52.6 2621
52.7 2621
52.800000000000004 2621
52.900000000000006 2621
53.0 2621
53.1 2621
53.2 2621
53.300000000000004 2621
53.400000000000006 2621
53.5 2621
53.6 2621
53.7 2621
53.800000000000004 2621
53.900000000000006 2621
54.0 2621
54.1 2621
54.2 2621
54.300000000000004 2621
54.400000000000006 2621
54.5 2621
54.6 2621
54.7 2621
54.800000000000004 2621
54.900000000000006 2621
55.0 2621
55.1 2621
55.2 2621
55.300000000000004 2621
55.400000000000006 2621
55.5 2621
55.6 2621
55.7 2621
55.800000000000004 2621
55.900000000000006 2621
56.0 2621
56.1 2621
56.2 2621
56.300000000000004 2621
56.400000000000006 2621
56.5 2621
56.6 2621
56.7 2621
56.800000000000004 2621
56.900000000000006 2621
57.0 2621
57.1 2621
57.2 2621
57.300000000000004 2621
57.400000000000006 2621
57.5 2621
57.6 2621
57.7 2621
57.800000000000004 2621
57.900000000000006 2621
58.0 2621
58.1 2621
58.2 2621
58.300000000000004 2621
58.400000000000006 2621
58.5 2621
58.6 2621
58.7 2621
58.800000000000004 2621
58.900000000000006 2621
59.0 2621
59.1 2621
59.2 2621
59.300000000000004 2621
59.400000000000006 2621
59.5 2621
59.6 2621
59.7 2621
59.800000000000004 2621
59.900000000000006 2621
60.0 2621
60.1 2621
60.2 2621
60.300000000000004 2621
60.400000000000006 2621
60.5 2621
60.6 2621
60.7 2621
60.800000000000004 2621
60.900000000000006 2621
61.0 2621
61.1 2621
61.2 2621
61.300000000000004 2621
61.400000000000006 2621
61.5 2621
61.6 2621
61.7 2621
61.800000000000004 2621
61.900000000000006 2621
62.0 2621
62.1 2621
62.2 2621
62.300000000000004 2621
62.400000000000006 2621
62.5 2621
62.6 2621
62.7 2621
62.800000000000004 2621
62.900000000000006 2621
63.0 2621
63.1 2621
63.2 2621
63.300000000000004 2621
63.400000000000006 2621
63.5 2621
63.6 2621
63.7 2621
63.800000000000004 2621
63.900000000000006 2621
64.0 2621
64.10000000000001 2621
64.2 2621
64.3 2621
64.4 2621
64.5 2621
64.60000000000001 2621
64.7 2621
64.8 2621
64.9 2621
65.0 2621
65.10000000000001 2621
65.2 2621
65.3 2621
65.4 2621
65.5 2621
65.60000000000001 2621
65.7 2621
65.8 2621
65.9 2621
66.0 2621
66.10000000000001 2621
66.2 2621
66.3 2621
66.4 2621
66.5 2621
66.60000000000001 2621
66.7 2621
66.8 2621
66.9 2621
67.0 2621
67.10000000000001 2621
67.2 2621
67.3 2621
67.4 2621
67.5 2621
67.60000000000001 2621
67.7 2621
67.8 2621
67.9 2621
68.0 2621
68.10000000000001 2621
68.2 2621
68.3 2621
68.4 2621
68.5 2621
68.60000000000001 2621
68.7 2621
68.8 2621
68.9 2621
69.0 2621
69.10000000000001 2621
69.2 2621
69.3 2621
69.4 2621
69.5 2621
69.60000000000001 2621
69.7 2621
69.8 2621
69.9 2621
70.0 2621
70.10000000000001 2621
70.2 2621
70.3 2621
70.4 2621
70.5 2621
70.60000000000001 2621
70.7 2621
70.8 2621
70.9 2621
71.0 2621
71.10000000000001 2621
71.2 2621
71.3 2621
71.4 2621
71.5 2621
71.60000000000001 2621
71.7 2621
71.8 2621
71.9 2621
72.0 2621
72.10000000000001 2621
72.2 2621
72.3 2621
72.4 2621
72.5 2621
72.60000000000001 2621
72.7 2621
72.8 2621
72.9 2621
73.0 2621
73.10000000000001 2621
73.2 2621
73.3 2621
73.4 2621
73.5 2621
73.60000000000001 2621
73.7 2621
73.8 2621
73.9 2621
74.0 2621
74.10000000000001 2621
74.2 2621
74.3 2621
74.4 2621
74.5 2621
74.60000000000001 2621
74.7 2621
74.8 2621
74.9 2621
75.0 2621
75.10000000000001 2621
75.2 2621
75.3 2621
75.4 2621
75.5 2621
75.60000000000001 2621
75.7 2621
75.8 2621
75.9 2621
76.0 2621
76.10000000000001 2621
76.2 2621
76.3 2621
76.4 2621
76.5 2621
76.60000000000001 2621
76.7 2621
76.80000000000001 2621
76.9 2621
77.0 2621
77.10000000000001 2621
77.2 2621
77.30000000000001 2621
77.4 2621
77.5 2621
77.60000000000001 2621
77.7 2621
77.80000000000001 2621
77.9 2621
78.0 2621
78.10000000000001 2621
78.2 2621
78.30000000000001 2621
78.4 2621
78.5 2621
78.60000000000001 2621
78.7 2621
78.80000000000001 2621
78.9 2621
79.0 2621
79.10000000000001 2621
79.2 2621
79.30000000000001 2621
79.4 2621
79.5 2621
79.60000000000001 2621
79.7 2621
79.80000000000001 2621
79.9 2621
80.0 2621
80.10000000000001 2621
80.2 2621
80.30000000000001 2621
80.4 2621
80.5 2621
80.60000000000001 2621
80.7 2621
80.80000000000001 2621
80.9 2621
81.0 2621
81.10000000000001 2621
81.2 2621
81.30000000000001 2621
81.4 2621
81.5 2621
81.60000000000001 2621
81.7 2621
81.80000000000001 2621
81.9 2621
82.0 2621
82.10000000000001 2621
82.2 2621
82.30000000000001 2621
82.4 2621
82.5 2621
82.60000000000001 2621
82.7 2621
82.80000000000001 2621
82.9 2621
83.0 2621
83.10000000000001 2621
83.2 2621
83.30000000000001 2621
83.4 2621
83.5 2621
83.60000000000001 2621
83.7 2621
83.80000000000001 2621
83.9 2621
84.0 2621
84.10000000000001 2621
84.2 2621
84.30000000000001 2621
84.4 2621
84.5 2621
84.60000000000001 2621
84.7 2621
84.80000000000001 2621
84.9 2621
85.0 2621
85.10000000000001 2621
85.2 2621
85.30000000000001 2621
85.4 2621
85.5 2621
85.60000000000001 2621
85.7 2621
85.80000000000001 2621
85.9 2621
86.0 2621
86.10000000000001 2621
86.2 2621
86.30000000000001 2621
86.4 2621
86.5 2621
86.60000000000001 2621
86.7 2621
86.80000000000001 2621
86.9 2621
87.0 2621
87.10000000000001 2621
87.2 2621
87.30000000000001 2621
87.4 2621
87.5 2621
87.60000000000001 2621
87.7 2621
87.80000000000001 2621
87.9 2621
88.0 2621
88.10000000000001 2621
88.2 2621
88.30000000000001 2621
88.4 2621
88.5 2621
88.60000000000001 2621
88.7 2621
88.80000000000001 2621
88.9 2621
89.0 2621
89.10000000000001 2621
89.2 2621
89.30000000000001 2621
89.4 2621
89.5 2621
89.60000000000001 2621
89.7 2621
89.80000000000001 2621
89.9 2621
90.0 2621
90.10000000000001 2621
90.2 2621
90.30000000000001 2621
90.4 2621
90.5 2621
90.60000000000001 2621
90.7 2621
90.80000000000001 2621
90.9 2621
91.0 2621
91.10000000000001 2621
91.2 2621
91.30000000000001 2621
91.4 2621
91.5 2621
91.60000000000001 2621
91.7 2621
91.80000000000001 2621
91.9 2621
92.0 2621
92.10000000000001 2621
92.2 2621
92.30000000000001 2621
92.4 2621
92.5 2621
92.60000000000001 2621
92.7 2621
92.80000000000001 2621
92.9 2621
93.0 2621
93.10000000000001 2621
93.2 2621
93.30000000000001 2621
93.4 2621
93.5 2621
93.60000000000001 2621
93.7 2621
93.80000000000001 2621
93.9 2621
94.0 2621
94.10000000000001 2621
94.2 2621
94.30000000000001 2621
94.4 2621
94.5 2621
94.60000000000001 2621
94.7 2621
94.80000000000001 2621
94.9 2621
95.0 2621
95.10000000000001 2621
95.2 2621
95.30000000000001 2621
95.4 2621
95.5 2621
95.60000000000001 2621
95.7 2621
95.80000000000001 2621
95.9 2621
96.0 2621
96.10000000000001 2621
96.2 2621
96.30000000000001 2621
96.4 2621
96.5 2621
96.60000000000001 2621
96.7 2621
96.80000000000001 2621
96.9 2621
97.0 2621
97.10000000000001 2621
97.2 2621
97.30000000000001 2621
97.4 2621
97.5 2621
97.60000000000001 2621
97.7 2621
97.80000000000001 2621
97.9 2621
98.0 2621
98.10000000000001 2621
98.2 2621
98.30000000000001 2621
98.4 2621
98.5 2621
98.60000000000001 2621
98.7 2621
98.80000000000001 2621
98.9 2621
99.0 2621
99.10000000000001 2621
99.2 2621
99.30000000000001 2621
99.4 2621
99.5 2621
99.60000000000001 2621
99.7 2621
99.80000000000001 2621
99.9 2621
100.0 2621
100.10000000000001 2621
100.2 2621
100.30000000000001 2621
100.4 2621
100.5 2621
100.60000000000001 2621
100.7 2621
100.80000000000001 2621
100.9 2621
101.0 2621
101.10000000000001 2621
101.2 2621
101.30000000000001 2621
101.4 2621
101.5 2621
101.60000000000001 2621
101.7 2621
101.80000000000001 2621
101.9 2621
102.0 2621
102.10000000000001 2621
102.2 2621
102.30000000000001 2621
102.4 2621
102.5 2621
102.60000000000001 2621
102.7 2621
102.80000000000001 2621
102.9 2621
103.0 2621
103.10000000000001 2621
103.2 2621
103.30000000000001 2621
103.4 2621
103.5 2621
103.60000000000001 2621
103.7 2621
103.80000000000001 2621
103.9 2621
104.0 2621
104.10000000000001 2621
104.2 2621
104.30000000000001 2621
104.4 2621
104.5 2621
104.60000000000001 2621
104.7 2621
104.80000000000001 2621
104.9 2621
105.0 2621
105.10000000000001 2621
105.2 2621
105.30000000000001 2621
105.4 2621
105.5 2621
105.60000000000001 2621
105.7 2621
105.80000000000001 2621
105.9 2621
106.0 2621
106.10000000000001 2621
106.2 2621
106.30000000000001 2621
106.4 2621
106.5 2621
106.60000000000001 2621
106.7 2621
106.80000000000001 2621
106.9 2621
107.0 2621
107.10000000000001 2621
107.2 2621
107.30000000000001 2621
107.4 2621
107.5 2621
107.60000000000001 2621
107.7 2621
107.80000000000001 2621
107.9 2621
108.0 2621
108.10000000000001 2621
108.2 2621
108.30000000000001 2621
108.4 2621
108.5 2621
108.60000000000001 2621
108.7 2621
108.80000000000001 2621
108.9 2621
109.0 2621
109.10000000000001 2621
109.2 2621
109.30000000000001 2621
109.4 2621
109.5 2621
109.60000000000001 2621
109.7 2621
109.80000000000001 2621
109.9 2621
110.0 2621
110.10000000000001 2621
110.2 2621
110.30000000000001 2621
110.4 2621
110.5 2621
110.60000000000001 2621
110.7 2621
110.80000000000001 2621
110.9 2621
111.0 2621
111.10000000000001 2621
111.2 2621
111.30000000000001 2621
111.4 2621
111.5 2621
111.60000000000001 2621
111.7 2621
111.80000000000001 2621
111.9 2621
112.0 2621
112.10000000000001 2621
112.2 2621
112.30000000000001 2621
112.4 2621
112.5 2621
112.60000000000001 2621
112.7 2621
112.80000000000001 2621
112.9 2621
113.0 2621
113.10000000000001 2621
113.2 2621
113.30000000000001 2621
113.4 2621
113.5 2621
113.60000000000001 2621
113.7 2621
113.80000000000001 2621
113.9 2621
114.0 2621
114.10000000000001 2621
114.2 2621
114.30000000000001 2621
114.4 2621
114.5 2621
114.60000000000001 2621
114.7 2621
114.80000000000001 2621
114.9 2621
115.0 2621
115.10000000000001 2621
115.2 2621
115.30000000000001 2621
115.4 2621
115.5 2621
115.60000000000001 2621
115.7 2621
115.80000000000001 2621
115.9 2621
116.0 2621
116.10000000000001 2621
116.2 2621
116.30000000000001 2621
116.4 2621
116.5 2621
116.60000000000001 2621
116.7 2621
116.80000000000001 2621
116.9 2621
117.0 2621
117.10000000000001 2621
117.2 2621
117.30000000000001 2621
117.4 2621
117.5 2621
117.60000000000001 2621
117.7 2621
117.80000000000001 2621
117.9 2621
118.0 2621
118.10000000000001 2621
118.2 2621
118.30000000000001 2621
118.4 2621
118.5 2621
118.60000000000001 2621
118.7 2621
118.80000000000001 2621
118.9 2621
119.0 2621
119.10000000000001 2621
119.2 2621
119.30000000000001 2621
119.4 2621
119.5 2621
119.60000000000001 2621
119.7 2621
119.80000000000001 2621
119.9 2621
120.0 2621
120.10000000000001 2621
120.2 2621
120.30000000000001 2621
120.4 2621
120.5 2621
120.60000000000001 2621
120.7 2621
120.80000000000001 2621
120.9 2621
121.0 2621
121.10000000000001 2621
121.2 2621
121.30000000000001 2621
121.4 2621
121.5 2621
121.60000000000001 2621
121.7 2621
121.80000000000001 2621
121.9 2621
122.0 2621
122.10000000000001 2621
122.2 2621
122.30000000000001 2621
122.4 2621
122.5 2621
122.60000000000001 2621
122.7 2621
122.80000000000001 2621
122.9 2621
123.0 2621
123.10000000000001 2621
123.2 2621
123.30000000000001 2621
123.4 2621
123.5 2621
123.60000000000001 2621
123.7 2621
123.80000000000001 2621
123.9 2621
124.0 2621
124.10000000000001 2621
124.2 2621
124.30000000000001 2621
124.4 2621
124.5 2621
124.60000000000001 2621
124.7 2621
124.80000000000001 2621
124.9 2621
125.0 2621
125.10000000000001 2621
125.2 2621
125.30000000000001 2621
125.4 2621
125.5 2621
125.60000000000001 2621
125.7 2621
125.80000000000001 2621
125.9 2621
126.0 2621
126.10000000000001 2621
126.2 2621
126.30000000000001 2621
126.4 2621
126.5 2621
126.60000000000001 2621
126.7 2621
126.80000000000001 2621
126.9 2621
127.0 2621
127.10000000000001 2621
127.2 2621
127.30000000000001 2621
127.4 2621
127.5 2621
127.60000000000001 2621
127.7 2621
127.80000000000001 2621
127.9 2621
128.0 2621
128.1 2621
128.20000000000002 2621
128.3 2621
128.4 2621
128.5 2621
128.6 2621
128.70000000000002 2621
128.8 2621
128.9 2621
129.0 2621
129.1 2621
129.20000000000002 2621
129.3 2621
129.4 2621
129.5 2621
129.6 2621
129.70000000000002 2621
129.8 2621
129.9 2621
130.0 2621
130.1 2621
130.20000000000002 2621
130.3 2621
130.4 2621
130.5 2621
130.6 2621
130.70000000000002 2621
130.8 2621
130.9 2621
131.0 2621
131.1 2621
131.20000000000002 2621
131.3 2621
131.4 2621
131.5 2621
131.6 2621
131.70000000000002 2621
131.8 2621
131.9 2621
132.0 2621
132.1 2621
132.20000000000002 2621
132.3 2621
132.4 2621
132.5 2621
132.6 2621
132.70000000000002 2621
132.8 2621
132.9 2621
133.0 2621
133.1 2621
133.20000000000002 2621
133.3 2621
133.4 2621
133.5 2621
133.6 2621
133.70000000000002 2621
133.8 2621
133.9 2621
134.0 2621
134.1 2621
134.20000000000002 2621
134.3 2621
134.4 2621
134.5 2621
134.6 2621
134.70000000000002 2621
134.8 2621
134.9 2621
135.0 2621
135.1 2621
135.20000000000002 2621
135.3 2621
135.4 2621
135.5 2621
135.6 2621
135.70000000000002 2621
135.8 2621
135.9 2621
136.0 2621
136.1 2621
136.20000000000002 2621
136.3 2621
136.4 2621
136.5 2621
136.6 2621
136.70000000000002 2621
136.8 2621
136.9 2621
137.0 2621
137.1 2621
137.20000000000002 2621
137.3 2621
137.4 2621
137.5 2621
137.6 2621
137.70000000000002 2621
137.8 2621
137.9 2621
138.0 2621
138.1 2621
138.20000000000002 2621
138.3 2621
138.4 2621
138.5 2621
138.6 2621
138.70000000000002 2621
138.8 2621
138.9 2621
139.0 2621
139.1 2621
139.20000000000002 2621
139.3 2621
139.4 2621
139.5 2621
139.6 2621
139.70000000000002 2621
139.8 2621
139.9 2621
140.0 2621
140.1 2621
140.20000000000002 2621
140.3 2621
140.4 2621
140.5 2621
140.6 2621
140.70000000000002 2621
140.8 2621
140.9 2621
141.0 2621
141.1 2621
141.20000000000002 2621
141.3 2621
141.4 2621
141.5 2621
141.6 2621
141.70000000000002 2621
141.8 2621
141.9 2621
142.0 2621
142.1 2621
142.20000000000002 2621
142.3 2621
142.4 2621
142.5 2621
142.6 2621
142.70000000000002 2621
142.8 2621
142.9 2621
143.0 2621
143.1 2621
143.20000000000002 2621
143.3 2621
143.4 2621
143.5 2621
143.6 2621
143.70000000000002 2621
143.8 2621
143.9 2621
144.0 2621
144.1 2621
144.20000000000002 2621
144.3 2621
144.4 2621
144.5 2621
144.6 2621
144.70000000000002 2621
144.8 2621
144.9 2621
145.0 2621
145.1 2621
145.20000000000002 2621
145.3 2621
145.4 2621
145.5 2621
145.6 2621
145.70000000000002 2621
145.8 2621
145.9 2621
146.0 2621
146.1 2621
146.20000000000002 2621
146.3 2621
146.4 2621
146.5 2621
146.6 2621
146.70000000000002 2621
146.8 2621
146.9 2621
147.0 2621
147.1 2621
147.20000000000002 2621
147.3 2621
147.4 2621
147.5 2621
147.6 2621
147.70000000000002 2621
147.8 2621
147.9 2621
148.0 2621
148.1 2621
148.20000000000002 2621
148.3 2621
148.4 2621
148.5 2621
148.6 2621
148.70000000000002 2621
148.8 2621
148.9 2621
149.0 2621
149.1 2621
149.20000000000002 2621
149.3 2621
149.4 2621
149.5 2621
149.6 2621
149.70000000000002 2621
149.8 2621
149.9 2621
150.0 2621
150.1 2621
150.20000000000002 2621
150.3 2621
150.4 2621
150.5 2621
150.6 2621
150.70000000000002 2621
150.8 2621
150.9 2621
151.0 2621
151.1 2621
151.20000000000002 2621
151.3 2621
151.4 2621
151.5 2621
151.6 2621
151.70000000000002 2621
151.8 2621
151.9 2621
152.0 2621
152.1 2621
152.20000000000002 2621
152.3 2621
152.4 2621
152.5 2621
152.6 2621
152.70000000000002 2621
152.8 2621
152.9 2621
153.0 2621
153.1 2621
153.20000000000002 2621
153.3 2621
153.4 2621
153.5 2621
153.60000000000002 2621
153.70000000000002 2621
153.8 2621
153.9 2621
154.0 2621
154.10000000000002 2621
154.20000000000002 2621
154.3 2621
154.4 2621
154.5 2621
154.60000000000002 2621
154.70000000000002 2621
154.8 2621
154.9 2621
155.0 2621
155.10000000000002 2621
155.20000000000002 2621
155.3 2621
155.4 2621
155.5 2621
155.60000000000002 2621
155.70000000000002 2621
155.8 2621
155.9 2621
156.0 2621
156.10000000000002 2621
156.20000000000002 2621
156.3 2621
156.4 2621
156.5 2621
156.60000000000002 2621
156.70000000000002 2621
156.8 2621
156.9 2621
157.0 2621
157.10000000000002 2621
157.20000000000002 2621
157.3 2621
157.4 2621
157.5 2621
157.60000000000002 2621
157.70000000000002 2621
157.8 2621
157.9 2621
158.0 2621
158.10000000000002 2621
158.20000000000002 2621
158.3 2621
158.4 2621
158.5 2621
158.60000000000002 2621
158.70000000000002 2621
158.8 2621
158.9 2621
159.0 2621
159.10000000000002 2621
159.20000000000002 2621
159.3 2621
159.4 2621
159.5 2621
159.60000000000002 2621
159.70000000000002 2621
159.8 2621
159.9 2621
160.0 2621
160.10000000000002 2621
160.20000000000002 2621
160.3 2621
160.4 2621
160.5 2621
160.60000000000002 2621
160.70000000000002 2621
160.8 2621
160.9 2621
161.0 2621
161.10000000000002 2621
161.20000000000002 2621
161.3 2621
161.4 2621
161.5 2621
161.60000000000002 2621
161.70000000000002 2621
161.8 2621
161.9 2621
162.0 2621
162.10000000000002 2621
162.20000000000002 2621
162.3 2621
162.4 2621
162.5 2621
162.60000000000002 2621
162.70000000000002 2621
162.8 2621
162.9 2621
163.0 2621
163.10000000000002 2621
163.20000000000002 2621
163.3 2621
163.4 2621
163.5 2621
163.60000000000002 2621
163.70000000000002 2621
163.8 2621
163.9 2621
164.0 2621
164.10000000000002 2621
164.20000000000002 2621
164.3 2621
164.4 2621
164.5 2621
164.60000000000002 2621
164.70000000000002 2621
164.8 2621
164.9 2621
165.0 2621
165.10000000000002 2621
165.20000000000002 2621
165.3 2621
165.4 2621
165.5 2621
165.60000000000002 2621
165.70000000000002 2621
165.8 2621
165.9 2621
166.0 2621
166.10000000000002 2621
166.20000000000002 2621
166.3 2621
166.4 2621
166.5 2621
166.60000000000002 2621
166.70000000000002 2621
166.8 2621
166.9 2621
167.0 2621
167.10000000000002 2621
167.20000000000002 2621
167.3 2621
167.4 2621
167.5 2621
167.60000000000002 2621
167.70000000000002 2621
167.8 2621
167.9 2621
168.0 2621
168.10000000000002 2621
168.20000000000002 2621
168.3 2621
168.4 2621
168.5 2621
168.60000000000002 2621
168.70000000000002 2621
168.8 2621
168.9 2621
169.0 2621
169.10000000000002 2621
169.20000000000002 2621
169.3 2621
169.4 2621
169.5 2621
169.60000000000002 2621
169.70000000000002 2621
169.8 2621
169.9 2621
170.0 2621
170.10000000000002 2621
170.20000000000002 2621
170.3 2621
170.4 2621
170.5 2621
170.60000000000002 2621
170.70000000000002 2621
170.8 2621
170.9 2621
171.0 2621
171.10000000000002 2621
171.20000000000002 2621
171.3 2621
171.4 2621
171.5 2621
171.60000000000002 2621
171.70000000000002 2621
171.8 2621
171.9 2621
172.0 2621
172.10000000000002 2621
172.20000000000002 2621
172.3 2621
172.4 2621
172.5 2621
172.60000000000002 2621
172.70000000000002 2621
172.8 2621
172.9 2621
173.0 2621
173.10000000000002 2621
173.20000000000002 2621
173.3 2621
173.4 2621
173.5 2621
173.60000000000002 2621
173.70000000000002 2621
173.8 2621
173.9 2621
174.0 2621
174.10000000000002 2621
174.20000000000002 2621
174.3 2621
174.4 2621
174.5 2621
174.60000000000002 2621
174.70000000000002 2621
174.8 2621
174.9 2621
175.0 2621
175.10000000000002 2621
175.20000000000002 2621
175.3 2621
175.4 2621
175.5 2621
175.60000000000002 2621
175.70000000000002 2621
175.8 2621
175.9 2621
176.0 2621
176.10000000000002 2621
176.20000000000002 2621
176.3 2621
176.4 2621
176.5 2621
176.60000000000002 2621
176.70000000000002 2621
176.8 2621
176.9 2621
177.0 2621
177.10000000000002 2621
177.20000000000002 2621
177.3 2621
177.4 2621
177.5 2621
177.60000000000002 2621
177.70000000000002 2621
177.8 2621
177.9 2621
178.0 2621
178.10000000000002 2621
178.20000000000002 2621
178.3 2621
178.4 2621
178.5 2621
178.60000000000002 2621
178.70000000000002 2621
178.8 2621
178.9 2621
179.0 2621
179.10000000000002 2621
179.20000000000002 2621
179.3 2621
179.4 2621
179.5 2621
179.60000000000002 2621
179.70000000000002 2621
179.8 2621
179.9 2621


==> spot_cactus_SC.dat <==
0.01 3199
0.02 3199
0.03 3199
0.04 3199
0.05 3199
0.06 3199
0.07 3199
0.08 3199
0.1 3199
0.2 3199
0.30000000000000004 3199
0.4 3199
0.5 3199
0.6000000000000001 3199
0.7000000000000001 3199
0.8 3199
0.9 3199
1.0 3281
1.1 3281
1.2000000000000002 3281
1.3 3281
1.4000000000000001 3281
1.5 3281
1.6 3281
1.7000000000000002 3281
1.8 3281
1.9000000000000001 3281
2.0 3312
2.1 3312
2.2 3312
2.3000000000000003 3312
2.4000000000000004 3312
2.5 3312
2.6 3312
2.7 3312
2.8000000000000003 3312
2.9000000000000004 3312
3.0 3339
3.1 3339
3.2 3339
3.3000000000000003 3339
3.4000000000000004 3339
3.5 3339
3.6 3339
3.7 3339
3.8000000000000003 3339
3.9000000000000004 3339
4.0 3362
4.1000000000000005 3362
4.2 3362
4.3 3362
4.4 3362
4.5 3362
4.6000000000000005 3362
4.7 3362
4.800000000000001 3362
4.9 3362
5.0 3384
5.1000000000000005 3384
5.2 3384
5.300000000000001 3384
5.4 3384
5.5 3384
5.6000000000000005 3384
5.7 3384
5.800000000000001 3384
5.9 3384
6.0 3403
6.1000000000000005 3403
6.2 3403
6.300000000000001 3403
6.4 3403
6.5 3403
6.6000000000000005 3403
6.7 3403
6.800000000000001 3403
6.9 3403
7.0 3407
7.1000000000000005 3407
7.2 3407
7.300000000000001 3407
7.4 3407
7.5 3407
7.6000000000000005 3407
7.7 3407
7.800000000000001 3407
7.9 3407
8.0 3411
8.1 3411
8.200000000000001 3411
8.3 3411
8.4 3411
8.5 3411
8.6 3411
8.700000000000001 3411
8.8 3411
8.9 3411
9.0 3419
9.1 3419
9.200000000000001 3419
9.3 3419
9.4 3419
9.5 3419
9.600000000000001 3419
9.700000000000001 3419
9.8 3419
9.9 3419
10.0 3422
10.100000000000001 3422
10.200000000000001 3422
10.3 3422
10.4 3422
10.5 3422
10.600000000000001 3422
10.700000000000001 3422
10.8 3422
10.9 3422
11.0 3427
11.100000000000001 3427
11.200000000000001 3427
11.3 3427
11.4 3427
11.5 3427
11.600000000000001 3427
11.700000000000001 3427
11.8 3427
11.9 3427
12.0 3427
12.100000000000001 3427
12.200000000000001 3427
12.3 3427
12.4 3427
12.5 3427
12.600000000000001 3427
12.700000000000001 3427
12.8 3427
12.9 3427
13.0 3435
13.100000000000001 3435
13.200000000000001 3435
13.3 3435
13.4 3435
13.5 3435
13.600000000000001 3435
13.700000000000001 3435
13.8 3435
13.9 3435
14.0 3437
14.100000000000001 3437
14.200000000000001 3437
14.3 3437
14.4 3437
14.5 3437
14.600000000000001 3437
14.700000000000001 3437
14.8 3437
14.9 3437
15.0 3441
15.100000000000001 3441
15.200000000000001 3441
15.3 3441
15.4 3441
15.5 3441
15.600000000000001 3441
15.700000000000001 3441
15.8 3441
15.9 3441
16.0 3447
16.1 3447
16.2 3447
16.3 3447
16.400000000000002 3447
16.5 3447
16.6 3447
16.7 3447
16.8 3447
16.900000000000002 3447
17.0 3452
17.1 3452
17.2 3452
17.3 3452
17.400000000000002 3452
17.5 3452
17.6 3452
17.7 3452
17.8 3452
17.900000000000002 3452
18.0 3456
18.1 3456
18.2 3456
18.3 3456
18.400000000000002 3456
18.5 3456
18.6 3456
18.7 3456
18.8 3456
18.900000000000002 3456
19.0 3458
19.1 3458
19.200000000000003 3458
19.3 3458
19.400000000000002 3458
19.5 3458
19.6 3458
19.700000000000003 3458
19.8 3458
19.900000000000002 3458
20.0 3459
20.1 3459
20.200000000000003 3459
20.3 3459
20.400000000000002 3459
20.5 3459
20.6 3459
20.700000000000003 3459
20.8 3459
20.900000000000002 3459
21.0 3462
21.1 3462
21.200000000000003 3462
21.3 3462
21.400000000000002 3462
21.5 3462
21.6 3462
21.700000000000003 3462
21.8 3462
21.900000000000002 3462
22.0 3462
22.1 3462
22.200000000000003 3462
22.3 3462
22.400000000000002 3462
22.5 3462
22.6 3462
22.700000000000003 3462
22.8 3462
22.900000000000002 3462
23.0 3469
23.1 3469
23.200000000000003 3469
23.3 3469
23.400000000000002 3469
23.5 3469
23.6 3469
23.700000000000003 3469
23.8 3469
23.900000000000002 3469
24.0 3469
24.1 3469
24.200000000000003 3469
24.3 3469
24.400000000000002 3469
24.5 3469
24.6 3469
24.700000000000003 3469
24.8 3469
24.900000000000002 3469
25.0 3471
25.1 3471
25.200000000000003 3471
25.3 3471
25.400000000000002 3471
25.5 3471
25.6 3471
25.700000000000003 3471
25.8 3471
25.900000000000002 3471
26.0 3474
26.1 3474
26.200000000000003 3474
26.3 3474
26.400000000000002 3474
26.5 3474
26.6 3474
26.700000000000003 3474
26.8 3474
26.900000000000002 3474
27.0 3474
27.1 3474
27.200000000000003 3474
27.3 3474
27.400000000000002 3474
27.5 3474
27.6 3474
27.700000000000003 3474
27.8 3474
27.900000000000002 3474
28.0 3476
28.1 3476
28.200000000000003 3476
28.3 3476
28.400000000000002 3476
28.5 3476
28.6 3476
28.700000000000003 3476
28.8 3476
28.900000000000002 3476
29.0 3477
29.1 3477
29.200000000000003 3477
29.3 3477
29.400000000000002 3477
29.5 3477
29.6 3477
29.700000000000003 3477
29.8 3477
29.900000000000002 3477
30.0 3479
30.1 3479
30.200000000000003 3479
30.3 3479
30.400000000000002 3479
30.5 3479
30.6 3479
30.700000000000003 3479
30.8 3479
30.900000000000002 3479
31.0 3482
31.1 3482
31.200000000000003 3482
31.3 3482
31.400000000000002 3482
31.5 3482
31.6 3482
31.700000000000003 3482
31.8 3482
31.900000000000002 3482
32.0 3482
32.1 3482
32.2 3482
32.300000000000004 3482
32.4 3482
32.5 3482
32.6 3482
32.7 3482
32.800000000000004 3482
32.9 3482
33.0 3485
33.1 3485
33.2 3485
33.300000000000004 3485
33.4 3485
33.5 3485
33.6 3485
33.7 3485
33.800000000000004 3485
33.9 3485
34.0 3488
34.1 3488
34.2 3488
34.300000000000004 3488
34.4 3488
34.5 3488
34.6 3488
34.7 3488
34.800000000000004 3488
34.9 3488
35.0 3490
35.1 3490
35.2 3490
35.300000000000004 3490
35.4 3490
35.5 3490
35.6 3490
35.7 3490
35.800000000000004 3490
35.9 3490
36.0 3490
36.1 3490
36.2 3490
36.300000000000004 3490
36.4 3490
36.5 3490
36.6 3490
36.7 3490
36.800000000000004 3490
36.9 3490
37.0 3490
37.1 3490
37.2 3490
37.300000000000004 3490
37.4 3490
37.5 3490
37.6 3490
37.7 3490
37.800000000000004 3490
37.9 3490
38.0 3492
38.1 3492
38.2 3492
38.300000000000004 3492
38.400000000000006 3492
38.5 3492
38.6 3492
38.7 3492
38.800000000000004 3492
38.900000000000006 3492
39.0 3492
39.1 3492
39.2 3492
39.300000000000004 3492
39.400000000000006 3492
39.5 3492
39.6 3492
39.7 3492
39.800000000000004 3492
39.900000000000006 3492
40.0 3494
40.1 3494
40.2 3494
40.300000000000004 3494
40.400000000000006 3494
40.5 3494
40.6 3494
40.7 3494
40.800000000000004 3494
40.900000000000006 3494
41.0 3497
41.1 3497
41.2 3497
41.300000000000004 3497
41.400000000000006 3497
41.5 3497
41.6 3497
41.7 3497
41.800000000000004 3497
41.900000000000006 3497
42.0 3497
42.1 3497
42.2 3497
42.300000000000004 3497
42.400000000000006 3497
42.5 3497
42.6 3497
42.7 3497
42.800000000000004 3497
42.900000000000006 3497
43.0 3497
43.1 3497
43.2 3497
43.300000000000004 3497
43.400000000000006 3497
43.5 3497
43.6 3497
43.7 3497
43.800000000000004 3497
43.900000000000006 3497
44.0 3497
44.1 3497
44.2 3497
44.300000000000004 3497
44.400000000000006 3497
44.5 3497
44.6 3497
44.7 3497
44.800000000000004 3497
44.900000000000006 3497
45.0 3497
45.1 3497
45.2 3497
45.300000000000004 3497
45.400000000000006 3497
45.5 3497
45.6 3497
45.7 3497
45.800000000000004 3497
45.900000000000006 3497
46.0 3497
46.1 3497
46.2 3497
46.300000000000004 3497
46.400000000000006 3497
46.5 3497
46.6 3497
46.7 3497
46.800000000000004 3497
46.900000000000006 3497
47.0 3497
47.1 3497
47.2 3497
47.300000000000004 3497
47.400000000000006 3497
47.5 3497
47.6 3497
47.7 3497
47.800000000000004 3497
47.900000000000006 3497
48.0 3498
48.1 3498
48.2 3498
48.300000000000004 3498
48.400000000000006 3498
48.5 3498
48.6 3498
48.7 3498
48.800000000000004 3498
48.900000000000006 3498
49.0 3500
49.1 3500
49.2 3500
49.300000000000004 3500
49.400000000000006 3500
49.5 3500
49.6 3500
49.7 3500
49.800000000000004 3500
49.900000000000006 3500
50.0 3500
50.1 3500
50.2 3500
50.300000000000004 3500
50.400000000000006 3500
50.5 3500
50.6 3500
50.7 3500
50.800000000000004 3500
50.900000000000006 3500
51.0 3500
51.1 3500
51.2 3500
51.300000000000004 3500
51.400000000000006 3500
51.5 3500
51.6 3500
51.7 3500
51.800000000000004 3500
51.900000000000006 3500
52.0 3503
52.1 3503
52.2 3503
52.300000000000004 3503
52.400000000000006 3503
52.5 3503
52.6 3503
52.7 3503
52.800000000000004 3503
52.900000000000006 3503
53.0 3503
53.1 3503
53.2 3503
53.300000000000004 3503
53.400000000000006 3503
53.5 3503
53.6 3503
53.7 3503
53.800000000000004 3503
53.900000000000006 3503
54.0 3503
54.1 3503
54.2 3503
54.300000000000004 3503
54.400000000000006 3503
54.5 3503
54.6 3503
54.7 3503
54.800000000000004 3503
54.900000000000006 3503
55.0 3504
55.1 3504
55.2 3504
55.300000000000004 3504
55.400000000000006 3504
55.5 3504
55.6 3504
55.7 3504
55.800000000000004 3504
55.900000000000006 3504
56.0 3504
56.1 3504
56.2 3504
56.300000000000004 3504
56.400000000000006 3504
56.5 3504
56.6 3504
56.7 3504
56.800000000000004 3504
56.900000000000006 3504
57.0 3504
57.1 3504
57.2 3504
57.300000000000004 3504
57.400000000000006 3504
57.5 3504
57.6 3504
57.7 3504
57.800000000000004 3504
57.900000000000006 3504
58.0 3506
58.1 3506
58.2 3506
58.300000000000004 3506
58.400000000000006 3506
58.5 3506
58.6 3506
58.7 3506
58.800000000000004 3506
58.900000000000006 3506
59.0 3508
59.1 3508
59.2 3508
59.300000000000004 3508
59.400000000000006 3508
59.5 3508
59.6 3508
59.7 3508
59.800000000000004 3508
59.900000000000006 3508
60.0 3508
60.1 3508
60.2 3508
60.300000000000004 3508
60.400000000000006 3508
60.5 3508
60.6 3508
60.7 3508
60.800000000000004 3508
60.900000000000006 3508
61.0 3508
61.1 3508
61.2 3508
61.300000000000004 3508
61.400000000000006 3508
61.5 3508
61.6 3508
61.7 3508
61.800000000000004 3508
61.900000000000006 3508
62.0 3508
62.1 3508
62.2 3508
62.300000000000004 3508
62.400000000000006 3508
62.5 3508
62.6 3508
62.7 3508
62.800000000000004 3508
62.900000000000006 3508
63.0 3508
63.1 3508
63.2 3508
63.300000000000004 3508
63.400000000000006 3508
63.5 3508
63.6 3508
63.7 3508
63.800000000000004 3508
63.900000000000006 3508
64.0 3508
64.10000000000001 3508
64.2 3508
64.3 3508
64.4 3508
64.5 3508
64.60000000000001 3508
64.7 3508
64.8 3508
64.9 3508
65.0 3508
65.10000000000001 3508
65.2 3508
65.3 3508
65.4 3508
65.5 3508
65.60000000000001 3508
65.7 3508
65.8 3508
65.9 3508
66.0 3510
66.10000000000001 3510
66.2 3510
66.3 3510
66.4 3510
66.5 3510
66.60000000000001 3510
66.7 3510
66.8 3510
66.9 3510
67.0 3511
67.10000000000001 3511
67.2 3511
67.3 3511
67.4 3511
67.5 3511
67.60000000000001 3511
67.7 3511
67.8 3511
67.9 3511
68.0 3513
68.10000000000001 3513
68.2 3513
68.3 3513
68.4 3513
68.5 3513
68.60000000000001 3513
68.7 3513
68.8 3513
68.9 3513
69.0 3513
69.10000000000001 3513
69.2 3513
69.3 3513
69.4 3513
69.5 3513
69.60000000000001 3513
69.7 3513
69.8 3513
69.9 3513
70.0 3513
70.10000000000001 3513
70.2 3513
70.3 3513
70.4 3513
70.5 3513
70.60000000000001 3513
70.7 3513
70.8 3513
70.9 3513
71.0 3513
71.10000000000001 3513
71.2 3513
71.3 3513
71.4 3513
71.5 3513
71.60000000000001 3513
71.7 3513
71.8 3513
71.9 3513
72.0 3513
72.10000000000001 3513
72.2 3513
72.3 3513
72.4 3513
72.5 3513
72.60000000000001 3513
72.7 3513
72.8 3513
72.9 3513
73.0 3513
73.10000000000001 3513
73.2 3513
73.3 3513
73.4 3513
73.5 3513
73.60000000000001 3513
73.7 3513
73.8 3513
73.9 3513
74.0 3513
74.10000000000001 3513
74.2 3513
74.3 3513
74.4 3513
74.5 3513
74.60000000000001 3513
74.7 3513
74.8 3513
74.9 3513
75.0 3513
75.10000000000001 3513
75.2 3513
75.3 3513
75.4 3513
75.5 3513
75.60000000000001 3513
75.7 3513
75.8 3513
75.9 3513
76.0 3515
76.10000000000001 3515
76.2 3515
76.3 3515
76.4 3515
76.5 3515
76.60000000000001 3515
76.7 3515
76.80000000000001 3515
76.9 3515
77.0 3516
77.10000000000001 3516
77.2 3516
77.30000000000001 3516
77.4 3516
77.5 3516
77.60000000000001 3516
77.7 3516
77.80000000000001 3516
77.9 3516
78.0 3516
78.10000000000001 3516
78.2 3516
78.30000000000001 3516
78.4 3516
78.5 3516
78.60000000000001 3516
78.7 3516
78.80000000000001 3516
78.9 3516
79.0 3516
79.10000000000001 3516
79.2 3516
79.30000000000001 3516
79.4 3516
79.5 3516
79.60000000000001 3516
79.7 3516
79.80000000000001 3516
79.9 3516
80.0 3519
80.10000000000001 3519
80.2 3519
80.30000000000001 3519
80.4 3519
80.5 3519
80.60000000000001 3519
80.7 3519
80.80000000000001 3519
80.9 3519
81.0 3520
81.10000000000001 3520
81.2 3520
81.30000000000001 3520
81.4 3520
81.5 3520
81.60000000000001 3520
81.7 3520
81.80000000000001 3520
81.9 3520
82.0 3521
82.10000000000001 3521
82.2 3521
82.30000000000001 3521
82.4 3521
82.5 3521
82.60000000000001 3521
82.7 3521
82.80000000000001 3521
82.9 3521
83.0 3522
83.10000000000001 3522
83.2 3522
83.30000000000001 3522
83.4 3522
83.5 3522
83.60000000000001 3522
83.7 3522
83.80000000000001 3522
83.9 3522
84.0 3523
84.10000000000001 3523
84.2 3523
84.30000000000001 3523
84.4 3523
84.5 3523
84.60000000000001 3523
84.7 3523
84.80000000000001 3523
84.9 3523
85.0 3524
85.10000000000001 3524
85.2 3524
85.30000000000001 3524
85.4 3524
85.5 3524
85.60000000000001 3524
85.7 3524
85.80000000000001 3524
85.9 3524
86.0 3524
86.10000000000001 3524
86.2 3524
86.30000000000001 3524
86.4 3524
86.5 3524
86.60000000000001 3524
86.7 3524
86.80000000000001 3524
86.9 3524
87.0 3525
87.10000000000001 3525
87.2 3525
87.30000000000001 3525
87.4 3525
87.5 3525
87.60000000000001 3525
87.7 3525
87.80000000000001 3525
87.9 3525
88.0 3526
88.10000000000001 3526
88.2 3526
88.30000000000001 3526
88.4 3526
88.5 3526
88.60000000000001 3526
88.7 3526
88.80000000000001 3526
88.9 3526
89.0 3529
89.10000000000001 3529
89.2 3529
89.30000000000001 3529
89.4 3529
89.5 3529
89.60000000000001 3529
89.7 3529
89.80000000000001 3529
89.9 3529
90.0 3530
90.10000000000001 3530
90.2 3530
90.30000000000001 3530
90.4 3530
90.5 3530
90.60000000000001 3530
90.7 3530
90.80000000000001 3530
90.9 3530
91.0 3531
91.10000000000001 3531
91.2 3531
91.30000000000001 3531
91.4 3531
91.5 3531
91.60000000000001 3531
91.7 3531
91.80000000000001 3531
91.9 3531
92.0 3532
92.10000000000001 3532
92.2 3532
92.30000000000001 3532
92.4 3532
92.5 3532
92.60000000000001 3532
92.7 3532
92.80000000000001 3532
92.9 3532
93.0 3532
93.10000000000001 3532
93.2 3532
93.30000000000001 3532
93.4 3532
93.5 3532
93.60000000000001 3532
93.7 3532
93.80000000000001 3532
93.9 3532
94.0 3532
94.10000000000001 3532
94.2 3532
94.30000000000001 3532
94.4 3532
94.5 3532
94.60000000000001 3532
94.7 3532
94.80000000000001 3532
94.9 3532
95.0 3532
95.10000000000001 3532
95.2 3532
95.30000000000001 3532
95.4 3532
95.5 3532
95.60000000000001 3532
95.7 3532
95.80000000000001 3532
95.9 3532
96.0 3533
96.10000000000001 3533
96.2 3533
96.30000000000001 3533
96.4 3533
96.5 3533
96.60000000000001 3533
96.7 3533
96.80000000000001 3533
96.9 3533
97.0 3534
97.10000000000001 3534
97.2 3534
97.30000000000001 3534
97.4 3534
97.5 3534
97.60000000000001 3534
97.7 3534
97.80000000000001 3534
97.9 3534
98.0 3534
98.10000000000001 3534
98.2 3534
98.30000000000001 3534
98.4 3534
98.5 3534
98.60000000000001 3534
98.7 3534
98.80000000000001 3534
98.9 3534
99.0 3535
99.10000000000001 3535
99.2 3535
99.30000000000001 3535
99.4 3535
99.5 3535
99.60000000000001 3535
99.7 3535
99.80000000000001 3535
99.9 3535
100.0 3536
100.10000000000001 3536
100.2 3536
100.30000000000001 3536
100.4 3536
100.5 3536
100.60000000000001 3536
100.7 3536
100.80000000000001 3536
100.9 3536
101.0 3536
101.10000000000001 3536
101.2 3536
101.30000000000001 3536
101.4 3536
101.5 3536
101.60000000000001 3536
101.7 3536
101.80000000000001 3536
101.9 3536
102.0 3536
102.10000000000001 3536
102.2 3536
102.30000000000001 3536
102.4 3536
102.5 3536
102.60000000000001 3536
102.7 3536
102.80000000000001 3536
102.9 3536
103.0 3536
103.10000000000001 3536
103.2 3536
103.30000000000001 3536
103.4 3536
103.5 3536
103.60000000000001 3536
103.7 3536
103.80000000000001 3536
103.9 3536
104.0 3536
104.10000000000001 3536
104.2 3536
104.30000000000001 3536
104.4 3536
104.5 3536
104.60000000000001 3536
104.7 3536
104.80000000000001 3536
104.9 3536
105.0 3536
105.10000000000001 3536
105.2 3536
105.30000000000001 3536
105.4 3536
105.5 3536
105.60000000000001 3536
105.7 3536
105.80000000000001 3536
105.9 3536
106.0 3537
106.10000000000001 3537
106.2 3537
106.30000000000001 3537
106.4 3537
106.5 3537
106.60000000000001 3537
106.7 3537
106.80000000000001 3537
106.9 3537
107.0 3538
107.10000000000001 3538
107.2 3538
107.30000000000001 3538
107.4 3538
107.5 3538
107.60000000000001 3538
107.7 3538
107.80000000000001 3538
107.9 3538
108.0 3539
108.10000000000001 3539
108.2 3539
108.30000000000001 3539
108.4 3539
108.5 3539
108.60000000000001 3539
108.7 3539
108.80000000000001 3539
108.9 3539
109.0 3539
109.10000000000001 3539
109.2 3539
109.30000000000001 3539
109.4 3539
109.5 3539
109.60000000000001 3539
109.7 3539
109.80000000000001 3539
109.9 3539
110.0 3540
110.10000000000001 3540
110.2 3540
110.30000000000001 3540
110.4 3540
110.5 3540
110.60000000000001 3540
110.7 3540
110.80000000000001 3540
110.9 3540
111.0 3541
111.10000000000001 3541
111.2 3541
111.30000000000001 3541
111.4 3541
111.5 3541
111.60000000000001 3541
111.7 3541
111.80000000000001 3541
111.9 3541
112.0 3541
112.10000000000001 3541
112.2 3541
112.30000000000001 3541
112.4 3541
112.5 3541
112.60000000000001 3541
112.7 3541
112.80000000000001 3541
112.9 3541
113.0 3541
113.10000000000001 3541
113.2 3541
113.30000000000001 3541
113.4 3541
113.5 3541
113.60000000000001 3541
113.7 3541
113.80000000000001 3541
113.9 3541
114.0 3541
114.10000000000001 3541
114.2 3541
114.30000000000001 3541
114.4 3541
114.5 3541
114.60000000000001 3541
114.7 3541
114.80000000000001 3541
114.9 3541
115.0 3542
115.10000000000001 3542
115.2 3542
115.30000000000001 3542
115.4 3542
115.5 3542
115.60000000000001 3542
115.7 3542
115.80000000000001 3542
115.9 3542
116.0 3542
116.10000000000001 3542
116.2 3542
116.30000000000001 3542
116.4 3542
116.5 3542
116.60000000000001 3542
116.7 3542
116.80000000000001 3542
116.9 3542
117.0 3542
117.10000000000001 3542
117.2 3542
117.30000000000001 3542
117.4 3542
117.5 3542
117.60000000000001 3542
117.7 3542
117.80000000000001 3542
117.9 3542
118.0 3542
118.10000000000001 3542
118.2 3542
118.30000000000001 3542
118.4 3542
118.5 3542
118.60000000000001 3542
118.7 3542
118.80000000000001 3542
118.9 3542
119.0 3542
119.10000000000001 3542
119.2 3542
119.30000000000001 3542
119.4 3542
119.5 3542
119.60000000000001 3542
119.7 3542
119.80000000000001 3542
119.9 3542
120.0 3542
120.10000000000001 3542
120.2 3542
120.30000000000001 3542
120.4 3542
120.5 3542
120.60000000000001 3542
120.7 3542
120.80000000000001 3542
120.9 3542
121.0 3542
121.10000000000001 3542
121.2 3542
121.30000000000001 3542
121.4 3542
121.5 3542
121.60000000000001 3542
121.7 3542
121.80000000000001 3542
121.9 3542
122.0 3542
122.10000000000001 3542
122.2 3542
122.30000000000001 3542
122.4 3542
122.5 3542
122.60000000000001 3542
122.7 3542
122.80000000000001 3542
122.9 3542
123.0 3542
123.10000000000001 3542
123.2 3542
123.30000000000001 3542
123.4 3542
123.5 3542
123.60000000000001 3542
123.7 3542
123.80000000000001 3542
123.9 3542
124.0 3542
124.10000000000001 3542
124.2 3542
124.30000000000001 3542
124.4 3542
124.5 3542
124.60000000000001 3542
124.7 3542
124.80000000000001 3542
124.9 3542
125.0 3542
125.10000000000001 3542
125.2 3542
125.30000000000001 3542
125.4 3542
125.5 3542
125.60000000000001 3542
125.7 3542
125.80000000000001 3542
125.9 3542
126.0 3542
126.10000000000001 3542
126.2 3542
126.30000000000001 3542
126.4 3542
126.5 3542
126.60000000000001 3542
126.7 3542
126.80000000000001 3542
126.9 3542
127.0 3542
127.10000000000001 3542
127.2 3542
127.30000000000001 3542
127.4 3542
127.5 3542
127.60000000000001 3542
127.7 3542
127.80000000000001 3542
127.9 3542
128.0 3542
128.1 3542
128.20000000000002 3542
128.3 3542
128.4 3542
128.5 3542
128.6 3542
128.70000000000002 3542
128.8 3542
128.9 3542
129.0 3542
129.1 3542
129.20000000000002 3542
129.3 3542
129.4 3542
129.5 3542
129.6 3542
129.70000000000002 3542
129.8 3542
129.9 3542
130.0 3542
130.1 3542
130.20000000000002 3542
130.3 3542
130.4 3542
130.5 3542
130.6 3542
130.70000000000002 3542
130.8 3542
130.9 3542
131.0 3542
131.1 3542
131.20000000000002 3542
131.3 3542
131.4 3542
131.5 3542
131.6 3542
131.70000000000002 3542
131.8 3542
131.9 3542
132.0 3542
132.1 3542
132.20000000000002 3542
132.3 3542
132.4 3542
132.5 3542
132.6 3542
132.70000000000002 3542
132.8 3542
132.9 3542
133.0 3543
133.1 3543
133.20000000000002 3543
133.3 3543
133.4 3543
133.5 3543
133.6 3543
133.70000000000002 3543
133.8 3543
133.9 3543
134.0 3543
134.1 3543
134.20000000000002 3543
134.3 3543
134.4 3543
134.5 3543
134.6 3543
134.70000000000002 3543
134.8 3543
134.9 3543
135.0 3543
135.1 3543
135.20000000000002 3543
135.3 3543
135.4 3543
135.5 3543
135.6 3543
135.70000000000002 3543
135.8 3543
135.9 3543
136.0 3545
136.1 3545
136.20000000000002 3545
136.3 3545
136.4 3545
136.5 3545
136.6 3545
136.70000000000002 3545
136.8 3545
136.9 3545
137.0 3546
137.1 3546
137.20000000000002 3546
137.3 3546
137.4 3546
137.5 3546
137.6 3546
137.70000000000002 3546
137.8 3546
137.9 3546
138.0 3546
138.1 3546
138.20000000000002 3546
138.3 3546
138.4 3546
138.5 3546
138.6 3546
138.70000000000002 3546
138.8 3546
138.9 3546
139.0 3546
139.1 3546
139.20000000000002 3546
139.3 3546
139.4 3546
139.5 3546
139.6 3546
139.70000000000002 3546
139.8 3546
139.9 3546
140.0 3546
140.1 3546
140.20000000000002 3546
140.3 3546
140.4 3546
140.5 3546
140.6 3546
140.70000000000002 3546
140.8 3546
140.9 3546
141.0 3546
141.1 3546
141.20000000000002 3546
141.3 3546
141.4 3546
141.5 3546
141.6 3546
141.70000000000002 3546
141.8 3546
141.9 3546
142.0 3546
142.1 3546
142.20000000000002 3546
142.3 3546
142.4 3546
142.5 3546
142.6 3546
142.70000000000002 3546
142.8 3546
142.9 3546
143.0 3546
143.1 3546
143.20000000000002 3546
143.3 3546
143.4 3546
143.5 3546
143.6 3546
143.70000000000002 3546
143.8 3546
143.9 3546
144.0 3546
144.1 3546
144.20000000000002 3546
144.3 3546
144.4 3546
144.5 3546
144.6 3546
144.70000000000002 3546
144.8 3546
144.9 3546
145.0 3546
145.1 3546
145.20000000000002 3546
145.3 3546
145.4 3546
145.5 3546
145.6 3546
145.70000000000002 3546
145.8 3546
145.9 3546
146.0 3546
146.1 3546
146.20000000000002 3546
146.3 3546
146.4 3546
146.5 3546
146.6 3546
146.70000000000002 3546
146.8 3546
146.9 3546
147.0 3546
147.1 3546
147.20000000000002 3546
147.3 3546
147.4 3546
147.5 3546
147.6 3546
147.70000000000002 3546
147.8 3546
147.9 3546
148.0 3546
148.1 3546
148.20000000000002 3546
148.3 3546
148.4 3546
148.5 3546
148.6 3546
148.70000000000002 3546
148.8 3546
148.9 3546
149.0 3546
149.1 3546
149.20000000000002 3546
149.3 3546
149.4 3546
149.5 3546
149.6 3546
149.70000000000002 3546
149.8 3546
149.9 3546
150.0 3546
150.1 3546
150.20000000000002 3546
150.3 3546
150.4 3546
150.5 3546
150.6 3546
150.70000000000002 3546
150.8 3546
150.9 3546
151.0 3546
151.1 3546
151.20000000000002 3546
151.3 3546
151.4 3546
151.5 3546
151.6 3546
151.70000000000002 3546
151.8 3546
151.9 3546
152.0 3546
152.1 3546
152.20000000000002 3546
152.3 3546
152.4 3546
152.5 3546
152.6 3546
152.70000000000002 3546
152.8 3546
152.9 3546
153.0 3546
153.1 3546
153.20000000000002 3546
153.3 3546
153.4 3546
153.5 3546
153.60000000000002 3546
153.70000000000002 3546
153.8 3546
153.9 3546
154.0 3547
154.10000000000002 3547
154.20000000000002 3547
154.3 3547
154.4 3547
154.5 3547
154.60000000000002 3547
154.70000000000002 3547
154.8 3547
154.9 3547
155.0 3547
155.10000000000002 3547
155.20000000000002 3547
155.3 3547
155.4 3547
155.5 3547
155.60000000000002 3547
155.70000000000002 3547
155.8 3547
155.9 3547
156.0 3547
156.10000000000002 3547
156.20000000000002 3547
156.3 3547
156.4 3547
156.5 3547
156.60000000000002 3547
156.70000000000002 3547
156.8 3547
156.9 3547
157.0 3547
157.10000000000002 3547
157.20000000000002 3547
157.3 3547
157.4 3547
157.5 3547
157.60000000000002 3547
157.70000000000002 3547
157.8 3547
157.9 3547
158.0 3547
158.10000000000002 3547
158.20000000000002 3547
158.3 3547
158.4 3547
158.5 3547
158.60000000000002 3547
158.70000000000002 3547
158.8 3547
158.9 3547
159.0 3547
159.10000000000002 3547
159.20000000000002 3547
159.3 3547
159.4 3547
159.5 3547
159.60000000000002 3547
159.70000000000002 3547
159.8 3547
159.9 3547
160.0 3547
160.10000000000002 3547
160.20000000000002 3547
160.3 3547
160.4 3547
160.5 3547
160.60000000000002 3547
160.70000000000002 3547
160.8 3547
160.9 3547
161.0 3547
161.10000000000002 3547
161.20000000000002 3547
161.3 3547
161.4 3547
161.5 3547
161.60000000000002 3547
161.70000000000002 3547
161.8 3547
161.9 3547
162.0 3547
162.10000000000002 3547
162.20000000000002 3547
162.3 3547
162.4 3547
162.5 3547
162.60000000000002 3547
162.70000000000002 3547
162.8 3547
162.9 3547
163.0 3547
163.10000000000002 3547
163.20000000000002 3547
163.3 3547
163.4 3547
163.5 3547
163.60000000000002 3547
163.70000000000002 3547
163.8 3547
163.9 3547
164.0 3548
164.10000000000002 3548
164.20000000000002 3548
164.3 3548
164.4 3548
164.5 3548
164.60000000000002 3548
164.70000000000002 3548
164.8 3548
164.9 3548
165.0 3549
165.10000000000002 3549
165.20000000000002 3549
165.3 3549
165.4 3549
165.5 3549
165.60000000000002 3549
165.70000000000002 3549
165.8 3549
165.9 3549
166.0 3550
166.10000000000002 3550
166.20000000000002 3550
166.3 3550
166.4 3550
166.5 3550
166.60000000000002 3550
166.70000000000002 3550
166.8 3550
166.9 3550
167.0 3550
167.10000000000002 3550
167.20000000000002 3550
167.3 3550
167.4 3550
167.5 3550
167.60000000000002 3550
167.70000000000002 3550
167.8 3550
167.9 3550
168.0 3550
168.10000000000002 3550
168.20000000000002 3550
168.3 3550
168.4 3550
168.5 3550
168.60000000000002 3550
168.70000000000002 3550
168.8 3550
168.9 3550
169.0 3550
169.10000000000002 3550
169.20000000000002 3550
169.3 3550
169.4 3550
169.5 3550
169.60000000000002 3550
169.70000000000002 3550
169.8 3550
169.9 3550
170.0 3550
170.10000000000002 3550
170.20000000000002 3550
170.3 3550
170.4 3550
170.5 3550
170.60000000000002 3550
170.70000000000002 3550
170.8 3550
170.9 3550
171.0 3550
171.10000000000002 3550
171.20000000000002 3550
171.3 3550
171.4 3550
171.5 3550
171.60000000000002 3550
171.70000000000002 3550
171.8 3550
171.9 3550
172.0 3550
172.10000000000002 3550
172.20000000000002 3550
172.3 3550
172.4 3550
172.5 3550
172.60000000000002 3550
172.70000000000002 3550
172.8 3550
172.9 3550
173.0 3550
173.10000000000002 3550
173.20000000000002 3550
173.3 3550
173.4 3550
173.5 3550
173.60000000000002 3550
173.70000000000002 3550
173.8 3550
173.9 3550
174.0 3550
174.10000000000002 3550
174.20000000000002 3550
174.3 3550
174.4 3550
174.5 3550
174.60000000000002 3550
174.70000000000002 3550
174.8 3550
174.9 3550
175.0 3550
175.10000000000002 3550
175.20000000000002 3550
175.3 3550
175.4 3550
175.5 3550
175.60000000000002 3550
175.70000000000002 3550
175.8 3550
175.9 3550
176.0 3550
176.10000000000002 3550
176.20000000000002 3550
176.3 3550
176.4 3550
176.5 3550
176.60000000000002 3550
176.70000000000002 3550
176.8 3550
176.9 3550
177.0 3550
177.10000000000002 3550
177.20000000000002 3550
177.3 3550
177.4 3550
177.5 3550
177.60000000000002 3550
177.70000000000002 3550
177.8 3550
177.9 3550
178.0 3550
178.10000000000002 3550
178.20000000000002 3550
178.3 3550
178.4 3550
178.5 3550
178.60000000000002 3550
178.70000000000002 3550
178.8 3550
178.9 3550
179.0 3550
179.10000000000002 3550
179.20000000000002 3550
179.3 3550
179.4 3550
179.5 3550
179.60000000000002 3550
179.70000000000002 3550
179.8 3550
179.9 3550


==> spot_combined_cactus_PM.dat <==
0.01 2650
0.02 2650
0.03 2650
0.04 2650
0.05 2650
0.06 2650
0.07 2650
0.08 2650
0.1 2650
0.2 2650
0.30000000000000004 2650
0.4 2650
0.5 2650
0.6000000000000001 2650
0.7000000000000001 2650
0.8 2650
0.9 2650
1.0 2805
1.1 2805
1.2000000000000002 2805
1.3 2805
1.4000000000000001 2805
1.5 2805
1.6 2805
1.7000000000000002 2805
1.8 2805
1.9000000000000001 2805
2.0 2933
2.1 2933
2.2 2933
2.3000000000000003 2933
2.4000000000000004 2933
2.5 2933
2.6 2933
2.7 2933
2.8000000000000003 2933
2.9000000000000004 2933
3.0 2962
3.1 2962
3.2 2962
3.3000000000000003 2962
3.4000000000000004 2962
3.5 2962
3.6 2962
3.7 2962
3.8000000000000003 2962
3.9000000000000004 2962
4.0 3078
4.1000000000000005 3078
4.2 3078
4.3 3078
4.4 3078
4.5 3078
4.6000000000000005 3078
4.7 3078
4.800000000000001 3078
4.9 3078
5.0 3115
5.1000000000000005 3115
5.2 3115
5.300000000000001 3115
5.4 3115
5.5 3115
5.6000000000000005 3115
5.7 3115
5.800000000000001 3115
5.9 3115
6.0 3126
6.1000000000000005 3126
6.2 3126
6.300000000000001 3126
6.4 3126
6.5 3126
6.6000000000000005 3126
6.7 3126
6.800000000000001 3126
6.9 3126
7.0 3128
7.1000000000000005 3128
7.2 3128
7.300000000000001 3128
7.4 3128
7.5 3128
7.6000000000000005 3128
7.7 3128
7.800000000000001 3128
7.9 3128
8.0 3128
8.1 3128
8.200000000000001 3128
8.3 3128
8.4 3128
8.5 3128
8.6 3128
8.700000000000001 3128
8.8 3128
8.9 3128
9.0 3131
9.1 3131
9.200000000000001 3131
9.3 3131
9.4 3131
9.5 3131
9.600000000000001 3131
9.700000000000001 3131
9.8 3131
9.9 3131
10.0 3136
10.100000000000001 3136
10.200000000000001 3136
10.3 3136
10.4 3136
10.5 3136
10.600000000000001 3136
10.700000000000001 3136
10.8 3136
10.9 3136
11.0 3140
11.100000000000001 3140
11.200000000000001 3140
11.3 3140
11.4 3140
11.5 3140
11.600000000000001 3140
11.700000000000001 3140
11.8 3140
11.9 3140
12.0 3145
12.100000000000001 3145
12.200000000000001 3145
12.3 3145
12.4 3145
12.5 3145
12.600000000000001 3145
12.700000000000001 3145
12.8 3145
12.9 3145
13.0 3159
13.100000000000001 3159
13.200000000000001 3159
13.3 3159
13.4 3159
13.5 3159
13.600000000000001 3159
13.700000000000001 3159
13.8 3159
13.9 3159
14.0 3170
14.100000000000001 3170
14.200000000000001 3170
14.3 3170
14.4 3170
14.5 3170
14.600000000000001 3170
14.700000000000001 3170
14.8 3170
14.9 3170
15.0 3195
15.100000000000001 3195
15.200000000000001 3195
15.3 3195
15.4 3195
15.5 3195
15.600000000000001 3195
15.700000000000001 3195
15.8 3195
15.9 3195
16.0 3222
16.1 3222
16.2 3222
16.3 3222
16.400000000000002 3222
16.5 3222
16.6 3222
16.7 3222
16.8 3222
16.900000000000002 3222
17.0 3253
17.1 3253
17.2 3253
17.3 3253
17.400000000000002 3253
17.5 3253
17.6 3253
17.7 3253
17.8 3253
17.900000000000002 3253
18.0 3287
18.1 3287
18.2 3287
18.3 3287
18.400000000000002 3287
18.5 3287
18.6 3287
18.7 3287
18.8 3287
18.900000000000002 3287
19.0 3320
19.1 3320
19.200000000000003 3320
19.3 3320
19.400000000000002 3320
19.5 3320
19.6 3320
19.700000000000003 3320
19.8 3320
19.900000000000002 3320
20.0 3348
20.1 3348
20.200000000000003 3348
20.3 3348
20.400000000000002 3348
20.5 3348
20.6 3348
20.700000000000003 3348
20.8 3348
20.900000000000002 3348
21.0 3372
21.1 3372
21.200000000000003 3372
21.3 3372
21.400000000000002 3372
21.5 3372
21.6 3372
21.700000000000003 3372
21.8 3372
21.900000000000002 3372
22.0 3397
22.1 3397
22.200000000000003 3397
22.3 3397
22.400000000000002 3397
22.5 3397
22.6 3397
22.700000000000003 3397
22.8 3397
22.900000000000002 3397
23.0 3464
23.1 3464
23.200000000000003 3464
23.3 3464
23.400000000000002 3464
23.5 3464
23.6 3464
23.700000000000003 3464
23.8 3464
23.900000000000002 3464
24.0 3503
24.1 3503
24.200000000000003 3503
24.3 3503
24.400000000000002 3503
24.5 3503
24.6 3503
24.700000000000003 3503
24.8 3503
24.900000000000002 3503
25.0 3527
25.1 3527
25.200000000000003 3527
25.3 3527
25.400000000000002 3527
25.5 3527
25.6 3527
25.700000000000003 3527
25.8 3527
25.900000000000002 3527
26.0 3530
26.1 3530
26.200000000000003 3530
26.3 3530
26.400000000000002 3530
26.5 3530
26.6 3530
26.700000000000003 3530
26.8 3530
26.900000000000002 3530
27.0 3533
27.1 3533
27.200000000000003 3533
27.3 3533
27.400000000000002 3533
27.5 3533
27.6 3533
27.700000000000003 3533
27.8 3533
27.900000000000002 3533
28.0 3536
28.1 3536
28.200000000000003 3536
28.3 3536
28.400000000000002 3536
28.5 3536
28.6 3536
28.700000000000003 3536
28.8 3536
28.900000000000002 3536
29.0 3536
29.1 3536
29.200000000000003 3536
29.3 3536
29.400000000000002 3536
29.5 3536
29.6 3536
29.700000000000003 3536
29.8 3536
29.900000000000002 3536
30.0 3536
30.1 3536
30.200000000000003 3536
30.3 3536
30.400000000000002 3536
30.5 3536
30.6 3536
30.700000000000003 3536
30.8 3536
30.900000000000002 3536
31.0 3536
31.1 3536
31.200000000000003 3536
31.3 3536
31.400000000000002 3536
31.5 3536
31.6 3536
31.700000000000003 3536
31.8 3536
31.900000000000002 3536
32.0 3536
32.1 3536
32.2 3536
32.300000000000004 3536
32.4 3536
32.5 3536
32.6 3536
32.7 3536
32.800000000000004 3536
32.9 3536
33.0 3537
33.1 3537
33.2 3537
33.300000000000004 3537
33.4 3537
33.5 3537
33.6 3537
33.7 3537
33.800000000000004 3537
33.9 3537
34.0 3538
34.1 3538
34.2 3538
34.300000000000004 3538
34.4 3538
34.5 3538
34.6 3538
34.7 3538
34.800000000000004 3538
34.9 3538
35.0 3539
35.1 3539
35.2 3539
35.300000000000004 3539
35.4 3539
35.5 3539
35.6 3539
35.7 3539
35.800000000000004 3539
35.9 3539
36.0 3539
36.1 3539
36.2 3539
36.300000000000004 3539
36.4 3539
36.5 3539
36.6 3539
36.7 3539
36.800000000000004 3539
36.9 3539
37.0 3541
37.1 3541
37.2 3541
37.300000000000004 3541
37.4 3541
37.5 3541
37.6 3541
37.7 3541
37.800000000000004 3541
37.9 3541
38.0 3541
38.1 3541
38.2 3541
38.300000000000004 3541
38.400000000000006 3541
38.5 3541
38.6 3541
38.7 3541
38.800000000000004 3541
38.900000000000006 3541
39.0 3543
39.1 3543
39.2 3543
39.300000000000004 3543
39.400000000000006 3543
39.5 3543
39.6 3543
39.7 3543
39.800000000000004 3543
39.900000000000006 3543
40.0 3546
40.1 3546
40.2 3546
40.300000000000004 3546
40.400000000000006 3546
40.5 3546
40.6 3546
40.7 3546
40.800000000000004 3546
40.900000000000006 3546
41.0 3548
41.1 3548
41.2 3548
41.300000000000004 3548
41.400000000000006 3548
41.5 3548
41.6 3548
41.7 3548
41.800000000000004 3548
41.900000000000006 3548
42.0 3550
42.1 3550
42.2 3550
42.300000000000004 3550
42.400000000000006 3550
42.5 3550
42.6 3550
42.7 3550
42.800000000000004 3550
42.900000000000006 3550
43.0 3551
43.1 3551
43.2 3551
43.300000000000004 3551
43.400000000000006 3551
43.5 3551
43.6 3551
43.7 3551
43.800000000000004 3551
43.900000000000006 3551
44.0 3556
44.1 3556
44.2 3556
44.300000000000004 3556
44.400000000000006 3556
44.5 3556
44.6 3556
44.7 3556
44.800000000000004 3556
44.900000000000006 3556
45.0 3559
45.1 3559
45.2 3559
45.300000000000004 3559
45.400000000000006 3559
45.5 3559
45.6 3559
45.7 3559
45.800000000000004 3559
45.900000000000006 3559
46.0 3560
46.1 3560
46.2 3560
46.300000000000004 3560
46.400000000000006 3560
46.5 3560
46.6 3560
46.7 3560
46.800000000000004 3560
46.900000000000006 3560
47.0 3563
47.1 3563
47.2 3563
47.300000000000004 3563
47.400000000000006 3563
47.5 3563
47.6 3563
47.7 3563
47.800000000000004 3563
47.900000000000006 3563
48.0 3568
48.1 3568
48.2 3568
48.300000000000004 3568
48.400000000000006 3568
48.5 3568
48.6 3568
48.7 3568
48.800000000000004 3568
48.900000000000006 3568
49.0 3569
49.1 3569
49.2 3569
49.300000000000004 3569
49.400000000000006 3569
49.5 3569
49.6 3569
49.7 3569
49.800000000000004 3569
49.900000000000006 3569
50.0 3573
50.1 3573
50.2 3573
50.300000000000004 3573
50.400000000000006 3573
50.5 3573
50.6 3573
50.7 3573
50.800000000000004 3573
50.900000000000006 3573
51.0 3577
51.1 3577
51.2 3577
51.300000000000004 3577
51.400000000000006 3577
51.5 3577
51.6 3577
51.7 3577
51.800000000000004 3577
51.900000000000006 3577
52.0 3585
52.1 3585
52.2 3585
52.300000000000004 3585
52.400000000000006 3585
52.5 3585
52.6 3585
52.7 3585
52.800000000000004 3585
52.900000000000006 3585
53.0 3590
53.1 3590
53.2 3590
53.300000000000004 3590
53.400000000000006 3590
53.5 3590
53.6 3590
53.7 3590
53.800000000000004 3590
53.900000000000006 3590
54.0 3596
54.1 3596
54.2 3596
54.300000000000004 3596
54.400000000000006 3596
54.5 3596
54.6 3596
54.7 3596
54.800000000000004 3596
54.900000000000006 3596
55.0 3602
55.1 3602
55.2 3602
55.300000000000004 3602
55.400000000000006 3602
55.5 3602
55.6 3602
55.7 3602
55.800000000000004 3602
55.900000000000006 3602
56.0 3605
56.1 3605
56.2 3605
56.300000000000004 3605
56.400000000000006 3605
56.5 3605
56.6 3605
56.7 3605
56.800000000000004 3605
56.900000000000006 3605
57.0 3605
57.1 3605
57.2 3605
57.300000000000004 3605
57.400000000000006 3605
57.5 3605
57.6 3605
57.7 3605
57.800000000000004 3605
57.900000000000006 3605
58.0 3610
58.1 3610
58.2 3610
58.300000000000004 3610
58.400000000000006 3610
58.5 3610
58.6 3610
58.7 3610
58.800000000000004 3610
58.900000000000006 3610
59.0 3613
59.1 3613
59.2 3613
59.300000000000004 3613
59.400000000000006 3613
59.5 3613
59.6 3613
59.7 3613
59.800000000000004 3613
59.900000000000006 3613
60.0 3616
60.1 3616
60.2 3616
60.300000000000004 3616
60.400000000000006 3616
60.5 3616
60.6 3616
60.7 3616
60.800000000000004 3616
60.900000000000006 3616
61.0 3620
61.1 3620
61.2 3620
61.300000000000004 3620
61.400000000000006 3620
61.5 3620
61.6 3620
61.7 3620
61.800000000000004 3620
61.900000000000006 3620
62.0 3622
62.1 3622
62.2 3622
62.300000000000004 3622
62.400000000000006 3622
62.5 3622
62.6 3622
62.7 3622
62.800000000000004 3622
62.900000000000006 3622
63.0 3626
63.1 3626
63.2 3626
63.300000000000004 3626
63.400000000000006 3626
63.5 3626
63.6 3626
63.7 3626
63.800000000000004 3626
63.900000000000006 3626
64.0 3627
64.10000000000001 3627
64.2 3627
64.3 3627
64.4 3627
64.5 3627
64.60000000000001 3627
64.7 3627
64.8 3627
64.9 3627
65.0 3632
65.10000000000001 3632
65.2 3632
65.3 3632
65.4 3632
65.5 3632
65.60000000000001 3632
65.7 3632
65.8 3632
65.9 3632
66.0 3632
66.10000000000001 3632
66.2 3632
66.3 3632
66.4 3632
66.5 3632
66.60000000000001 3632
66.7 3632
66.8 3632
66.9 3632
67.0 3632
67.10000000000001 3632
67.2 3632
67.3 3632
67.4 3632
67.5 3632
67.60000000000001 3632
67.7 3632
67.8 3632
67.9 3632
68.0 3632
68.10000000000001 3632
68.2 3632
68.3 3632
68.4 3632
68.5 3632
68.60000000000001 3632
68.7 3632
68.8 3632
68.9 3632
69.0 3633
69.10000000000001 3633
69.2 3633
69.3 3633
69.4 3633
69.5 3633
69.60000000000001 3633
69.7 3633
69.8 3633
69.9 3633
70.0 3633
70.10000000000001 3633
70.2 3633
70.3 3633
70.4 3633
70.5 3633
70.60000000000001 3633
70.7 3633
70.8 3633
70.9 3633
71.0 3634
71.10000000000001 3634
71.2 3634
71.3 3634
71.4 3634
71.5 3634
71.60000000000001 3634
71.7 3634
71.8 3634
71.9 3634
72.0 3634
72.10000000000001 3634
72.2 3634
72.3 3634
72.4 3634
72.5 3634
72.60000000000001 3634
72.7 3634
72.8 3634
72.9 3634
73.0 3634
73.10000000000001 3634
73.2 3634
73.3 3634
73.4 3634
73.5 3634
73.60000000000001 3634
73.7 3634
73.8 3634
73.9 3634
74.0 3634
74.10000000000001 3634
74.2 3634
74.3 3634
74.4 3634
74.5 3634
74.60000000000001 3634
74.7 3634
74.8 3634
74.9 3634
75.0 3634
75.10000000000001 3634
75.2 3634
75.3 3634
75.4 3634
75.5 3634
75.60000000000001 3634
75.7 3634
75.8 3634
75.9 3634
76.0 3634
76.10000000000001 3634
76.2 3634
76.3 3634
76.4 3634
76.5 3634
76.60000000000001 3634
76.7 3634
76.80000000000001 3634
76.9 3634
77.0 3634
77.10000000000001 3634
77.2 3634
77.30000000000001 3634
77.4 3634
77.5 3634
77.60000000000001 3634
77.7 3634
77.80000000000001 3634
77.9 3634
78.0 3634
78.10000000000001 3634
78.2 3634
78.30000000000001 3634
78.4 3634
78.5 3634
78.60000000000001 3634
78.7 3634
78.80000000000001 3634
78.9 3634
79.0 3634
79.10000000000001 3634
79.2 3634
79.30000000000001 3634
79.4 3634
79.5 3634
79.60000000000001 3634
79.7 3634
79.80000000000001 3634
79.9 3634
80.0 3634
80.10000000000001 3634
80.2 3634
80.30000000000001 3634
80.4 3634
80.5 3634
80.60000000000001 3634
80.7 3634
80.80000000000001 3634
80.9 3634
81.0 3635
81.10000000000001 3635
81.2 3635
81.30000000000001 3635
81.4 3635
81.5 3635
81.60000000000001 3635
81.7 3635
81.80000000000001 3635
81.9 3635
82.0 3635
82.10000000000001 3635
82.2 3635
82.30000000000001 3635
82.4 3635
82.5 3635
82.60000000000001 3635
82.7 3635
82.80000000000001 3635
82.9 3635
83.0 3635
83.10000000000001 3635
83.2 3635
83.30000000000001 3635
83.4 3635
83.5 3635
83.60000000000001 3635
83.7 3635
83.80000000000001 3635
83.9 3635
84.0 3636
84.10000000000001 3636
84.2 3636
84.30000000000001 3636
84.4 3636
84.5 3636
84.60000000000001 3636
84.7 3636
84.80000000000001 3636
84.9 3636
85.0 3636
85.10000000000001 3636
85.2 3636
85.30000000000001 3636
85.4 3636
85.5 3636
85.60000000000001 3636
85.7 3636
85.80000000000001 3636
85.9 3636
86.0 3636
86.10000000000001 3636
86.2 3636
86.30000000000001 3636
86.4 3636
86.5 3636
86.60000000000001 3636
86.7 3636
86.80000000000001 3636
86.9 3636
87.0 3637
87.10000000000001 3637
87.2 3637
87.30000000000001 3637
87.4 3637
87.5 3637
87.60000000000001 3637
87.7 3637
87.80000000000001 3637
87.9 3637
88.0 3637
88.10000000000001 3637
88.2 3637
88.30000000000001 3637
88.4 3637
88.5 3637
88.60000000000001 3637
88.7 3637
88.80000000000001 3637
88.9 3637
89.0 3637
89.10000000000001 3637
89.2 3637
89.30000000000001 3637
89.4 3637
89.5 3637
89.60000000000001 3637
89.7 3637
89.80000000000001 3637
89.9 3637
90.0 3637
90.10000000000001 3637
90.2 3637
90.30000000000001 3637
90.4 3637
90.5 3637
90.60000000000001 3637
90.7 3637
90.80000000000001 3637
90.9 3637
91.0 3637
91.10000000000001 3637
91.2 3637
91.30000000000001 3637
91.4 3637
91.5 3637
91.60000000000001 3637
91.7 3637
91.80000000000001 3637
91.9 3637
92.0 3637
92.10000000000001 3637
92.2 3637
92.30000000000001 3637
92.4 3637
92.5 3637
92.60000000000001 3637
92.7 3637
92.80000000000001 3637
92.9 3637
93.0 3637
93.10000000000001 3637
93.2 3637
93.30000000000001 3637
93.4 3637
93.5 3637
93.60000000000001 3637
93.7 3637
93.80000000000001 3637
93.9 3637
94.0 3637
94.10000000000001 3637
94.2 3637
94.30000000000001 3637
94.4 3637
94.5 3637
94.60000000000001 3637
94.7 3637
94.80000000000001 3637
94.9 3637
95.0 3637
95.10000000000001 3637
95.2 3637
95.30000000000001 3637
95.4 3637
95.5 3637
95.60000000000001 3637
95.7 3637
95.80000000000001 3637
95.9 3637
96.0 3637
96.10000000000001 3637
96.2 3637
96.30000000000001 3637
96.4 3637
96.5 3637
96.60000000000001 3637
96.7 3637
96.80000000000001 3637
96.9 3637
97.0 3637
97.10000000000001 3637
97.2 3637
97.30000000000001 3637
97.4 3637
97.5 3637
97.60000000000001 3637
97.7 3637
97.80000000000001 3637
97.9 3637
98.0 3637
98.10000000000001 3637
98.2 3637
98.30000000000001 3637
98.4 3637
98.5 3637
98.60000000000001 3637
98.7 3637
98.80000000000001 3637
98.9 3637
99.0 3637
99.10000000000001 3637
99.2 3637
99.30000000000001 3637
99.4 3637
99.5 3637
99.60000000000001 3637
99.7 3637
99.80000000000001 3637
99.9 3637
100.0 3637
100.10000000000001 3637
100.2 3637
100.30000000000001 3637
100.4 3637
100.5 3637
100.60000000000001 3637
100.7 3637
100.80000000000001 3637
100.9 3637
101.0 3637
101.10000000000001 3637
101.2 3637
101.30000000000001 3637
101.4 3637
101.5 3637
101.60000000000001 3637
101.7 3637
101.80000000000001 3637
101.9 3637
102.0 3637
102.10000000000001 3637
102.2 3637
102.30000000000001 3637
102.4 3637
102.5 3637
102.60000000000001 3637
102.7 3637
102.80000000000001 3637
102.9 3637
103.0 3637
103.10000000000001 3637
103.2 3637
103.30000000000001 3637
103.4 3637
103.5 3637
103.60000000000001 3637
103.7 3637
103.80000000000001 3637
103.9 3637
104.0 3637
104.10000000000001 3637
104.2 3637
104.30000000000001 3637
104.4 3637
104.5 3637
104.60000000000001 3637
104.7 3637
104.80000000000001 3637
104.9 3637
105.0 3637
105.10000000000001 3637
105.2 3637
105.30000000000001 3637
105.4 3637
105.5 3637
105.60000000000001 3637
105.7 3637
105.80000000000001 3637
105.9 3637
106.0 3637
106.10000000000001 3637
106.2 3637
106.30000000000001 3637
106.4 3637
106.5 3637
106.60000000000001 3637
106.7 3637
106.80000000000001 3637
106.9 3637
107.0 3637
107.10000000000001 3637
107.2 3637
107.30000000000001 3637
107.4 3637
107.5 3637
107.60000000000001 3637
107.7 3637
107.80000000000001 3637
107.9 3637
108.0 3637
108.10000000000001 3637
108.2 3637
108.30000000000001 3637
108.4 3637
108.5 3637
108.60000000000001 3637
108.7 3637
108.80000000000001 3637
108.9 3637
109.0 3637
109.10000000000001 3637
109.2 3637
109.30000000000001 3637
109.4 3637
109.5 3637
109.60000000000001 3637
109.7 3637
109.80000000000001 3637
109.9 3637
110.0 3637
110.10000000000001 3637
110.2 3637
110.30000000000001 3637
110.4 3637
110.5 3637
110.60000000000001 3637
110.7 3637
110.80000000000001 3637
110.9 3637
111.0 3637
111.10000000000001 3637
111.2 3637
111.30000000000001 3637
111.4 3637
111.5 3637
111.60000000000001 3637
111.7 3637
111.80000000000001 3637
111.9 3637
112.0 3637
112.10000000000001 3637
112.2 3637
112.30000000000001 3637
112.4 3637
112.5 3637
112.60000000000001 3637
112.7 3637
112.80000000000001 3637
112.9 3637
113.0 3637
113.10000000000001 3637
113.2 3637
113.30000000000001 3637
113.4 3637
113.5 3637
113.60000000000001 3637
113.7 3637
113.80000000000001 3637
113.9 3637
114.0 3637
114.10000000000001 3637
114.2 3637
114.30000000000001 3637
114.4 3637
114.5 3637
114.60000000000001 3637
114.7 3637
114.80000000000001 3637
114.9 3637
115.0 3637
115.10000000000001 3637
115.2 3637
115.30000000000001 3637
115.4 3637
115.5 3637
115.60000000000001 3637
115.7 3637
115.80000000000001 3637
115.9 3637
116.0 3637
116.10000000000001 3637
116.2 3637
116.30000000000001 3637
116.4 3637
116.5 3637
116.60000000000001 3637
116.7 3637
116.80000000000001 3637
116.9 3637
117.0 3637
117.10000000000001 3637
117.2 3637
117.30000000000001 3637
117.4 3637
117.5 3637
117.60000000000001 3637
117.7 3637
117.80000000000001 3637
117.9 3637
118.0 3637
118.10000000000001 3637
118.2 3637
118.30000000000001 3637
118.4 3637
118.5 3637
118.60000000000001 3637
118.7 3637
118.80000000000001 3637
118.9 3637
119.0 3637
119.10000000000001 3637
119.2 3637
119.30000000000001 3637
119.4 3637
119.5 3637
119.60000000000001 3637
119.7 3637
119.80000000000001 3637
119.9 3637
120.0 3637
120.10000000000001 3637
120.2 3637
120.30000000000001 3637
120.4 3637
120.5 3637
120.60000000000001 3637
120.7 3637
120.80000000000001 3637
120.9 3637
121.0 3637
121.10000000000001 3637
121.2 3637
121.30000000000001 3637
121.4 3637
121.5 3637
121.60000000000001 3637
121.7 3637
121.80000000000001 3637
121.9 3637
122.0 3637
122.10000000000001 3637
122.2 3637
122.30000000000001 3637
122.4 3637
122.5 3637
122.60000000000001 3637
122.7 3637
122.80000000000001 3637
122.9 3637
123.0 3637
123.10000000000001 3637
123.2 3637
123.30000000000001 3637
123.4 3637
123.5 3637
123.60000000000001 3637
123.7 3637
123.80000000000001 3637
123.9 3637
124.0 3637
124.10000000000001 3637
124.2 3637
124.30000000000001 3637
124.4 3637
124.5 3637
124.60000000000001 3637
124.7 3637
124.80000000000001 3637
124.9 3637
125.0 3637
125.10000000000001 3637
125.2 3637
125.30000000000001 3637
125.4 3637
125.5 3637
125.60000000000001 3637
125.7 3637
125.80000000000001 3637
125.9 3637
126.0 3637
126.10000000000001 3637
126.2 3637
126.30000000000001 3637
126.4 3637
126.5 3637
126.60000000000001 3637
126.7 3637
126.80000000000001 3637
126.9 3637
127.0 3637
127.10000000000001 3637
127.2 3637
127.30000000000001 3637
127.4 3637
127.5 3637
127.60000000000001 3637
127.7 3637
127.80000000000001 3637
127.9 3637
128.0 3637
128.1 3637
128.20000000000002 3637
128.3 3637
128.4 3637
128.5 3637
128.6 3637
128.70000000000002 3637
128.8 3637
128.9 3637
129.0 3637
129.1 3637
129.20000000000002 3637
129.3 3637
129.4 3637
129.5 3637
129.6 3637
129.70000000000002 3637
129.8 3637
129.9 3637
130.0 3637
130.1 3637
130.20000000000002 3637
130.3 3637
130.4 3637
130.5 3637
130.6 3637
130.70000000000002 3637
130.8 3637
130.9 3637
131.0 3637
131.1 3637
131.20000000000002 3637
131.3 3637
131.4 3637
131.5 3637
131.6 3637
131.70000000000002 3637
131.8 3637
131.9 3637
132.0 3637
132.1 3637
132.20000000000002 3637
132.3 3637
132.4 3637
132.5 3637
132.6 3637
132.70000000000002 3637
132.8 3637
132.9 3637
133.0 3637
133.1 3637
133.20000000000002 3637
133.3 3637
133.4 3637
133.5 3637
133.6 3637
133.70000000000002 3637
133.8 3637
133.9 3637
134.0 3637
134.1 3637
134.20000000000002 3637
134.3 3637
134.4 3637
134.5 3637
134.6 3637
134.70000000000002 3637
134.8 3637
134.9 3637
135.0 3637
135.1 3637
135.20000000000002 3637
135.3 3637
135.4 3637
135.5 3637
135.6 3637
135.70000000000002 3637
135.8 3637
135.9 3637
136.0 3637
136.1 3637
136.20000000000002 3637
136.3 3637
136.4 3637
136.5 3637
136.6 3637
136.70000000000002 3637
136.8 3637
136.9 3637
137.0 3637
137.1 3637
137.20000000000002 3637
137.3 3637
137.4 3637
137.5 3637
137.6 3637
137.70000000000002 3637
137.8 3637
137.9 3637
138.0 3637
138.1 3637
138.20000000000002 3637
138.3 3637
138.4 3637
138.5 3637
138.6 3637
138.70000000000002 3637
138.8 3637
138.9 3637
139.0 3637
139.1 3637
139.20000000000002 3637
139.3 3637
139.4 3637
139.5 3637
139.6 3637
139.70000000000002 3637
139.8 3637
139.9 3637
140.0 3637
140.1 3637
140.20000000000002 3637
140.3 3637
140.4 3637
140.5 3637
140.6 3637
140.70000000000002 3637
140.8 3637
140.9 3637
141.0 3637
141.1 3637
141.20000000000002 3637
141.3 3637
141.4 3637
141.5 3637
141.6 3637
141.70000000000002 3637
141.8 3637
141.9 3637
142.0 3637
142.1 3637
142.20000000000002 3637
142.3 3637
142.4 3637
142.5 3637
142.6 3637
142.70000000000002 3637
142.8 3637
142.9 3637
143.0 3637
143.1 3637
143.20000000000002 3637
143.3 3637
143.4 3637
143.5 3637
143.6 3637
143.70000000000002 3637
143.8 3637
143.9 3637
144.0 3637
144.1 3637
144.20000000000002 3637
144.3 3637
144.4 3637
144.5 3637
144.6 3637
144.70000000000002 3637
144.8 3637
144.9 3637
145.0 3637
145.1 3637
145.20000000000002 3637
145.3 3637
145.4 3637
145.5 3637
145.6 3637
145.70000000000002 3637
145.8 3637
145.9 3637
146.0 3637
146.1 3637
146.20000000000002 3637
146.3 3637
146.4 3637
146.5 3637
146.6 3637
146.70000000000002 3637
146.8 3637
146.9 3637
147.0 3637
147.1 3637
147.20000000000002 3637
147.3 3637
147.4 3637
147.5 3637
147.6 3637
147.70000000000002 3637
147.8 3637
147.9 3637
148.0 3637
148.1 3637
148.20000000000002 3637
148.3 3637
148.4 3637
148.5 3637
148.6 3637
148.70000000000002 3637
148.8 3637
148.9 3637
149.0 3637
149.1 3637
149.20000000000002 3637
149.3 3637
149.4 3637
149.5 3637
149.6 3637
149.70000000000002 3637
149.8 3637
149.9 3637
150.0 3637
150.1 3637
150.20000000000002 3637
150.3 3637
150.4 3637
150.5 3637
150.6 3637
150.70000000000002 3637
150.8 3637
150.9 3637
151.0 3637
151.1 3637
151.20000000000002 3637
151.3 3637
151.4 3637
151.5 3637
151.6 3637
151.70000000000002 3637
151.8 3637
151.9 3637
152.0 3637
152.1 3637
152.20000000000002 3637
152.3 3637
152.4 3637
152.5 3637
152.6 3637
152.70000000000002 3637
152.8 3637
152.9 3637
153.0 3637
153.1 3637
153.20000000000002 3637
153.3 3637
153.4 3637
153.5 3637
153.60000000000002 3637
153.70000000000002 3637
153.8 3637
153.9 3637
154.0 3637
154.10000000000002 3637
154.20000000000002 3637
154.3 3637
154.4 3637
154.5 3637
154.60000000000002 3637
154.70000000000002 3637
154.8 3637
154.9 3637
155.0 3637
155.10000000000002 3637
155.20000000000002 3637
155.3 3637
155.4 3637
155.5 3637
155.60000000000002 3637
155.70000000000002 3637
155.8 3637
155.9 3637
156.0 3637
156.10000000000002 3637
156.20000000000002 3637
156.3 3637
156.4 3637
156.5 3637
156.60000000000002 3637
156.70000000000002 3637
156.8 3637
156.9 3637
157.0 3637
157.10000000000002 3637
157.20000000000002 3637
157.3 3637
157.4 3637
157.5 3637
157.60000000000002 3637
157.70000000000002 3637
157.8 3637
157.9 3637
158.0 3637
158.10000000000002 3637
158.20000000000002 3637
158.3 3637
158.4 3637
158.5 3637
158.60000000000002 3637
158.70000000000002 3637
158.8 3637
158.9 3637
159.0 3637
159.10000000000002 3637
159.20000000000002 3637
159.3 3637
159.4 3637
159.5 3637
159.60000000000002 3637
159.70000000000002 3637
159.8 3637
159.9 3637
160.0 3637
160.10000000000002 3637
160.20000000000002 3637
160.3 3637
160.4 3637
160.5 3637
160.60000000000002 3637
160.70000000000002 3637
160.8 3637
160.9 3637
161.0 3637
161.10000000000002 3637
161.20000000000002 3637
161.3 3637
161.4 3637
161.5 3637
161.60000000000002 3637
161.70000000000002 3637
161.8 3637
161.9 3637
162.0 3637
162.10000000000002 3637
162.20000000000002 3637
162.3 3637
162.4 3637
162.5 3637
162.60000000000002 3637
162.70000000000002 3637
162.8 3637
162.9 3637
163.0 3637
163.10000000000002 3637
163.20000000000002 3637
163.3 3637
163.4 3637
163.5 3637
163.60000000000002 3637
163.70000000000002 3637
163.8 3637
163.9 3637
164.0 3637
164.10000000000002 3637
164.20000000000002 3637
164.3 3637
164.4 3637
164.5 3637
164.60000000000002 3637
164.70000000000002 3637
164.8 3637
164.9 3637
165.0 3637
165.10000000000002 3637
165.20000000000002 3637
165.3 3637
165.4 3637
165.5 3637
165.60000000000002 3637
165.70000000000002 3637
165.8 3637
165.9 3637
166.0 3637
166.10000000000002 3637
166.20000000000002 3637
166.3 3637
166.4 3637
166.5 3637
166.60000000000002 3637
166.70000000000002 3637
166.8 3637
166.9 3637
167.0 3637
167.10000000000002 3637
167.20000000000002 3637
167.3 3637
167.4 3637
167.5 3637
167.60000000000002 3637
167.70000000000002 3637
167.8 3637
167.9 3637
168.0 3637
168.10000000000002 3637
168.20000000000002 3637
168.3 3637
168.4 3637
168.5 3637
168.60000000000002 3637
168.70000000000002 3637
168.8 3637
168.9 3637
169.0 3637
169.10000000000002 3637
169.20000000000002 3637
169.3 3637
169.4 3637
169.5 3637
169.60000000000002 3637
169.70000000000002 3637
169.8 3637
169.9 3637
170.0 3637
170.10000000000002 3637
170.20000000000002 3637
170.3 3637
170.4 3637
170.5 3637
170.60000000000002 3637
170.70000000000002 3637
170.8 3637
170.9 3637
171.0 3637
171.10000000000002 3637
171.20000000000002 3637
171.3 3637
171.4 3637
171.5 3637
171.60000000000002 3637
171.70000000000002 3637
171.8 3637
171.9 3637
172.0 3637
172.10000000000002 3637
172.20000000000002 3637
172.3 3637
172.4 3637
172.5 3637
172.60000000000002 3637
172.70000000000002 3637
172.8 3637
172.9 3637
173.0 3637
173.10000000000002 3637
173.20000000000002 3637
173.3 3637
173.4 3637
173.5 3637
173.60000000000002 3637
173.70000000000002 3637
173.8 3637
173.9 3637
174.0 3637
174.10000000000002 3637
174.20000000000002 3637
174.3 3637
174.4 3637
174.5 3637
174.60000000000002 3637
174.70000000000002 3637
174.8 3637
174.9 3637
175.0 3637
175.10000000000002 3637
175.20000000000002 3637
175.3 3637
175.4 3637
175.5 3637
175.60000000000002 3637
175.70000000000002 3637
175.8 3637
175.9 3637
176.0 3637
176.10000000000002 3637
176.20000000000002 3637
176.3 3637
176.4 3637
176.5 3637
176.60000000000002 3637
176.70000000000002 3637
176.8 3637
176.9 3637
177.0 3637
177.10000000000002 3637
177.20000000000002 3637
177.3 3637
177.4 3637
177.5 3637
177.60000000000002 3637
177.70000000000002 3637
177.8 3637
177.9 3637
178.0 3637
178.10000000000002 3637
178.20000000000002 3637
178.3 3637
178.4 3637
178.5 3637
178.60000000000002 3637
178.70000000000002 3637
178.8 3637
178.9 3637
179.0 3637
179.10000000000002 3637
179.20000000000002 3637
179.3 3637
179.4 3637
179.5 3637
179.60000000000002 3637
179.70000000000002 3637
179.8 3637
179.9 3637


==> spot_combined_cactus_SC.dat <==
0.01 3827
0.02 3827
0.03 3827
0.04 3827
0.05 3827
0.06 3827
0.07 3827
0.08 3827
0.1 3827
0.2 3827
0.30000000000000004 3827
0.4 3827
0.5 3827
0.6000000000000001 3827
0.7000000000000001 3827
0.8 3827
0.9 3827
1.0 3941
1.1 3941
1.2000000000000002 3941
1.3 3941
1.4000000000000001 3941
1.5 3941
1.6 3941
1.7000000000000002 3941
1.8 3941
1.9000000000000001 3941
2.0 4024
2.1 4024
2.2 4024
2.3000000000000003 4024
2.4000000000000004 4024
2.5 4024
2.6 4024
2.7 4024
2.8000000000000003 4024
2.9000000000000004 4024
3.0 4073
3.1 4073
3.2 4073
3.3000000000000003 4073
3.4000000000000004 4073
3.5 4073
3.6 4073
3.7 4073
3.8000000000000003 4073
3.9000000000000004 4073
4.0 4118
4.1000000000000005 4118
4.2 4118
4.3 4118
4.4 4118
4.5 4118
4.6000000000000005 4118
4.7 4118
4.800000000000001 4118
4.9 4118
5.0 4147
5.1000000000000005 4147
5.2 4147
5.300000000000001 4147
5.4 4147
5.5 4147
5.6000000000000005 4147
5.7 4147
5.800000000000001 4147
5.9 4147
6.0 4167
6.1000000000000005 4167
6.2 4167
6.300000000000001 4167
6.4 4167
6.5 4167
6.6000000000000005 4167
6.7 4167
6.800000000000001 4167
6.9 4167
7.0 4183
7.1000000000000005 4183
7.2 4183
7.300000000000001 4183
7.4 4183
7.5 4183
7.6000000000000005 4183
7.7 4183
7.800000000000001 4183
7.9 4183
8.0 4202
8.1 4202
8.200000000000001 4202
8.3 4202
8.4 4202
8.5 4202
8.6 4202
8.700000000000001 4202
8.8 4202
8.9 4202
9.0 4224
9.1 4224
9.200000000000001 4224
9.3 4224
9.4 4224
9.5 4224
9.600000000000001 4224
9.700000000000001 4224
9.8 4224
9.9 4224
10.0 4243
10.100000000000001 4243
10.200000000000001 4243
10.3 4243
10.4 4243
10.5 4243
10.600000000000001 4243
10.700000000000001 4243
10.8 4243
10.9 4243
11.0 4261
11.100000000000001 4261
11.200000000000001 4261
11.3 4261
11.4 4261
11.5 4261
11.600000000000001 4261
11.700000000000001 4261
11.8 4261
11.9 4261
12.0 4269
12.100000000000001 4269
12.200000000000001 4269
12.3 4269
12.4 4269
12.5 4269
12.600000000000001 4269
12.700000000000001 4269
12.8 4269
12.9 4269
13.0 4282
13.100000000000001 4282
13.200000000000001 4282
13.3 4282
13.4 4282
13.5 4282
13.600000000000001 4282
13.700000000000001 4282
13.8 4282
13.9 4282
14.0 4296
14.100000000000001 4296
14.200000000000001 4296
14.3 4296
14.4 4296
14.5 4296
14.600000000000001 4296
14.700000000000001 4296
14.8 4296
14.9 4296
15.0 4305
15.100000000000001 4305
15.200000000000001 4305
15.3 4305
15.4 4305
15.5 4305
15.600000000000001 4305
15.700000000000001 4305
15.8 4305
15.9 4305
16.0 4309
16.1 4309
16.2 4309
16.3 4309
16.400000000000002 4309
16.5 4309
16.6 4309
16.7 4309
16.8 4309
16.900000000000002 4309
17.0 4314
17.1 4314
17.2 4314
17.3 4314
17.400000000000002 4314
17.5 4314
17.6 4314
17.7 4314
17.8 4314
17.900000000000002 4314
18.0 4318
18.1 4318
18.2 4318
18.3 4318
18.400000000000002 4318
18.5 4318
18.6 4318
18.7 4318
18.8 4318
18.900000000000002 4318
19.0 4325
19.1 4325
19.200000000000003 4325
19.3 4325
19.400000000000002 4325
19.5 4325
19.6 4325
19.700000000000003 4325
19.8 4325
19.900000000000002 4325
20.0 4330
20.1 4330
20.200000000000003 4330
20.3 4330
20.400000000000002 4330
20.5 4330
20.6 4330
20.700000000000003 4330
20.8 4330
20.900000000000002 4330
21.0 4334
21.1 4334
21.200000000000003 4334
21.3 4334
21.400000000000002 4334
21.5 4334
21.6 4334
21.700000000000003 4334
21.8 4334
21.900000000000002 4334
22.0 4337
22.1 4337
22.200000000000003 4337
22.3 4337
22.400000000000002 4337
22.5 4337
22.6 4337
22.700000000000003 4337
22.8 4337
22.900000000000002 4337
23.0 4338
23.1 4338
23.200000000000003 4338
23.3 4338
23.400000000000002 4338
23.5 4338
23.6 4338
23.700000000000003 4338
23.8 4338
23.900000000000002 4338
24.0 4343
24.1 4343
24.200000000000003 4343
24.3 4343
24.400000000000002 4343
24.5 4343
24.6 4343
24.700000000000003 4343
24.8 4343
24.900000000000002 4343
25.0 4349
25.1 4349
25.200000000000003 4349
25.3 4349
25.400000000000002 4349
25.5 4349
25.6 4349
25.700000000000003 4349
25.8 4349
25.900000000000002 4349
26.0 4352
26.1 4352
26.200000000000003 4352
26.3 4352
26.400000000000002 4352
26.5 4352
26.6 4352
26.700000000000003 4352
26.8 4352
26.900000000000002 4352
27.0 4353
27.1 4353
27.200000000000003 4353
27.3 4353
27.400000000000002 4353
27.5 4353
27.6 4353
27.700000000000003 4353
27.8 4353
27.900000000000002 4353
28.0 4354
28.1 4354
28.200000000000003 4354
28.3 4354
28.400000000000002 4354
28.5 4354
28.6 4354
28.700000000000003 4354
28.8 4354
28.900000000000002 4354
29.0 4356
29.1 4356
29.200000000000003 4356
29.3 4356
29.400000000000002 4356
29.5 4356
29.6 4356
29.700000000000003 4356
29.8 4356
29.900000000000002 4356
30.0 4358
30.1 4358
30.200000000000003 4358
30.3 4358
30.400000000000002 4358
30.5 4358
30.6 4358
30.700000000000003 4358
30.8 4358
30.900000000000002 4358
31.0 4362
31.1 4362
31.200000000000003 4362
31.3 4362
31.400000000000002 4362
31.5 4362
31.6 4362
31.700000000000003 4362
31.8 4362
31.900000000000002 4362
32.0 4362
32.1 4362
32.2 4362
32.300000000000004 4362
32.4 4362
32.5 4362
32.6 4362
32.7 4362
32.800000000000004 4362
32.9 4362
33.0 4365
33.1 4365
33.2 4365
33.300000000000004 4365
33.4 4365
33.5 4365
33.6 4365
33.7 4365
33.800000000000004 4365
33.9 4365
34.0 4366
34.1 4366
34.2 4366
34.300000000000004 4366
34.4 4366
34.5 4366
34.6 4366
34.7 4366
34.800000000000004 4366
34.9 4366
35.0 4370
35.1 4370
35.2 4370
35.300000000000004 4370
35.4 4370
35.5 4370
35.6 4370
35.7 4370
35.800000000000004 4370
35.9 4370
36.0 4373
36.1 4373
36.2 4373
36.300000000000004 4373
36.4 4373
36.5 4373
36.6 4373
36.7 4373
36.800000000000004 4373
36.9 4373
37.0 4375
37.1 4375
37.2 4375
37.300000000000004 4375
37.4 4375
37.5 4375
37.6 4375
37.7 4375
37.800000000000004 4375
37.9 4375
38.0 4377
38.1 4377
38.2 4377
38.300000000000004 4377
38.400000000000006 4377
38.5 4377
38.6 4377
38.7 4377
38.800000000000004 4377
38.900000000000006 4377
39.0 4378
39.1 4378
39.2 4378
39.300000000000004 4378
39.400000000000006 4378
39.5 4378
39.6 4378
39.7 4378
39.800000000000004 4378
39.900000000000006 4378
40.0 4381
40.1 4381
40.2 4381
40.300000000000004 4381
40.400000000000006 4381
40.5 4381
40.6 4381
40.7 4381
40.800000000000004 4381
40.900000000000006 4381
41.0 4385
41.1 4385
41.2 4385
41.300000000000004 4385
41.400000000000006 4385
41.5 4385
41.6 4385
41.7 4385
41.800000000000004 4385
41.900000000000006 4385
42.0 4388
42.1 4388
42.2 4388
42.300000000000004 4388
42.400000000000006 4388
42.5 4388
42.6 4388
42.7 4388
42.800000000000004 4388
42.900000000000006 4388
43.0 4390
43.1 4390
43.2 4390
43.300000000000004 4390
43.400000000000006 4390
43.5 4390
43.6 4390
43.7 4390
43.800000000000004 4390
43.900000000000006 4390
44.0 4395
44.1 4395
44.2 4395
44.300000000000004 4395
44.400000000000006 4395
44.5 4395
44.6 4395
44.7 4395
44.800000000000004 4395
44.900000000000006 4395
45.0 4396
45.1 4396
45.2 4396
45.300000000000004 4396
45.400000000000006 4396
45.5 4396
45.6 4396
45.7 4396
45.800000000000004 4396
45.900000000000006 4396
46.0 4399
46.1 4399
46.2 4399
46.300000000000004 4399
46.400000000000006 4399
46.5 4399
46.6 4399
46.7 4399
46.800000000000004 4399
46.900000000000006 4399
47.0 4400
47.1 4400
47.2 4400
47.300000000000004 4400
47.400000000000006 4400
47.5 4400
47.6 4400
47.7 4400
47.800000000000004 4400
47.900000000000006 4400
48.0 4402
48.1 4402
48.2 4402
48.300000000000004 4402
48.400000000000006 4402
48.5 4402
48.6 4402
48.7 4402
48.800000000000004 4402
48.900000000000006 4402
49.0 4402
49.1 4402
49.2 4402
49.300000000000004 4402
49.400000000000006 4402
49.5 4402
49.6 4402
49.7 4402
49.800000000000004 4402
49.900000000000006 4402
50.0 4402
50.1 4402
50.2 4402
50.300000000000004 4402
50.400000000000006 4402
50.5 4402
50.6 4402
50.7 4402
50.800000000000004 4402
50.900000000000006 4402
51.0 4404
51.1 4404
51.2 4404
51.300000000000004 4404
51.400000000000006 4404
51.5 4404
51.6 4404
51.7 4404
51.800000000000004 4404
51.900000000000006 4404
52.0 4406
52.1 4406
52.2 4406
52.300000000000004 4406
52.400000000000006 4406
52.5 4406
52.6 4406
52.7 4406
52.800000000000004 4406
52.900000000000006 4406
53.0 4408
53.1 4408
53.2 4408
53.300000000000004 4408
53.400000000000006 4408
53.5 4408
53.6 4408
53.7 4408
53.800000000000004 4408
53.900000000000006 4408
54.0 4411
54.1 4411
54.2 4411
54.300000000000004 4411
54.400000000000006 4411
54.5 4411
54.6 4411
54.7 4411
54.800000000000004 4411
54.900000000000006 4411
55.0 4414
55.1 4414
55.2 4414
55.300000000000004 4414
55.400000000000006 4414
55.5 4414
55.6 4414
55.7 4414
55.800000000000004 4414
55.900000000000006 4414
56.0 4416
56.1 4416
56.2 4416
56.300000000000004 4416
56.400000000000006 4416
56.5 4416
56.6 4416
56.7 4416
56.800000000000004 4416
56.900000000000006 4416
57.0 4417
57.1 4417
57.2 4417
57.300000000000004 4417
57.400000000000006 4417
57.5 4417
57.6 4417
57.7 4417
57.800000000000004 4417
57.900000000000006 4417
58.0 4418
58.1 4418
58.2 4418
58.300000000000004 4418
58.400000000000006 4418
58.5 4418
58.6 4418
58.7 4418
58.800000000000004 4418
58.900000000000006 4418
59.0 4421
59.1 4421
59.2 4421
59.300000000000004 4421
59.400000000000006 4421
59.5 4421
59.6 4421
59.7 4421
59.800000000000004 4421
59.900000000000006 4421
60.0 4422
60.1 4422
60.2 4422
60.300000000000004 4422
60.400000000000006 4422
60.5 4422
60.6 4422
60.7 4422
60.800000000000004 4422
60.900000000000006 4422
61.0 4423
61.1 4423
61.2 4423
61.300000000000004 4423
61.400000000000006 4423
61.5 4423
61.6 4423
61.7 4423
61.800000000000004 4423
61.900000000000006 4423
62.0 4426
62.1 4426
62.2 4426
62.300000000000004 4426
62.400000000000006 4426
62.5 4426
62.6 4426
62.7 4426
62.800000000000004 4426
62.900000000000006 4426
63.0 4429
63.1 4429
63.2 4429
63.300000000000004 4429
63.400000000000006 4429
63.5 4429
63.6 4429
63.7 4429
63.800000000000004 4429
63.900000000000006 4429
64.0 4433
64.10000000000001 4433
64.2 4433
64.3 4433
64.4 4433
64.5 4433
64.60000000000001 4433
64.7 4433
64.8 4433
64.9 4433
65.0 4434
65.10000000000001 4434
65.2 4434
65.3 4434
65.4 4434
65.5 4434
65.60000000000001 4434
65.7 4434
65.8 4434
65.9 4434
66.0 4434
66.10000000000001 4434
66.2 4434
66.3 4434
66.4 4434
66.5 4434
66.60000000000001 4434
66.7 4434
66.8 4434
66.9 4434
67.0 4436
67.10000000000001 4436
67.2 4436
67.3 4436
67.4 4436
67.5 4436
67.60000000000001 4436
67.7 4436
67.8 4436
67.9 4436
68.0 4437
68.10000000000001 4437
68.2 4437
68.3 4437
68.4 4437
68.5 4437
68.60000000000001 4437
68.7 4437
68.8 4437
68.9 4437
69.0 4441
69.10000000000001 4441
69.2 4441
69.3 4441
69.4 4441
69.5 4441
69.60000000000001 4441
69.7 4441
69.8 4441
69.9 4441
70.0 4441
70.10000000000001 4441
70.2 4441
70.3 4441
70.4 4441
70.5 4441
70.60000000000001 4441
70.7 4441
70.8 4441
70.9 4441
71.0 4442
71.10000000000001 4442
71.2 4442
71.3 4442
71.4 4442
71.5 4442
71.60000000000001 4442
71.7 4442
71.8 4442
71.9 4442
72.0 4442
72.10000000000001 4442
72.2 4442
72.3 4442
72.4 4442
72.5 4442
72.60000000000001 4442
72.7 4442
72.8 4442
72.9 4442
73.0 4442
73.10000000000001 4442
73.2 4442
73.3 4442
73.4 4442
73.5 4442
73.60000000000001 4442
73.7 4442
73.8 4442
73.9 4442
74.0 4443
74.10000000000001 4443
74.2 4443
74.3 4443
74.4 4443
74.5 4443
74.60000000000001 4443
74.7 4443
74.8 4443
74.9 4443
75.0 4443
75.10000000000001 4443
75.2 4443
75.3 4443
75.4 4443
75.5 4443
75.60000000000001 4443
75.7 4443
75.8 4443
75.9 4443
76.0 4445
76.10000000000001 4445
76.2 4445
76.3 4445
76.4 4445
76.5 4445
76.60000000000001 4445
76.7 4445
76.80000000000001 4445
76.9 4445
77.0 4445
77.10000000000001 4445
77.2 4445
77.30000000000001 4445
77.4 4445
77.5 4445
77.60000000000001 4445
77.7 4445
77.80000000000001 4445
77.9 4445
78.0 4445
78.10000000000001 4445
78.2 4445
78.30000000000001 4445
78.4 4445
78.5 4445
78.60000000000001 4445
78.7 4445
78.80000000000001 4445
78.9 4445
79.0 4446
79.10000000000001 4446
79.2 4446
79.30000000000001 4446
79.4 4446
79.5 4446
79.60000000000001 4446
79.7 4446
79.80000000000001 4446
79.9 4446
80.0 4447
80.10000000000001 4447
80.2 4447
80.30000000000001 4447
80.4 4447
80.5 4447
80.60000000000001 4447
80.7 4447
80.80000000000001 4447
80.9 4447
81.0 4447
81.10000000000001 4447
81.2 4447
81.30000000000001 4447
81.4 4447
81.5 4447
81.60000000000001 4447
81.7 4447
81.80000000000001 4447
81.9 4447
82.0 4448
82.10000000000001 4448
82.2 4448
82.30000000000001 4448
82.4 4448
82.5 4448
82.60000000000001 4448
82.7 4448
82.80000000000001 4448
82.9 4448
83.0 4448
83.10000000000001 4448
83.2 4448
83.30000000000001 4448
83.4 4448
83.5 4448
83.60000000000001 4448
83.7 4448
83.80000000000001 4448
83.9 4448
84.0 4448
84.10000000000001 4448
84.2 4448
84.30000000000001 4448
84.4 4448
84.5 4448
84.60000000000001 4448
84.7 4448
84.80000000000001 4448
84.9 4448
85.0 4448
85.10000000000001 4448
85.2 4448
85.30000000000001 4448
85.4 4448
85.5 4448
85.60000000000001 4448
85.7 4448
85.80000000000001 4448
85.9 4448
86.0 4448
86.10000000000001 4448
86.2 4448
86.30000000000001 4448
86.4 4448
86.5 4448
86.60000000000001 4448
86.7 4448
86.80000000000001 4448
86.9 4448
87.0 4448
87.10000000000001 4448
87.2 4448
87.30000000000001 4448
87.4 4448
87.5 4448
87.60000000000001 4448
87.7 4448
87.80000000000001 4448
87.9 4448
88.0 4448
88.10000000000001 4448
88.2 4448
88.30000000000001 4448
88.4 4448
88.5 4448
88.60000000000001 4448
88.7 4448
88.80000000000001 4448
88.9 4448
89.0 4448
89.10000000000001 4448
89.2 4448
89.30000000000001 4448
89.4 4448
89.5 4448
89.60000000000001 4448
89.7 4448
89.80000000000001 4448
89.9 4448
90.0 4448
90.10000000000001 4448
90.2 4448
90.30000000000001 4448
90.4 4448
90.5 4448
90.60000000000001 4448
90.7 4448
90.80000000000001 4448
90.9 4448
91.0 4448
91.10000000000001 4448
91.2 4448
91.30000000000001 4448
91.4 4448
91.5 4448
91.60000000000001 4448
91.7 4448
91.80000000000001 4448
91.9 4448
92.0 4448
92.10000000000001 4448
92.2 4448
92.30000000000001 4448
92.4 4448
92.5 4448
92.60000000000001 4448
92.7 4448
92.80000000000001 4448
92.9 4448
93.0 4448
93.10000000000001 4448
93.2 4448
93.30000000000001 4448
93.4 4448
93.5 4448
93.60000000000001 4448
93.7 4448
93.80000000000001 4448
93.9 4448
94.0 4448
94.10000000000001 4448
94.2 4448
94.30000000000001 4448
94.4 4448
94.5 4448
94.60000000000001 4448
94.7 4448
94.80000000000001 4448
94.9 4448
95.0 4448
95.10000000000001 4448
95.2 4448
95.30000000000001 4448
95.4 4448
95.5 4448
95.60000000000001 4448
95.7 4448
95.80000000000001 4448
95.9 4448
96.0 4448
96.10000000000001 4448
96.2 4448
96.30000000000001 4448
96.4 4448
96.5 4448
96.60000000000001 4448
96.7 4448
96.80000000000001 4448
96.9 4448
97.0 4448
97.10000000000001 4448
97.2 4448
97.30000000000001 4448
97.4 4448
97.5 4448
97.60000000000001 4448
97.7 4448
97.80000000000001 4448
97.9 4448
98.0 4448
98.10000000000001 4448
98.2 4448
98.30000000000001 4448
98.4 4448
98.5 4448
98.60000000000001 4448
98.7 4448
98.80000000000001 4448
98.9 4448
99.0 4448
99.10000000000001 4448
99.2 4448
99.30000000000001 4448
99.4 4448
99.5 4448
99.60000000000001 4448
99.7 4448
99.80000000000001 4448
99.9 4448
100.0 4448
100.10000000000001 4448
100.2 4448
100.30000000000001 4448
100.4 4448
100.5 4448
100.60000000000001 4448
100.7 4448
100.80000000000001 4448
100.9 4448
101.0 4448
101.10000000000001 4448
101.2 4448
101.30000000000001 4448
101.4 4448
101.5 4448
101.60000000000001 4448
101.7 4448
101.80000000000001 4448
101.9 4448
102.0 4448
102.10000000000001 4448
102.2 4448
102.30000000000001 4448
102.4 4448
102.5 4448
102.60000000000001 4448
102.7 4448
102.80000000000001 4448
102.9 4448
103.0 4448
103.10000000000001 4448
103.2 4448
103.30000000000001 4448
103.4 4448
103.5 4448
103.60000000000001 4448
103.7 4448
103.80000000000001 4448
103.9 4448
104.0 4448
104.10000000000001 4448
104.2 4448
104.30000000000001 4448
104.4 4448
104.5 4448
104.60000000000001 4448
104.7 4448
104.80000000000001 4448
104.9 4448
105.0 4448
105.10000000000001 4448
105.2 4448
105.30000000000001 4448
105.4 4448
105.5 4448
105.60000000000001 4448
105.7 4448
105.80000000000001 4448
105.9 4448
106.0 4448
106.10000000000001 4448
106.2 4448
106.30000000000001 4448
106.4 4448
106.5 4448
106.60000000000001 4448
106.7 4448
106.80000000000001 4448
106.9 4448
107.0 4448
107.10000000000001 4448
107.2 4448
107.30000000000001 4448
107.4 4448
107.5 4448
107.60000000000001 4448
107.7 4448
107.80000000000001 4448
107.9 4448
108.0 4448
108.10000000000001 4448
108.2 4448
108.30000000000001 4448
108.4 4448
108.5 4448
108.60000000000001 4448
108.7 4448
108.80000000000001 4448
108.9 4448
109.0 4448
109.10000000000001 4448
109.2 4448
109.30000000000001 4448
109.4 4448
109.5 4448
109.60000000000001 4448
109.7 4448
109.80000000000001 4448
109.9 4448
110.0 4448
110.10000000000001 4448
110.2 4448
110.30000000000001 4448
110.4 4448
110.5 4448
110.60000000000001 4448
110.7 4448
110.80000000000001 4448
110.9 4448
111.0 4448
111.10000000000001 4448
111.2 4448
111.30000000000001 4448
111.4 4448
111.5 4448
111.60000000000001 4448
111.7 4448
111.80000000000001 4448
111.9 4448
112.0 4448
112.10000000000001 4448
112.2 4448
112.30000000000001 4448
112.4 4448
112.5 4448
112.60000000000001 4448
112.7 4448
112.80000000000001 4448
112.9 4448
113.0 4448
113.10000000000001 4448
113.2 4448
113.30000000000001 4448
113.4 4448
113.5 4448
113.60000000000001 4448
113.7 4448
113.80000000000001 4448
113.9 4448
114.0 4448
114.10000000000001 4448
114.2 4448
114.30000000000001 4448
114.4 4448
114.5 4448
114.60000000000001 4448
114.7 4448
114.80000000000001 4448
114.9 4448
115.0 4448
115.10000000000001 4448
115.2 4448
115.30000000000001 4448
115.4 4448
115.5 4448
115.60000000000001 4448
115.7 4448
115.80000000000001 4448
115.9 4448
116.0 4448
116.10000000000001 4448
116.2 4448
116.30000000000001 4448
116.4 4448
116.5 4448
116.60000000000001 4448
116.7 4448
116.80000000000001 4448
116.9 4448
117.0 4448
117.10000000000001 4448
117.2 4448
117.30000000000001 4448
117.4 4448
117.5 4448
117.60000000000001 4448
117.7 4448
117.80000000000001 4448
117.9 4448
118.0 4448
118.10000000000001 4448
118.2 4448
118.30000000000001 4448
118.4 4448
118.5 4448
118.60000000000001 4448
118.7 4448
118.80000000000001 4448
118.9 4448
119.0 4448
119.10000000000001 4448
119.2 4448
119.30000000000001 4448
119.4 4448
119.5 4448
119.60000000000001 4448
119.7 4448
119.80000000000001 4448
119.9 4448
120.0 4448
120.10000000000001 4448
120.2 4448
120.30000000000001 4448
120.4 4448
120.5 4448
120.60000000000001 4448
120.7 4448
120.80000000000001 4448
120.9 4448
121.0 4448
121.10000000000001 4448
121.2 4448
121.30000000000001 4448
121.4 4448
121.5 4448
121.60000000000001 4448
121.7 4448
121.80000000000001 4448
121.9 4448
122.0 4448
122.10000000000001 4448
122.2 4448
122.30000000000001 4448
122.4 4448
122.5 4448
122.60000000000001 4448
122.7 4448
122.80000000000001 4448
122.9 4448
123.0 4448
123.10000000000001 4448
123.2 4448
123.30000000000001 4448
123.4 4448
123.5 4448
123.60000000000001 4448
123.7 4448
123.80000000000001 4448
123.9 4448
124.0 4448
124.10000000000001 4448
124.2 4448
124.30000000000001 4448
124.4 4448
124.5 4448
124.60000000000001 4448
124.7 4448
124.80000000000001 4448
124.9 4448
125.0 4448
125.10000000000001 4448
125.2 4448
125.30000000000001 4448
125.4 4448
125.5 4448
125.60000000000001 4448
125.7 4448
125.80000000000001 4448
125.9 4448
126.0 4448
126.10000000000001 4448
126.2 4448
126.30000000000001 4448
126.4 4448
126.5 4448
126.60000000000001 4448
126.7 4448
126.80000000000001 4448
126.9 4448
127.0 4448
127.10000000000001 4448
127.2 4448
127.30000000000001 4448
127.4 4448
127.5 4448
127.60000000000001 4448
127.7 4448
127.80000000000001 4448
127.9 4448
128.0 4448
128.1 4448
128.20000000000002 4448
128.3 4448
128.4 4448
128.5 4448
128.6 4448
128.70000000000002 4448
128.8 4448
128.9 4448
129.0 4448
129.1 4448
129.20000000000002 4448
129.3 4448
129.4 4448
129.5 4448
129.6 4448
129.70000000000002 4448
129.8 4448
129.9 4448
130.0 4448
130.1 4448
130.20000000000002 4448
130.3 4448
130.4 4448
130.5 4448
130.6 4448
130.70000000000002 4448
130.8 4448
130.9 4448
131.0 4448
131.1 4448
131.20000000000002 4448
131.3 4448
131.4 4448
131.5 4448
131.6 4448
131.70000000000002 4448
131.8 4448
131.9 4448
132.0 4448
132.1 4448
132.20000000000002 4448
132.3 4448
132.4 4448
132.5 4448
132.6 4448
132.70000000000002 4448
132.8 4448
132.9 4448
133.0 4448
133.1 4448
133.20000000000002 4448
133.3 4448
133.4 4448
133.5 4448
133.6 4448
133.70000000000002 4448
133.8 4448
133.9 4448
134.0 4448
134.1 4448
134.20000000000002 4448
134.3 4448
134.4 4448
134.5 4448
134.6 4448
134.70000000000002 4448
134.8 4448
134.9 4448
135.0 4448
135.1 4448
135.20000000000002 4448
135.3 4448
135.4 4448
135.5 4448
135.6 4448
135.70000000000002 4448
135.8 4448
135.9 4448
136.0 4448
136.1 4448
136.20000000000002 4448
136.3 4448
136.4 4448
136.5 4448
136.6 4448
136.70000000000002 4448
136.8 4448
136.9 4448
137.0 4448
137.1 4448
137.20000000000002 4448
137.3 4448
137.4 4448
137.5 4448
137.6 4448
137.70000000000002 4448
137.8 4448
137.9 4448
138.0 4448
138.1 4448
138.20000000000002 4448
138.3 4448
138.4 4448
138.5 4448
138.6 4448
138.70000000000002 4448
138.8 4448
138.9 4448
139.0 4448
139.1 4448
139.20000000000002 4448
139.3 4448
139.4 4448
139.5 4448
139.6 4448
139.70000000000002 4448
139.8 4448
139.9 4448
140.0 4448
140.1 4448
140.20000000000002 4448
140.3 4448
140.4 4448
140.5 4448
140.6 4448
140.70000000000002 4448
140.8 4448
140.9 4448
141.0 4448
141.1 4448
141.20000000000002 4448
141.3 4448
141.4 4448
141.5 4448
141.6 4448
141.70000000000002 4448
141.8 4448
141.9 4448
142.0 4448
142.1 4448
142.20000000000002 4448
142.3 4448
142.4 4448
142.5 4448
142.6 4448
142.70000000000002 4448
142.8 4448
142.9 4448
143.0 4448
143.1 4448
143.20000000000002 4448
143.3 4448
143.4 4448
143.5 4448
143.6 4448
143.70000000000002 4448
143.8 4448
143.9 4448
144.0 4448
144.1 4448
144.20000000000002 4448
144.3 4448
144.4 4448
144.5 4448
144.6 4448
144.70000000000002 4448
144.8 4448
144.9 4448
145.0 4448
145.1 4448
145.20000000000002 4448
145.3 4448
145.4 4448
145.5 4448
145.6 4448
145.70000000000002 4448
145.8 4448
145.9 4448
146.0 4448
146.1 4448
146.20000000000002 4448
146.3 4448
146.4 4448
146.5 4448
146.6 4448
146.70000000000002 4448
146.8 4448
146.9 4448
147.0 4448
147.1 4448
147.20000000000002 4448
147.3 4448
147.4 4448
147.5 4448
147.6 4448
147.70000000000002 4448
147.8 4448
147.9 4448
148.0 4448
148.1 4448
148.20000000000002 4448
148.3 4448
148.4 4448
148.5 4448
148.6 4448
148.70000000000002 4448
148.8 4448
148.9 4448
149.0 4448
149.1 4448
149.20000000000002 4448
149.3 4448
149.4 4448
149.5 4448
149.6 4448
149.70000000000002 4448
149.8 4448
149.9 4448
150.0 4448
150.1 4448
150.20000000000002 4448
150.3 4448
150.4 4448
150.5 4448
150.6 4448
150.70000000000002 4448
150.8 4448
150.9 4448
151.0 4448
151.1 4448
151.20000000000002 4448
151.3 4448
151.4 4448
151.5 4448
151.6 4448
151.70000000000002 4448
151.8 4448
151.9 4448
152.0 4448
152.1 4448
152.20000000000002 4448
152.3 4448
152.4 4448
152.5 4448
152.6 4448
152.70000000000002 4448
152.8 4448
152.9 4448
153.0 4448
153.1 4448
153.20000000000002 4448
153.3 4448
153.4 4448
153.5 4448
153.60000000000002 4448
153.70000000000002 4448
153.8 4448
153.9 4448
154.0 4448
154.10000000000002 4448
154.20000000000002 4448
154.3 4448
154.4 4448
154.5 4448
154.60000000000002 4448
154.70000000000002 4448
154.8 4448
154.9 4448
155.0 4448
155.10000000000002 4448
155.20000000000002 4448
155.3 4448
155.4 4448
155.5 4448
155.60000000000002 4448
155.70000000000002 4448
155.8 4448
155.9 4448
156.0 4448
156.10000000000002 4448
156.20000000000002 4448
156.3 4448
156.4 4448
156.5 4448
156.60000000000002 4448
156.70000000000002 4448
156.8 4448
156.9 4448
157.0 4448
157.10000000000002 4448
157.20000000000002 4448
157.3 4448
157.4 4448
157.5 4448
157.60000000000002 4448
157.70000000000002 4448
157.8 4448
157.9 4448
158.0 4448
158.10000000000002 4448
158.20000000000002 4448
158.3 4448
158.4 4448
158.5 4448
158.60000000000002 4448
158.70000000000002 4448
158.8 4448
158.9 4448
159.0 4448
159.10000000000002 4448
159.20000000000002 4448
159.3 4448
159.4 4448
159.5 4448
159.60000000000002 4448
159.70000000000002 4448
159.8 4448
159.9 4448
160.0 4448
160.10000000000002 4448
160.20000000000002 4448
160.3 4448
160.4 4448
160.5 4448
160.60000000000002 4448
160.70000000000002 4448
160.8 4448
160.9 4448
161.0 4448
161.10000000000002 4448
161.20000000000002 4448
161.3 4448
161.4 4448
161.5 4448
161.60000000000002 4448
161.70000000000002 4448
161.8 4448
161.9 4448
162.0 4448
162.10000000000002 4448
162.20000000000002 4448
162.3 4448
162.4 4448
162.5 4448
162.60000000000002 4448
162.70000000000002 4448
162.8 4448
162.9 4448
163.0 4448
163.10000000000002 4448
163.20000000000002 4448
163.3 4448
163.4 4448
163.5 4448
163.60000000000002 4448
163.70000000000002 4448
163.8 4448
163.9 4448
164.0 4448
164.10000000000002 4448
164.20000000000002 4448
164.3 4448
164.4 4448
164.5 4448
164.60000000000002 4448
164.70000000000002 4448
164.8 4448
164.9 4448
165.0 4448
165.10000000000002 4448
165.20000000000002 4448
165.3 4448
165.4 4448
165.5 4448
165.60000000000002 4448
165.70000000000002 4448
165.8 4448
165.9 4448
166.0 4448
166.10000000000002 4448
166.20000000000002 4448
166.3 4448
166.4 4448
166.5 4448
166.60000000000002 4448
166.70000000000002 4448
166.8 4448
166.9 4448
167.0 4448
167.10000000000002 4448
167.20000000000002 4448
167.3 4448
167.4 4448
167.5 4448
167.60000000000002 4448
167.70000000000002 4448
167.8 4448
167.9 4448
168.0 4448
168.10000000000002 4448
168.20000000000002 4448
168.3 4448
168.4 4448
168.5 4448
168.60000000000002 4448
168.70000000000002 4448
168.8 4448
168.9 4448
169.0 4448
169.10000000000002 4448
169.20000000000002 4448
169.3 4448
169.4 4448
169.5 4448
169.60000000000002 4448
169.70000000000002 4448
169.8 4448
169.9 4448
170.0 4448
170.10000000000002 4448
170.20000000000002 4448
170.3 4448
170.4 4448
170.5 4448
170.60000000000002 4448
170.70000000000002 4448
170.8 4448
170.9 4448
171.0 4448
171.10000000000002 4448
171.20000000000002 4448
171.3 4448
171.4 4448
171.5 4448
171.60000000000002 4448
171.70000000000002 4448
171.8 4448
171.9 4448
172.0 4448
172.10000000000002 4448
172.20000000000002 4448
172.3 4448
172.4 4448
172.5 4448
172.60000000000002 4448
172.70000000000002 4448
172.8 4448
172.9 4448
173.0 4448
173.10000000000002 4448
173.20000000000002 4448
173.3 4448
173.4 4448
173.5 4448
173.60000000000002 4448
173.70000000000002 4448
173.8 4448
173.9 4448
174.0 4448
174.10000000000002 4448
174.20000000000002 4448
174.3 4448
174.4 4448
174.5 4448
174.60000000000002 4448
174.70000000000002 4448
174.8 4448
174.9 4448
175.0 4448
175.10000000000002 4448
175.20000000000002 4448
175.3 4448
175.4 4448
175.5 4448
175.60000000000002 4448
175.70000000000002 4448
175.8 4448
175.9 4448
176.0 4448
176.10000000000002 4448
176.20000000000002 4448
176.3 4448
176.4 4448
176.5 4448
176.60000000000002 4448
176.70000000000002 4448
176.8 4448
176.9 4448
177.0 4448
177.10000000000002 4448
177.20000000000002 4448
177.3 4448
177.4 4448
177.5 4448
177.60000000000002 4448
177.70000000000002 4448
177.8 4448
177.9 4448
178.0 4448
178.10000000000002 4448
178.20000000000002 4448
178.3 4448
178.4 4448
178.5 4448
178.60000000000002 4448
178.70000000000002 4448
178.8 4448
178.9 4448
179.0 4448
179.10000000000002 4448
179.20000000000002 4448
179.3 4448
179.4 4448
179.5 4448
179.60000000000002 4448
179.70000000000002 4448
179.8 4448
179.9 4448

